CNN for IMU Assisted Odometry Estimation using Velodyne LiDAR

We introduce a novel method for odometry estimation using convolutional neural networks from 3D LiDAR scans. The original sparse data are encoded into 2D matrices for the training of proposed networks and for the prediction. Our networks show significantly better precision in the estimation of translational motion parameters comparing with state of the art method LOAM, while achieving real-time performance. Together with IMU support, high quality odometry estimation and LiDAR data registration is realized. Moreover, we propose alternative CNNs trained for the prediction of rotational motion parameters while achieving results also comparable with state of the art. The proposed method can replace wheel encoders in odometry estimation or supplement missing GPS data, when the GNSS signal absents (e.g. during the indoor mapping). Our solution brings real-time performance and precision which are useful to provide online preview of the mapping results and verification of the map completeness in real time.

==> fig/angles.csv <==
-0.953911854645;-4.1757170819;-1.0752142737
-0.874088944013;-4.16609487159;-0.828264735518
-0.867901479808;-4.15389491523;-0.794466454593
-0.831395962632;-4.14844671061;-0.742545903364
-0.826667661128;-4.14059684916;-0.722301281893
-0.81726054277;-4.13739157255;-0.711839392579
-0.75707056756;-4.12187275066;-0.700328380924
-0.728313667748;-4.09352497816;-0.68861154472
-0.711079568635;-4.07774394896;-0.678214260188
-0.699830780641;-4.07541456918;-0.6474184619
-0.695819156898;-4.06381746942;-0.613964167425
-0.693569617461;-4.06127443769;-0.576466141731
-0.68044711102;-4.051457867;-0.566236272533
-0.653894075593;-4.03305319468;-0.554189018362
-0.652325066744;-4.02540777161;-0.553778889908
-0.647772740691;-4.0240733607;-0.544143768939
-0.63325234636;-4.01268479579;-0.542845430001
-0.626675056266;-4.00922622334;-0.535462735462
-0.619489058601;-4.00331595778;-0.53517349231
-0.615224730026;-3.98068345472;-0.529191908422
-0.608894966863;-3.96426747456;-0.528697602148
-0.601446313935;-3.96419306233;-0.517636685382
-0.589510750379;-3.88676474462;-0.514489822219
-0.588342719145;-3.87205425442;-0.512941153827
-0.588003596755;-3.8538242193;-0.511103989716
-0.587201612213;-3.84849350362;-0.510147510038
-0.584205632341;-3.83168841584;-0.505660406976
-0.583714472862;-3.80985092242;-0.504225721352
-0.581501115018;-3.79183344279;-0.497920502161
-0.567876351622;-3.78157970454;-0.496204245641
-0.565662117021;-3.77759456318;-0.494966126227
-0.565423358278;-3.77544784448;-0.490978279944
-0.562785640316;-3.76108578505;-0.489066203593
-0.56231784696;-3.75902853649;-0.485886589914
-0.561602469437;-3.75268344705;-0.485171221193
-0.552195452268;-3.74418045014;-0.484531185314
-0.549688182961;-3.74295747544;-0.484093717083
-0.548339436703;-3.74152459919;-0.483661547634
-0.547682677794;-3.73720608983;-0.47419898538
-0.544062273;-3.73448721548;-0.472816841538
-0.543930925267;-3.73363612773;-0.472548462917
-0.543063805603;-3.7319136528;-0.472089198881
-0.537413102579;-3.7229807706;-0.464944946406
-0.536132572916;-3.72174275186;-0.462410703647
-0.534795459307;-3.72108493504;-0.460407587187
-0.533800907008;-3.71348074243;-0.454244158281
-0.533328603706;-3.71063912158;-0.450414671112
-0.529557382299;-3.70134586199;-0.449483189723
-0.526767775322;-3.69989198197;-0.447586076066
-0.524997513829;-3.69822628238;-0.445324333652
-0.524363988466;-3.69199672361;-0.438052501622
-0.522907123764;-3.68944120091;-0.435212942842
-0.52131548996;-3.68704313887;-0.434679863205
-0.517411102293;-3.68011352866;-0.434675285974
-0.517201260223;-3.68008002808;-0.434028404957
-0.51318137244;-3.6783265913;-0.431547303727
-0.512879456006;-3.67372765654;-0.43134667444
-0.512434760437;-3.67196811542;-0.429882211171
-0.510277377358;-3.6717504376;-0.429741880654
-0.510074311592;-3.66171983397;-0.427440910533
-0.509947222783;-3.65779626557;-0.426533513481
-0.507215985539;-3.65757487089;-0.426505722794
-0.506644268627;-3.64796473413;-0.426423569145
-0.506335757338;-3.62955971147;-0.425563306925
-0.505202295211;-3.61787782132;-0.425376941919
-0.499554290437;-3.61584053854;-0.424436549276
-0.497333733591;-3.61450258097;-0.42231667836
-0.497244996749;-3.61414989528;-0.418911551748
-0.496527872797;-3.61234569743;-0.416606721646
-0.494235615742;-3.60842309682;-0.416501704046
-0.491046888588;-3.60075765542;-0.414222882393
-0.49030753566;-3.59300652033;-0.414189083408
-0.487632857906;-3.59177950236;-0.41212297364
-0.485323963002;-3.59003250268;-0.411669723808
-0.484152341374;-3.58803574375;-0.407677461138
-0.483738383086;-3.58601653923;-0.407085415512
-0.483546019478;-3.58551457887;-0.404049271545
-0.482265200572;-3.5686868709;-0.403443146787
-0.480925818322;-3.56699027693;-0.402472332948
-0.480458770355;-3.56599225161;-0.400680812462
-0.480204722751;-3.56434811289;-0.400519765224
-0.479697416418;-3.55952273231;-0.394987632289
-0.477034551734;-3.55427753134;-0.394929582101
-0.472691454493;-3.55161485236;-0.394839061488
-0.472318253199;-3.53639074049;-0.392237912337
-0.472075252154;-3.53595459535;-0.387950068093
-0.469554369048;-3.53264666229;-0.386364353138
-0.468020241679;-3.51739151622;-0.385191545715
-0.466727602411;-3.50313233302;-0.384036332155
-0.464545151562;-3.50269385244;-0.383020338453
-0.464462103334;-3.50140129496;-0.381185694949
-0.464124985443;-3.49336660761;-0.377699029053
-0.463248714372;-3.48537636191;-0.376996583006
-0.462829992541;-3.48356519369;-0.376711129353
-0.462316545963;-3.47244175453;-0.37637589687
-0.460817044244;-3.46159604423;-0.373786282389
-0.460591185058;-3.45915765501;-0.373026514309
-0.459468137555;-3.45419452317;-0.371802523994
-0.458889854483;-3.44777850562;-0.371540899569
-0.458229041239;-3.44558476698;-0.371249444547
-0.458161764139;-3.43184274749;-0.370551391724
-0.457381249464;-3.42854568045;-0.369927044964
-0.455908844092;-3.42622447386;-0.369805818012
-0.455811090632;-3.42501016046;-0.369111009013
-0.455781856023;-3.41539342145;-0.368004727884
-0.455056498244;-3.41434814814;-0.366876658597
-0.452773187197;-3.40499641736;-0.365811106639
-0.45112872378;-3.40348590499;-0.365367715999
-0.450961194777;-3.40213915887;-0.365149183469
-0.449729301723;-3.39011672038;-0.364907674996
-0.449148558768;-3.38583959093;-0.364728557992
-0.449060741055;-3.38497432016;-0.364291329413
-0.448642489424;-3.37742126992;-0.363952771942
-0.448366398668;-3.37271849934;-0.363572795251
-0.447899900589;-3.36179642065;-0.362695304865
-0.442467394541;-3.35657773744;-0.361592974558
-0.442304657116;-3.34815438933;-0.360128534567
-0.442202205997;-3.34034638102;-0.359621446098
-0.442150228361;-3.33889915292;-0.359293237306
-0.439429252945;-3.3368908288;-0.357829981581
-0.437728954613;-3.33649993881;-0.356656950338
-0.43475572519;-3.32394662898;-0.354855817141
-0.433234939159;-3.31765951798;-0.353818958966
-0.432853352192;-3.31482884557;-0.353800945478
-0.430210817652;-3.3051252565;-0.352797027222
-0.429900426624;-3.29282492362;-0.352729576924
-0.428737697702;-3.29245413045;-0.352499636148
-0.427229609372;-3.28827923896;-0.352336781044
-0.424173551478;-3.28152090764;-0.352333012776
-0.423507363293;-3.26035996529;-0.351874979872
-0.422245066736;-3.25089357702;-0.350058108283
-0.421522472473;-3.25017655299;-0.34960861581
-0.421145276536;-3.24004346783;-0.349341877892
-0.420338797808;-3.23878203166;-0.347944957459
-0.419658669328;-3.21034794169;-0.346329944036
-0.416819509733;-3.20916742985;-0.345696553967
-0.415453598529;-3.20828388924;-0.345061884708
-0.415089634254;-3.2077692932;-0.344361033833
-0.414876302941;-3.1980483849;-0.344328247973
-0.414832741346;-3.19559253103;-0.344100702171
-0.412471831458;-3.19479865845;-0.344041252293
-0.412040674185;-3.19099593933;-0.343800878791
-0.410387491749;-3.18536194401;-0.343237115962
-0.409097040599;-3.18353910093;-0.342912449179
-0.408801256695;-3.18149461233;-0.342092943652
-0.407267005078;-3.17148858335;-0.340772159298
-0.407184344365;-3.15118532663;-0.340013281854
-0.406682604756;-3.15114305989;-0.339131536821
-0.40605065415;-3.1410363175;-0.33825838786
-0.405032102772;-3.13192902129;-0.336758847655
-0.404720449776;-3.13192434238;-0.336479989321
-0.403654814118;-3.11751440346;-0.336060155839
-0.402790383426;-3.1147869639;-0.335438917005
-0.40136245136;-3.10370766308;-0.335072904856
-0.401252064007;-3.10261570934;-0.335038213884
-0.400941772661;-3.0991015728;-0.334798048874
-0.400884270989;-3.09398954776;-0.334570067048
-0.400388609147;-3.09115503;-0.333807813726
-0.399760121404;-3.08930830346;-0.331975373768
-0.398385544215;-3.0858355699;-0.331851096746
-0.397857867073;-3.07447015712;-0.331282069584
-0.396969785091;-3.07303311759;-0.330467346596
-0.395702994547;-3.06812628195;-0.330225359399
-0.394086136536;-3.05610879713;-0.330221012588
-0.393918611162;-3.04937574645;-0.329618549969
-0.393427255597;-3.04840275487;-0.329554730498
-0.392288275924;-3.04657843276;-0.329354916654
-0.390637576466;-3.04535903305;-0.328171290888
-0.390220318797;-3.04422523812;-0.32785343025
-0.390199792343;-3.04086226793;-0.327055253239
-0.389749891183;-3.03440204577;-0.326868749851
-0.388770644595;-3.03256078715;-0.325751847277
-0.3881257777;-3.03032608409;-0.324931914903
-0.387882155785;-3.02812174274;-0.324535147124
-0.387719933281;-3.01790653675;-0.324516872517
-0.387316420224;-3.01721116732;-0.324467187413
-0.386068042252;-3.01714694604;-0.32428788006
-0.386028389733;-3.00900068792;-0.324230254494
-0.385257698925;-3.00658440065;-0.323081613556
-0.384675662438;-3.00508165343;-0.322603518675
-0.383670760914;-2.99988145114;-0.322276418977
-0.382923244765;-2.99655711099;-0.322133803407
-0.382531522182;-2.99338252061;-0.322078669348
-0.381766550854;-2.98723680792;-0.322062107725
-0.381554564262;-2.98618922363;-0.320242311202
-0.381212067158;-2.97678783115;-0.320166042336
-0.380774958135;-2.97365476018;-0.320018581677
-0.378446466301;-2.97210395157;-0.31994199019
-0.378104783048;-2.96764129574;-0.319889075594
-0.377896160453;-2.96176308021;-0.319679219617
-0.37724415504;-2.96068360768;-0.318986080814
-0.376984532746;-2.95953292816;-0.318007245851
-0.376690531643;-2.95092910929;-0.317771784177
-0.376217833195;-2.94706767316;-0.317530089187
-0.376003918279;-2.93787787912;-0.316506545584
-0.375815887829;-2.93743391963;-0.316456069671
-0.373059268187;-2.93670799457;-0.316405908776
-0.371987909848;-2.92964429492;-0.316198564734
-0.371242745396;-2.92762442519;-0.315867584499
-0.370821330528;-2.92702885719;-0.315662382652
-0.370182261065;-2.9268180055;-0.314833697439
-0.370164053336;-2.91295488336;-0.314646438454
-0.370054929986;-2.90825644561;-0.314529551095
-0.369569224435;-2.90704596164;-0.313031079699
-0.369252062547;-2.90378272074;-0.312436903564
-0.366628367688;-2.90245382575;-0.312120125427
-0.364961810665;-2.89739059911;-0.311584546628
-0.362959453455;-2.89483168574;-0.311107307659
-0.36143787328;-2.89362463573;-0.310522302961
-0.360187119932;-2.8933972289;-0.310010107481
-0.359714064505;-2.88906100893;-0.309851596264
-0.359672785154;-2.88800885412;-0.309301142739
-0.3593471457;-2.88701677942;-0.309280391616
-0.358253062498;-2.88662829133;-0.309214677296
-0.358081627704;-2.88467777523;-0.30815188471
-0.357417284889;-2.88057225663;-0.307997955872
-0.356872318418;-2.87962469824;-0.307830629958
-0.356392717059;-2.87662278694;-0.307432478248
-0.355737925765;-2.87453673016;-0.307432105997
-0.354909908408;-2.87390824426;-0.307186047805
-0.352977943667;-2.87358387459;-0.306603584121
-0.35287396272;-2.87244370542;-0.306600392436
-0.351764829958;-2.87235472361;-0.306403265773
-0.35136282963;-2.87217250258;-0.306317059471
-0.351307885396;-2.87099560561;-0.306170880942
-0.351248690579;-2.86316515038;-0.305469739511
-0.35083365937;-2.86034287759;-0.305376922883
-0.350622433021;-2.85803160637;-0.305006216722
-0.349689322781;-2.8569437069;-0.304778352957
-0.349151857119;-2.85580601387;-0.30442269495
-0.348718242915;-2.84419989421;-0.304220558056
-0.348706883433;-2.84369707197;-0.304054570891
-0.348641824184;-2.84323941342;-0.303923451795
-0.34854271752;-2.84225354354;-0.302432416971
-0.348408804504;-2.83927336805;-0.302110081021
-0.348283868849;-2.83756465876;-0.301069232207
-0.347768015816;-2.83656304299;-0.300633800315
-0.347649312305;-2.83282319012;-0.300461335315
-0.347627304786;-2.83105819967;-0.300313719957
-0.347171897788;-2.82832323355;-0.300040899487
-0.346742673811;-2.82294956525;-0.29972529933
-0.345421618215;-2.81228429241;-0.299527202636
-0.345298910784;-2.81066250366;-0.298561151068
-0.344707852399;-2.80853642795;-0.298484830311
-0.344186781536;-2.80844177656;-0.298238206394
-0.343492149057;-2.80782530814;-0.298145217859
-0.34276107318;-2.80717115695;-0.298117208045
-0.342099914778;-2.80684797528;-0.297874513377
-0.342066735212;-2.80406492292;-0.297838777221
-0.342001366606;-2.79976395492;-0.297767577015
-0.341920816691;-2.79835865792;-0.297307564717
-0.340498354899;-2.79318526427;-0.297203523045
-0.3402545041;-2.79131601638;-0.297168245685
-0.340241947439;-2.78529282902;-0.297076589512
-0.339735950977;-2.77216376623;-0.296989607447
-0.339164528629;-2.7691608196;-0.295962115888
-0.338742174002;-2.76889156434;-0.295928963754
-0.33870240055;-2.76760958144;-0.295665543181
-0.338577837894;-2.76556647946;-0.295587832981
-0.338273888474;-2.75985085544;-0.29549142419
-0.337868812143;-2.75922423672;-0.295379406414
-0.337708170495;-2.75675042129;-0.295222055542
-0.336872030382;-2.75226315479;-0.295041188419
-0.336488260051;-2.75195056097;-0.294926760088
-0.336384303578;-2.75170044363;-0.294873662612
-0.336037118878;-2.74800715871;-0.29484467026
-0.33598804013;-2.74630301413;-0.294696283589
-0.335366321891;-2.7453584678;-0.294042447333
-0.335177426771;-2.74412444468;-0.294033707617
-0.33472226707;-2.74004151886;-0.293815841643
-0.334610523494;-2.73631830139;-0.293732250629
-0.333806462478;-2.73343483169;-0.29338525336
-0.333646432794;-2.72554489278;-0.293374777832
-0.333504682132;-2.72500542167;-0.293258152286
-0.333421326868;-2.71510718267;-0.29206064988
-0.333297966075;-2.71307568034;-0.291739162463
-0.332623709333;-2.68572180861;-0.29121546357
-0.332189035263;-2.68298430619;-0.290367307376
-0.331873170619;-2.68108013026;-0.290207834178
-0.331708851503;-2.67374522704;-0.288041970821
-0.331204945955;-2.67035548198;-0.288026998148
-0.331183504836;-2.66929003585;-0.287511003652
-0.331178058146;-2.66813466485;-0.287272015131
-0.33116004628;-2.66467359939;-0.287075824418
-0.33112779006;-2.66401907045;-0.286873984457
-0.33108158323;-2.65913182732;-0.286677645017
-0.330727578516;-2.65688369685;-0.286629606379
-0.330607000523;-2.65488050741;-0.28648455766
-0.330586836444;-2.64155415005;-0.286444920939
-0.330481100642;-2.63998830417;-0.28641275177
-0.330024108534;-2.63886655446;-0.286373960091
-0.329916391746;-2.62654481474;-0.285399441358
-0.329844563533;-2.62339458004;-0.285059784596
-0.329414906731;-2.61977543323;-0.285045962544
-0.328581776548;-2.61525634914;-0.284372832929
-0.328539424134;-2.60912214601;-0.284324044739
-0.326087511931;-2.60364561162;-0.283808589226
-0.325987533732;-2.60186987938;-0.283009921763
-0.325672092001;-2.59985177834;-0.282574867516
-0.325513826187;-2.59603803807;-0.282319769552
-0.3255068228;-2.59534855965;-0.282269236726
-0.32544848237;-2.59194361444;-0.282158205689
-0.325307285192;-2.58984829929;-0.281995073395
-0.32521982436;-2.58065906963;-0.281446383264
-0.324092792504;-2.5781383074;-0.28135623473
-0.323823397006;-2.57557494194;-0.28081398046
-0.323800929339;-2.57493684771;-0.280592835416
-0.323509049031;-2.57460917792;-0.280424084068
-0.323358766826;-2.56109293172;-0.280300692583
-0.322146601501;-2.559630876;-0.280183396371
-0.321192947847;-2.55828892437;-0.280161088951
-0.320880777324;-2.54295654762;-0.279932949252
-0.320833733413;-2.53385272925;-0.27992492147
-0.320601390007;-2.5292304044;-0.279760193843
-0.320595025639;-2.51926745617;-0.279607395188
-0.320179490674;-2.51858932458;-0.279532498261
-0.320176786936;-2.51384816528;-0.279404526961
-0.319122822302;-2.49775206372;-0.279361001221
-0.318481468073;-2.49457049072;-0.278787914675
-0.318373478704;-2.48685849687;-0.2787152173
-0.318331370008;-2.47964824352;-0.278291680738
-0.318293412053;-2.47910452263;-0.277717319467
-0.318044432775;-2.46915677648;-0.277589824822
-0.317568317963;-2.46722511041;-0.277396726084
-0.317284692035;-2.46342513925;-0.277086155314
-0.31690790165;-2.45673975329;-0.276873602289
-0.316217826042;-2.44873866499;-0.276820692783
-0.315838569432;-2.43999310877;-0.276748138042
-0.315732828171;-2.42970782555;-0.276252536906
-0.315707449994;-2.42042217659;-0.276145459998
-0.314897791227;-2.4166446092;-0.275476354362
-0.314701251738;-2.41645342875;-0.27488660633
-0.314320800499;-2.41556085294;-0.27486559283
-0.314035156911;-2.40986215583;-0.274538930015
-0.313876302323;-2.40661435213;-0.274499911666
-0.313839475426;-2.39485240398;-0.274290736694
-0.313571391877;-2.39475820019;-0.274016769798
-0.312480457039;-2.39468662461;-0.273833003435
-0.312355828766;-2.38384112278;-0.273708809239
-0.312240818878;-2.38334083599;-0.273677727138
-0.310890675989;-2.35988488496;-0.273648347738
-0.310061754035;-2.35928370064;-0.273519773361
-0.309895628703;-2.35406966299;-0.273471656503
-0.309495649434;-2.35218021734;-0.272953759904
-0.309168981181;-2.35177551595;-0.272877802396
-0.309156976749;-2.34985608833;-0.272780197226
-0.309140422518;-2.34967244223;-0.272668557272
-0.308560694873;-2.34281708424;-0.272607049047
-0.308557076071;-2.3422739926;-0.272305442769
-0.308435881343;-2.338412117;-0.272302398029
-0.308261784345;-2.33281806902;-0.272300000475
-0.307796907656;-2.33268242309;-0.27198172995
-0.307574789395;-2.32948661444;-0.271544886559
-0.307563627225;-2.32784880837;-0.27153127175
-0.306438423021;-2.32217803294;-0.271317147473
-0.306434592943;-2.32011324527;-0.270553871603
-0.306302173472;-2.31035180468;-0.270508008986
-0.306209526521;-2.3069045438;-0.270427039769
-0.306113154581;-2.303087401;-0.270111037667
-0.305614539931;-2.30245434555;-0.270057494686
-0.305469540134;-2.29935243524;-0.269922080532
-0.305160365043;-2.28688508006;-0.269342620718
-0.305075169602;-2.27550429157;-0.269235935332
-0.305069122488;-2.25354969402;-0.269137262625
-0.304950767712;-2.25237948574;-0.268785383787
-0.304319673025;-2.25066465498;-0.268553311268
-0.303301469897;-2.24312684499;-0.268448111387
-0.302531807298;-2.24077004966;-0.268447281143
-0.302136083507;-2.23419338254;-0.268427445777
-0.302128505086;-2.23298683588;-0.268210301397
-0.302124905129;-2.22287576252;-0.267339741053
-0.301865562841;-2.22259143465;-0.26708292718
-0.30177506529;-2.21912169041;-0.266784892337
-0.301354919393;-2.21012829322;-0.26668825813
-0.301299331975;-2.20529521551;-0.266505648762
-0.300722046902;-2.20341840545;-0.266433317827
-0.300654692219;-2.20298732125;-0.26566362895
-0.300572870608;-2.20261400372;-0.265515227536
-0.300403775877;-2.20048789831;-0.265123636559
-0.300287864559;-2.20008792166;-0.264942011159
-0.300083682061;-2.19950147253;-0.264881052276
-0.299807649829;-2.19727177504;-0.264663512982
-0.299613858033;-2.19539262561;-0.264620926053
-0.299476303631;-2.184533255;-0.26360139725
-0.299296695135;-2.17203179095;-0.263348395034
-0.299227462761;-2.1676715207;-0.263298217053
-0.299053513313;-2.1658282776;-0.263217769598
-0.298634127185;-2.1530167638;-0.263111272865
-0.298624024629;-2.15122040387;-0.263023043901
-0.298398965805;-2.15101306532;-0.262992173044
-0.297682197924;-2.14614676124;-0.262960805346
-0.297633656502;-2.14559390409;-0.261350608053
-0.296896199635;-2.14008685131;-0.261198140149
-0.2961213543;-2.1383760621;-0.26057981034
-0.296109056972;-2.12935874809;-0.260574148742
-0.29610358098;-2.12326617824;-0.260424297796
-0.29605338654;-2.12276482757;-0.260181627578
-0.296048960083;-2.11880508105;-0.260014364151
-0.295917948412;-2.11855177178;-0.259831804468
-0.295774991835;-2.11783815779;-0.259391209418
-0.295339882982;-2.11247294762;-0.259362873382
-0.295236277583;-2.11092079868;-0.259357447132
-0.295218222097;-2.11044217986;-0.259267480884
-0.29511456118;-2.10554561569;-0.258109185591
-0.294434298698;-2.09937901648;-0.257979322212
-0.294388995448;-2.09828652627;-0.257953797395
-0.294221579576;-2.08726392225;-0.257944971297
-0.293636634601;-2.08344228391;-0.257809697518
-0.293424939727;-2.0812085968;-0.257765090221
-0.293136256888;-2.07857676684;-0.257711381855
-0.293054047193;-2.07757097411;-0.257353515967
-0.292978518372;-2.07627196553;-0.257117584564
-0.292816924934;-2.07585284522;-0.256901233043
-0.292807118772;-2.0689635319;-0.256688580577
-0.292232109058;-2.0675991223;-0.256679173729
-0.292162789062;-2.0625932532;-0.255906519759
-0.292162120726;-2.06156764441;-0.255550316731
-0.292040005554;-2.05834022006;-0.255103321995
-0.291553313776;-2.05485189152;-0.255087861185
-0.291239362494;-2.05354095853;-0.254946882825
-0.290855574321;-2.04737117095;-0.254890171552
-0.290438808862;-2.04404706308;-0.254478655558
-0.290157369635;-2.04225754383;-0.254424209514
-0.289949784033;-2.03685597568;-0.254144269352
-0.289908416842;-2.03636706471;-0.253931978767
-0.289824110394;-2.03599595333;-0.253583983352
-0.288619644492;-2.03588926135;-0.253385722666
-0.288607922117;-2.03294948594;-0.25332758752
-0.287503369115;-2.02523045464;-0.252884974629
-0.287331387796;-2.02438173261;-0.252706468616
-0.287166340343;-2.02419252488;-0.25250956262
-0.286830016048;-2.02097882767;-0.252434134602
-0.28660250029;-2.01483279949;-0.252346574053
-0.286078586716;-2.01417879841;-0.252241589323
-0.286035081019;-2.00780016902;-0.252171748399
-0.285766179931;-2.0059869186;-0.251933836624
-0.285506855824;-2.00519323981;-0.251098735747
-0.285042683532;-2.00049142873;-0.250956304344
-0.284972978179;-1.99630266695;-0.250896264279
-0.284651932078;-1.99327696844;-0.25068169151
-0.284315340775;-1.99297125746;-0.250281744732
-0.284148663394;-1.98769279433;-0.250064248019
-0.283905854272;-1.986931315;-0.249986924243
-0.283865079449;-1.9832895931;-0.249976902983
-0.283345071276;-1.98302834786;-0.24986978575
-0.283290659743;-1.98238021086;-0.249630864032
-0.283230758832;-1.98154233725;-0.249510032922
-0.282807034406;-1.98091838011;-0.249444077836
-0.282462650692;-1.98066908675;-0.249178089234
-0.282239137366;-1.97729788477;-0.249071731124
-0.282148536529;-1.96951413476;-0.248833568305
-0.281373136305;-1.96450420929;-0.248325906252
-0.281190916242;-1.96179239689;-0.248224770378
-0.281088039513;-1.96013916629;-0.248203081121
-0.280392442841;-1.95698832216;-0.248024234002
-0.280343917746;-1.95370115388;-0.247836028973
-0.280034037946;-1.95284951158;-0.247619751376
-0.280007776801;-1.94346682597;-0.247568298051
-0.279821108537;-1.94182157578;-0.247496699401
-0.279216145504;-1.94103510999;-0.247474702277
-0.279160578427;-1.94097536316;-0.247458334363
-0.27902384659;-1.9400532607;-0.24725639292
-0.278919860022;-1.93981381417;-0.247133932514
-0.278672395081;-1.93754623763;-0.247133852795
-0.278333344999;-1.93694596093;-0.246636750459
-0.278034654046;-1.93535331234;-0.246443707021
-0.27802160798;-1.93469344718;-0.2463511627
-0.277979755219;-1.93280843492;-0.246264632194
-0.277502461436;-1.92902567536;-0.246240690342
-0.276929917996;-1.92426978858;-0.246017908905
-0.27690977194;-1.9176164929;-0.24595743476
-0.276281315035;-1.91734999525;-0.245883392424
-0.276123162956;-1.90426022833;-0.245587808764
-0.275615091841;-1.90346606258;-0.245514620592
-0.275379495001;-1.89767291526;-0.245267946599
-0.27515321645;-1.89511519145;-0.244845761913
-0.275064764416;-1.89141598289;-0.244584899935
-0.273649925944;-1.8909358225;-0.244583657004
-0.272654531914;-1.88302676279;-0.244488880119
-0.272256557119;-1.88175319611;-0.24430988624
-0.272170496445;-1.88173566926;-0.244191132463
-0.271938334146;-1.87918460058;-0.244121103987
-0.271847488686;-1.87017541423;-0.2440621982
-0.271836642601;-1.86955014015;-0.243547666107
-0.271706218068;-1.852911548;-0.24348293027
-0.271644070586;-1.85096977255;-0.24346369308
-0.270638889225;-1.83279411839;-0.243414692732
-0.270166083146;-1.83091605198;-0.243343195568
-0.270139343822;-1.8308765715;-0.243207034786
-0.270100258695;-1.82671984288;-0.243156295433
-0.269864058223;-1.82625807364;-0.242660508863
-0.269649726981;-1.82614541498;-0.242629039612
-0.26952914432;-1.82452284741;-0.242556152486
-0.269498689968;-1.82259795668;-0.242392381826
-0.269409686595;-1.82104434701;-0.242351675849
-0.26929959586;-1.82036667949;-0.242120246659
-0.268373830345;-1.8170696436;-0.24140167101
-0.268264108608;-1.8166912527;-0.241317677146
-0.267428128685;-1.81576296127;-0.241316871359
-0.267208851461;-1.81481980356;-0.241292715179
-0.267063769052;-1.81443424578;-0.241260847191
-0.266965061149;-1.8142041709;-0.241109708902
-0.266908479176;-1.8119943061;-0.240855417646
-0.266859882493;-1.809613667;-0.240796634929
-0.26679883149;-1.80722394255;-0.240415141726
-0.266658506433;-1.8068294372;-0.240310410545
-0.266494652538;-1.80112727334;-0.240280477646
-0.266361946399;-1.79935822692;-0.240065709858
-0.265873172532;-1.79836149234;-0.239777865813
-0.265673167567;-1.79768699593;-0.239731149592
-0.265266068331;-1.79625841236;-0.239325384463
-0.265213951521;-1.7953802584;-0.239324599327
-0.265120694347;-1.79526987128;-0.239164553696
-0.26494014393;-1.79243876285;-0.23895396935
-0.264728328064;-1.79213675875;-0.238947185418
-0.264694292028;-1.79050811219;-0.238414267177
-0.264625311636;-1.78682676562;-0.238400129095
-0.26432911595;-1.7862370959;-0.238028482511
-0.264264805987;-1.78510033719;-0.237932002709
-0.263972259996;-1.78265134522;-0.237751790206
-0.263574138894;-1.78201067358;-0.237407233433
-0.26349161619;-1.7817110112;-0.236978361736
-0.263044249955;-1.78144977426;-0.236947029909
-0.263032165196;-1.78121807017;-0.236935798539
-0.262717287262;-1.77980985675;-0.236798088241
-0.262235231186;-1.77933756675;-0.236729557663
-0.26218664453;-1.77721864412;-0.236580409797
-0.262151674159;-1.7766243706;-0.236441053889
-0.26191254146;-1.77590269635;-0.235957906248
-0.261906414584;-1.77429087199;-0.235819670855
-0.261904818642;-1.77395261737;-0.235625448124
-0.261778936469;-1.77385678181;-0.235379784274
-0.261488083572;-1.77048760608;-0.235218652107
-0.261404533665;-1.77031905546;-0.234810117476
-0.260707390041;-1.77002506152;-0.234734918344
-0.260554513726;-1.76706161829;-0.234074299757
-0.260489105912;-1.76681598752;-0.233911280984
-0.259910556067;-1.76251476998;-0.233859618973
-0.259859106715;-1.75750358888;-0.233727526874
-0.259635955039;-1.75727118505;-0.232917306918
-0.259574946865;-1.75642465491;-0.232873438942
-0.259561767793;-1.75597881038;-0.232711433017
-0.259552294109;-1.75456927889;-0.2322810773
-0.259164062515;-1.75306776719;-0.232214579559
-0.25912601371;-1.75300581321;-0.231957831988
-0.259057969599;-1.75239275386;-0.231744765547
-0.258920851994;-1.74917869539;-0.231694951393
-0.258896232185;-1.74757018725;-0.231449139241
-0.258184673227;-1.74674878234;-0.231424104004
-0.258167584887;-1.74660679953;-0.231226629501
-0.257909313873;-1.7448576642;-0.231038398321
-0.257718226139;-1.7444833905;-0.230885091319
-0.257410104597;-1.74290128762;-0.230660516201
-0.257375914654;-1.7427981648;-0.230601195368
-0.257328062611;-1.74234951325;-0.230287871981
-0.257251859264;-1.74186450816;-0.229377203095
-0.257240773783;-1.73867334953;-0.229311082834
-0.257195530863;-1.73734528227;-0.229231187131
-0.257020893944;-1.73256209201;-0.229196277465
-0.256968873639;-1.73159588183;-0.22910673167
-0.256563331876;-1.72898232331;-0.228896877887
-0.256244537289;-1.72853024401;-0.228887092906
-0.256063700133;-1.72742562578;-0.228721715915
-0.255880230797;-1.72684012728;-0.228654472083
-0.255640793865;-1.72652421509;-0.227655417707
-0.255631574045;-1.72544134415;-0.227458603799
-0.255512369873;-1.72494523567;-0.227245343512
-0.255116192642;-1.72325657816;-0.226908613368
-0.254424502798;-1.71202051219;-0.226769715474
-0.254411536805;-1.71060241108;-0.226759029539
-0.25426752528;-1.70972172403;-0.226646748243
-0.253343563679;-1.7068258553;-0.226417490648
-0.253053177624;-1.704870517;-0.226176067875
-0.252991868783;-1.70467436114;-0.225995393747
-0.252890959037;-1.70133542719;-0.225918783355
-0.252698795541;-1.69718487731;-0.225413985032
-0.252380667641;-1.69247567367;-0.224937850185
-0.252329002133;-1.68908183609;-0.224751033776
-0.251977127439;-1.6857513633;-0.224735575749
-0.25197696541;-1.68566785034;-0.224654082104
-0.251962312795;-1.68382019092;-0.224636251835
-0.251840451881;-1.68362269986;-0.224489229386
-0.251805144071;-1.68250719513;-0.224278409479
-0.251731846713;-1.67819574101;-0.224075737546
-0.251684742505;-1.67751028013;-0.223915183533
-0.251586057024;-1.67737047052;-0.223772120124
-0.251098016013;-1.67465001642;-0.223718930467
-0.251056028527;-1.67389305231;-0.223566110577
-0.250714515911;-1.67017196312;-0.223553086678
-0.250351305257;-1.66933436745;-0.223548978664
-0.250329006162;-1.66715505016;-0.223417988685
-0.250210583203;-1.66540359228;-0.223281197745
-0.249810754199;-1.66466430492;-0.223049265322
-0.249403089732;-1.66387271685;-0.222905778138
-0.249239520172;-1.65865564767;-0.222527966369
-0.249197661028;-1.65541193777;-0.222285244202
-0.24915249637;-1.65332263518;-0.222009718517
-0.248769395316;-1.65232025695;-0.221991212101
-0.248767515974;-1.65094444635;-0.221925633247
-0.248650516293;-1.6411858088;-0.221822260336
-0.248643948106;-1.64042710991;-0.221796341996
-0.248290501586;-1.639597926;-0.221595189173
-0.248015550988;-1.63944456913;-0.221312239596
-0.247863963382;-1.62965459052;-0.221277317943
-0.247709287985;-1.6276295316;-0.221251712628
-0.247615210596;-1.62532171017;-0.221239330945
-0.247604797962;-1.62384903903;-0.220860855675
-0.247052787028;-1.62347360767;-0.220790999557
-0.246768920989;-1.62226058769;-0.220615306679
-0.246744314697;-1.62107579741;-0.220493208361
-0.246586376021;-1.61960360947;-0.220314646013
-0.246557205096;-1.61859594671;-0.220300393513
-0.246391101308;-1.61512912436;-0.220094794581
-0.246383420745;-1.61032755293;-0.220015570712
-0.246372845225;-1.60511042644;-0.219837682495
-0.246371312528;-1.60365158431;-0.21942240882
-0.246096970942;-1.60100365;-0.219398267655
-0.245966356618;-1.59694918129;-0.219396245721
-0.245511132662;-1.59162890798;-0.219140776999
-0.245326302818;-1.58985717848;-0.21910454457
-0.245237374278;-1.58961952856;-0.218612395768
-0.244811476914;-1.58947488943;-0.218207277466
-0.244665430639;-1.58917453123;-0.218138846
-0.244607505126;-1.58711464204;-0.217103186834
-0.244554203313;-1.58481955685;-0.21697255157
-0.244129803788;-1.5836893779;-0.216848901245
-0.243888229688;-1.5832946761;-0.216823980341
-0.243868020387;-1.5831938196;-0.216593524826
-0.243548365588;-1.57842435056;-0.216470441906
-0.243382864161;-1.57437346482;-0.21641584276
-0.243276048339;-1.57275072295;-0.216313456059
-0.243018651882;-1.57168492967;-0.216087248574
-0.242958463371;-1.57145180469;-0.215980868539
-0.242654876135;-1.57091154814;-0.215928355866
-0.242524827584;-1.56506085182;-0.215699493998
-0.242488391826;-1.56412000298;-0.21562698648
-0.242329896048;-1.56267284503;-0.215590684801
-0.242263776206;-1.56041023013;-0.21544873892
-0.2421959444;-1.55578405109;-0.215307337613
-0.241756396148;-1.55517447637;-0.21519475782
-0.241443422746;-1.55049112703;-0.21514104878
-0.241260828529;-1.54779264632;-0.215046228784
-0.241186018868;-1.54614403345;-0.214913238919
-0.241183568612;-1.54449622872;-0.21485345704
-0.241066908861;-1.5415223824;-0.214586380939
-0.240634684702;-1.54139445383;-0.214547481439
-0.240450236829;-1.54028332245;-0.21423419789
-0.240420688671;-1.53927517786;-0.21391632939
-0.2403620126;-1.53922380553;-0.213621976911
-0.240350595112;-1.53863696147;-0.213442901861
-0.240251742739;-1.53574972359;-0.213405674467
-0.240119586039;-1.53311901673;-0.213229486424
-0.240046486927;-1.53045486573;-0.213193399363
-0.240014289919;-1.52903642469;-0.212897671098
-0.239757237211;-1.52876752941;-0.212550668485
-0.239482798558;-1.52728673027;-0.212512217127
-0.239172196789;-1.51751071192;-0.21243389862
-0.239117606212;-1.51659980865;-0.212420995813
-0.23896071751;-1.51483769313;-0.212352663848
-0.238579577372;-1.51443517299;-0.212266910617
-0.238411114902;-1.51129033139;-0.212170343005
-0.238168318561;-1.51034637376;-0.212097561689
-0.238000176734;-1.51019263858;-0.212076003405
-0.23783559049;-1.50650823852;-0.212031691775
-0.237793928991;-1.50649414063;-0.211922956962
-0.237786034306;-1.50509561781;-0.211560254833
-0.237361608234;-1.50004343106;-0.211486007846
-0.23735338248;-1.49779804957;-0.21138423451
-0.23722968088;-1.49761243238;-0.211243048338
-0.237063425256;-1.49659158038;-0.211242729864
-0.236513478632;-1.49611344259;-0.210868883618
-0.236106620145;-1.49577453817;-0.210681301349
-0.236075086838;-1.49330613072;-0.210236115715
-0.235861623437;-1.49111874943;-0.210148164605
-0.235718288192;-1.49017506287;-0.21006775617
-0.235195488337;-1.48945306299;-0.210049801556
-0.234972351102;-1.48900067756;-0.210005291258
-0.234857465224;-1.48846813085;-0.209912153275
-0.23463707447;-1.48419689293;-0.209663680216
-0.234545687223;-1.48318874308;-0.209596265262
-0.234505646951;-1.48012362744;-0.209564292346
-0.23446386608;-1.47863729184;-0.209561638864
-0.234292110768;-1.47820693677;-0.209286679478
-0.234141161809;-1.47549240547;-0.209282358635
-0.233854613474;-1.47294327242;-0.209041778797
-0.233718567252;-1.46967897651;-0.20894793489
-0.233587407576;-1.46913120724;-0.208947434363
-0.233279372513;-1.46655687611;-0.2089163579
-0.232967517926;-1.46630059843;-0.208911056606
-0.232829221777;-1.45629666069;-0.208745794806
-0.232641356328;-1.45549049394;-0.208400924498
-0.232568683038;-1.45443869883;-0.20831365092
-0.23255434814;-1.45375377145;-0.208244299542
-0.232387039814;-1.45191609429;-0.208181976281
-0.232216605208;-1.44986267856;-0.208156828012
-0.232213093341;-1.44896592596;-0.208139482139
-0.23219210498;-1.44807551773;-0.208101693542
-0.231860811435;-1.44656509859;-0.208064299928
-0.231783241545;-1.4403428599;-0.207859431458
-0.231417488933;-1.43827708202;-0.207848792218
-0.231225182815;-1.43653652009;-0.207584830388
-0.230490844537;-1.43163218114;-0.207523319561
-0.230376871566;-1.43099558402;-0.207473739138
-0.230304865602;-1.4278428387;-0.207354537668
-0.22992153881;-1.42700094497;-0.20694707738
-0.2298009699;-1.42356763234;-0.206846379815
-0.229739931201;-1.41696039813;-0.206666992515
-0.229290008294;-1.41022540783;-0.206647559931
-0.229198384623;-1.40937414446;-0.206208433906
-0.228536144746;-1.40830588648;-0.206143784467
-0.228370603449;-1.4043520909;-0.205942005389
-0.228242678795;-1.40182607799;-0.205833820792
-0.228006855366;-1.40058400089;-0.205681593571
-0.227999614827;-1.40021099466;-0.205633409831
-0.227544058929;-1.3967243933;-0.205569148848
-0.227273984923;-1.39590847161;-0.205247511786
-0.227214228509;-1.39567283694;-0.20488004384
-0.22719954868;-1.39434052035;-0.204774669115
-0.227178750459;-1.39349048674;-0.204726935661
-0.226849974568;-1.39320021515;-0.204565376672
-0.226647247263;-1.39150190232;-0.204530338266
-0.22656864412;-1.39121339548;-0.204500149856
-0.226410338644;-1.39069018003;-0.204486369797
-0.226332397229;-1.3875508327;-0.204408631174
-0.226314709439;-1.38730606092;-0.204354793065
-0.226266974546;-1.38627200055;-0.204292858046
-0.226196125515;-1.38457358476;-0.204292511823
-0.22618322798;-1.38192382914;-0.204286609233
-0.226059264758;-1.38090958092;-0.204214871471
-0.225980080213;-1.38080076681;-0.204069174105
-0.22597274533;-1.38045900392;-0.203783114451
-0.225449764289;-1.37942569257;-0.203660780605
-0.22542326318;-1.37844786213;-0.20364582047
-0.225412511777;-1.37633726137;-0.20318614329
-0.225299266845;-1.37235193049;-0.203183126629
-0.225247157633;-1.36981771341;-0.203045442727
-0.225208340998;-1.36419162619;-0.202757238625
-0.22474391124;-1.36341908558;-0.202753630829
-0.224644993475;-1.36075090984;-0.202655552089
-0.224642383177;-1.35899571584;-0.202426663581
-0.224397161981;-1.35868318036;-0.202377992006
-0.224358773617;-1.35635754122;-0.20233483955
-0.22434180361;-1.35381494177;-0.20229092329
-0.224107596067;-1.35226098552;-0.201652594035
-0.223882369553;-1.35145233595;-0.201609531032
-0.223878046337;-1.35010813121;-0.201433599291
-0.223814240275;-1.34930837627;-0.201404889588
-0.223585697724;-1.34878325068;-0.201401031267
-0.223577982941;-1.34844899213;-0.201172993314
-0.223549517561;-1.34594405381;-0.200917205596
-0.223536916835;-1.34587665293;-0.200795157901
-0.223455622139;-1.34220755129;-0.200717055063
-0.223281834127;-1.3417330122;-0.200457831522
-0.223158215335;-1.34030506825;-0.200360363117
-0.222958156296;-1.33786569872;-0.200291616157
-0.222926271808;-1.33696341004;-0.200250648959
-0.222888329855;-1.33389412451;-0.200212243896
-0.22282698975;-1.33015188003;-0.200207579441
-0.222496337035;-1.32936348753;-0.200065268466
-0.222432575424;-1.32869956088;-0.199989322196
-0.222304046702;-1.3254380172;-0.199532422765
-0.222193672152;-1.32436549316;-0.199485264979
-0.22197009612;-1.32416300729;-0.199461868879
-0.221956562762;-1.32330672962;-0.19946060689
-0.221792609343;-1.31989549753;-0.199435927421
-0.221707173993;-1.31749948648;-0.199398592601
-0.221644099274;-1.3166483609;-0.199225103575
-0.221429581477;-1.31420589875;-0.199156244674
-0.221257675526;-1.31038868691;-0.199111052526
-0.221165557023;-1.30569600335;-0.199051196032
-0.220953339729;-1.30301065216;-0.1990439977
-0.220917657912;-1.30244903315;-0.198943538283
-0.22090442932;-1.299552571;-0.198676839882
-0.220900433365;-1.29811054979;-0.198490023008
-0.220721485067;-1.2956784851;-0.198484325177
-0.22060071759;-1.29486737513;-0.198314735297
-0.220352425736;-1.294230485;-0.198145328914
-0.219981397981;-1.29299137336;-0.198108896915
-0.219939078744;-1.29096531314;-0.198101413652
-0.219839881306;-1.28869182966;-0.198032308059
-0.219741036919;-1.28808086706;-0.197941857018
-0.21895572764;-1.28683103678;-0.197775665534
-0.218851628951;-1.2859972578;-0.19763864248
-0.21872593821;-1.28586164121;-0.197623371972
-0.218566401483;-1.28261873204;-0.197411656635
-0.218330874821;-1.2788850415;-0.197399858451
-0.218300258724;-1.27740148845;-0.197382999475
-0.218285766936;-1.27698669849;-0.197265416938
-0.218251628746;-1.27603465369;-0.197219882814
-0.218219358655;-1.27563099307;-0.19711794424
-0.218085031165;-1.27486619781;-0.197023521395
-0.217982643071;-1.27481840211;-0.196890671011
-0.21797149515;-1.27065830316;-0.196716479794
-0.21774876479;-1.27058942368;-0.196553029282
-0.217651526922;-1.27055509467;-0.196524077359
-0.217567624902;-1.26878065043;-0.196066197497
-0.217561342345;-1.26812053776;-0.195985491209
-0.217517542668;-1.26708535711;-0.195955574465
-0.217503684913;-1.26528812703;-0.195931524204
-0.217498374676;-1.26460266605;-0.19589766531
-0.21748196543;-1.26224119297;-0.19581818812
-0.216723111275;-1.26188110435;-0.195336501484
-0.216505344775;-1.26015171217;-0.195335962981
-0.216417876221;-1.25877741245;-0.19523719639
-0.216395779943;-1.25738771453;-0.194746881158
-0.216082027828;-1.25672147449;-0.194739902804
-0.216021705143;-1.2555267959;-0.194595268804
-0.21599799904;-1.25298971434;-0.194433772476
-0.21596261345;-1.25284602808;-0.194061191243
-0.215831141711;-1.25097559297;-0.193998498456
-0.21575241904;-1.2502726279;-0.193941599781
-0.215716177486;-1.24969007828;-0.193940875239
-0.21558802569;-1.24957084384;-0.193908662157
-0.215310431283;-1.24624093505;-0.19362944604
-0.215289248237;-1.24350595464;-0.193563260635
-0.214990237198;-1.24265491644;-0.193423001299
-0.214723509315;-1.24118903644;-0.193361883406
-0.21471314309;-1.24096622268;-0.192957910225
-0.214595041497;-1.23967497953;-0.192939030573
-0.214378657714;-1.23672275121;-0.192938727538
-0.21436592809;-1.23667234678;-0.192898419166
-0.214186296024;-1.23606916489;-0.192703426123
-0.213977623819;-1.23535832872;-0.192565977391
-0.21394215434;-1.23425066148;-0.192414532694
-0.213625732925;-1.23423295744;-0.192220943961
-0.213564601481;-1.23324767189;-0.192079459672
-0.213396857322;-1.23011962584;-0.191994423068
-0.21332943518;-1.22940234696;-0.191962068431
-0.213207409547;-1.22843177735;-0.191923085805
-0.212959659425;-1.22811034518;-0.191884794154
-0.21293203067;-1.22771030765;-0.191864607473
-0.212812846037;-1.22761306139;-0.191676433995
-0.212785691598;-1.22339385827;-0.191670936876
-0.212699752214;-1.22331255529;-0.191662804521
-0.212670023236;-1.22147879831;-0.191574172734
-0.212502923757;-1.21849290047;-0.191458251073
-0.212492375662;-1.21831367507;-0.191452968045
-0.212376215619;-1.21471638542;-0.191376976028
-0.212243348532;-1.21298187021;-0.191144871572
-0.211916880749;-1.21118933322;-0.191097010438
-0.211837513511;-1.21005366658;-0.190978139262
-0.211836059235;-1.20877096057;-0.190892323556
-0.211679020287;-1.20875961975;-0.190873596575
-0.211667224759;-1.20715767125;-0.190834588839
-0.211311607746;-1.20683398135;-0.190656131558
-0.21100976806;-1.2059834278;-0.190193257038
-0.210931637626;-1.20474813858;-0.190189669209
-0.210896065607;-1.20355238388;-0.189750073962
-0.210738992973;-1.20050317762;-0.189737127724
-0.21042814184;-1.20015609885;-0.189707357688
-0.210393381817;-1.19820654849;-0.189607428766
-0.210374708236;-1.19649509371;-0.189314187235
-0.210201283368;-1.19368144361;-0.188752505517
-0.210119440835;-1.18932937079;-0.18872824728
-0.209898332936;-1.1884849998;-0.188623037743
-0.209738957517;-1.18810444302;-0.188522080649
-0.20958686368;-1.18536710236;-0.18851822986
-0.209585838802;-1.18373589025;-0.188451963723
-0.209541268224;-1.18151661232;-0.188393537596
-0.209366176013;-1.18074561071;-0.188378642068
-0.209343746231;-1.17211241863;-0.18835227938
-0.208800309742;-1.17187410463;-0.188270537605
-0.208677830592;-1.16923781363;-0.18808435657
-0.208257328408;-1.16859913061;-0.187978775908
-0.20812553309;-1.16843022;-0.187963672241
-0.208105205291;-1.16783564407;-0.187765453008
-0.20786490574;-1.16499051225;-0.1876336193
-0.207767098665;-1.15897403311;-0.187427921203
-0.20772650533;-1.15848208978;-0.187373661834
-0.207704321112;-1.15663245119;-0.187343077856
-0.207702346056;-1.14913982587;-0.187320474869
-0.207672909728;-1.1482524212;-0.187246498771
-0.207614014182;-1.14823696197;-0.186970630434
-0.207498344185;-1.1480442578;-0.186953504961
-0.207238236755;-1.14800869918;-0.186852509559
-0.207231618838;-1.14777499536;-0.186732498237
-0.207178164646;-1.14723151082;-0.186700250351
-0.207166137881;-1.14685571093;-0.186599224524
-0.206901406123;-1.14536428738;-0.1865558521
-0.206849821981;-1.14326950992;-0.186416535107
-0.206824678198;-1.14086020974;-0.186322229159
-0.206817878369;-1.13622832072;-0.186213943733
-0.206729820264;-1.13193224636;-0.186129552562
-0.206649720844;-1.13105355089;-0.186122538469
-0.206649112051;-1.12511972587;-0.186092479213
-0.20635058077;-1.12399864754;-0.186067880096
-0.205411584302;-1.11977651954;-0.186067430723
-0.205292608466;-1.11414988828;-0.185996896671
-0.205280307495;-1.11354208529;-0.185951916814
-0.205244890032;-1.11250002288;-0.185916086266
-0.205227619998;-1.11058364448;-0.185694541131
-0.205156502126;-1.10998038244;-0.185582474437
-0.20495667895;-1.10900487472;-0.185492013913
-0.204945417301;-1.10498358737;-0.185185320587
-0.204882817104;-1.10330576766;-0.185128067088
-0.204728017597;-1.0951344883;-0.185111835421
-0.204514679703;-1.09499381498;-0.185034150871
-0.204486184702;-1.09335538274;-0.18467193089
-0.204467911915;-1.09052957848;-0.184651991208
-0.204341177962;-1.0854641469;-0.184649241903
-0.204268012034;-1.08423989375;-0.184632644645
-0.20426258856;-1.08215707813;-0.184403600244
-0.204192859795;-1.08209583409;-0.184401230893
-0.204131213251;-1.07851902823;-0.184325474407
-0.204130586919;-1.07702760931;-0.184317221814
-0.204098180321;-1.07204072307;-0.184146049229
-0.204080673531;-1.07048449751;-0.184095460036
-0.204040940323;-1.06896737246;-0.184028821283
-0.204023995695;-1.06876313496;-0.184001166435
-0.20394046717;-1.06744823741;-0.183727807948
-0.203844967992;-1.06173229479;-0.183725706864
-0.203613707825;-1.05735456892;-0.183331642972
-0.203456200629;-1.05456353863;-0.182956173409
-0.203417727658;-1.05067026583;-0.18292889396
-0.203410095828;-1.04917755826;-0.18271696875
-0.203290200218;-1.04441899306;-0.182691876691
-0.202745040838;-1.04249145584;-0.18249022945
-0.20263613907;-1.0396207504;-0.182444873105
-0.202556915536;-1.03884777092;-0.182232186014
-0.202510280603;-1.03777473688;-0.182200117199
-0.202427516146;-1.03742949842;-0.182191338648
-0.202339648192;-1.03709409094;-0.182167152259
-0.202277810109;-1.03248122492;-0.182001456937
-0.202232725479;-1.03095802733;-0.181950382797
-0.202174864624;-1.0296340478;-0.181900572709
-0.201940066033;-1.02785641483;-0.18185288893
-0.201930292243;-1.0264791319;-0.181793570006
-0.201870617373;-1.02360077865;-0.181433076799
-0.201728285437;-1.02349096465;-0.181223333847
-0.201658218935;-1.02319730865;-0.181048087904
-0.201299361105;-1.01621978744;-0.180852894341
-0.200840615252;-1.01508320652;-0.180834632857
-0.200824898584;-1.01470715121;-0.180313488384
-0.200602901769;-1.01066633997;-0.18014362266
-0.200573841672;-1.00878175371;-0.180112927337
-0.200445389296;-1.00730000318;-0.179870184189
-0.20042042972;-1.00650576136;-0.179776606482
-0.200195740789;-1.0058818381;-0.179684629778
-0.20018421141;-1.00443885617;-0.17964906015
-0.200086082851;-1.0018958542;-0.179476676414
-0.199941183385;-0.997698194804;-0.179456951261
-0.199826627984;-0.994832172077;-0.179456800432
-0.199585697076;-0.993863007428;-0.179411281367
-0.199449225319;-0.986905303991;-0.179393557999
-0.19943380246;-0.986796036388;-0.179258201634
-0.199433721141;-0.984113684869;-0.17920924599
-0.199418630321;-0.983647734927;-0.178925616642
-0.199268704292;-0.98090289685;-0.17884373546
-0.19923917937;-0.979615619038;-0.178819103732
-0.19914747536;-0.979194790187;-0.178798808955
-0.1989257788;-0.978850870267;-0.178711952125
-0.198888331641;-0.976875711765;-0.17858270717
-0.19881811769;-0.969672864371;-0.178480961279
-0.198773647217;-0.964309883759;-0.17844284073
-0.198746537419;-0.963258604919;-0.17839859135
-0.198720766311;-0.962566638449;-0.178315035049
-0.198446711901;-0.961690484379;-0.178232389554
-0.198445066791;-0.960090462556;-0.178074246195
-0.198415390038;-0.957376804205;-0.177946659677
-0.198266135372;-0.956039368537;-0.177941033985
-0.198195485376;-0.953713498992;-0.177479439883
-0.198191720265;-0.951166439718;-0.177270671451
-0.198028583981;-0.950911613281;-0.177259239381
-0.197996453901;-0.950462547053;-0.177234638931
-0.197978184399;-0.949988302742;-0.177131484687
-0.19793395352;-0.94969296545;-0.177068561648
-0.19773325116;-0.947683940828;-0.177036875627
-0.197632671835;-0.94679148757;-0.176890639296
-0.197436138;-0.944051341973;-0.176822605382
-0.197254133704;-0.942375051898;-0.17661383732
-0.19723797134;-0.940471091111;-0.176596692991
-0.197077018099;-0.936674831345;-0.176565692799
-0.197040485998;-0.936077461571;-0.176521987383
-0.197023927889;-0.936010452941;-0.176324988614
-0.196918203757;-0.932721267224;-0.176287332231
-0.196801688544;-0.931617643178;-0.176092282944
-0.196755542106;-0.931578591042;-0.175822114714
-0.196461971969;-0.927508456897;-0.175800572039
-0.196388947374;-0.925560488358;-0.17577968122
-0.196332497909;-0.922778431783;-0.175756599418
-0.196319095517;-0.921546530105;-0.175692440472
-0.196308628509;-0.921469697517;-0.17562777809
-0.196296373448;-0.920676924889;-0.17554415665
-0.195973131198;-0.919974705125;-0.175398930496
-0.195672648325;-0.917428789348;-0.175209886316
-0.195425767875;-0.9159910788;-0.175195241687
-0.194999516551;-0.915633484263;-0.175077334992
-0.194960199651;-0.915308925236;-0.175004844646
-0.194953427961;-0.914691958393;-0.174886237993
-0.194825445421;-0.913431070808;-0.174879755358
-0.194817813685;-0.912795642639;-0.174660174805
-0.194694703507;-0.911405518746;-0.174598082493
-0.194577746785;-0.909983906401;-0.174414728507
-0.19438313316;-0.908808135055;-0.174308325467
-0.194251952562;-0.908041041888;-0.174256644925
-0.194189859806;-0.906362834722;-0.174089222856
-0.194152907358;-0.905770975724;-0.174013745573
-0.194070939062;-0.905080129024;-0.173722143782
-0.194037187133;-0.898556363617;-0.173694672175
-0.193801927699;-0.898461668809;-0.173591427222
-0.193580013352;-0.897981808298;-0.173171555091
-0.193400510999;-0.897732937207;-0.172917170244
-0.193173275312;-0.896341415522;-0.172749998459
-0.193140692273;-0.895530223469;-0.172447766815
-0.193128230548;-0.895467091161;-0.172368057799
-0.192969886548;-0.895360995247;-0.172327446232
-0.192957875536;-0.890850969398;-0.172270098919
-0.19294522031;-0.885852658612;-0.172240769122
-0.192834504043;-0.881728965352;-0.17210663211
-0.192709421938;-0.881712794815;-0.171992931313
-0.192666753954;-0.880135464745;-0.171988170926
-0.19241812035;-0.875649299043;-0.171976803762
-0.192403504835;-0.87345649802;-0.171893938475
-0.192178828657;-0.873129072445;-0.171774428288
-0.19214724156;-0.873005698837;-0.171705663868
-0.191964487296;-0.870020753739;-0.171639989403
-0.191766735582;-0.867918669706;-0.171618088543
-0.19172090663;-0.866900522283;-0.171580955744
-0.191454220881;-0.865315344467;-0.171511946672
-0.191191407426;-0.864986664056;-0.171479638008
-0.190946613439;-0.864559793858;-0.171343846042
-0.190920371492;-0.862838736794;-0.17133801414
-0.190916612381;-0.862060100606;-0.171269129806
-0.190871157202;-0.86176555296;-0.171042979506
-0.190859651001;-0.859245512844;-0.170892586696
-0.190857824356;-0.858599592821;-0.170888102474
-0.190824363261;-0.858364476755;-0.170859082872
-0.190684061059;-0.858180122673;-0.170854420921
-0.190609905591;-0.850146388268;-0.170749508106
-0.190609833097;-0.849316385544;-0.170710299876
-0.190320958475;-0.847762738555;-0.170657758421
-0.190038190368;-0.846254221103;-0.170620085612
-0.190009199721;-0.845404961328;-0.170434906414
-0.189786188588;-0.84526257566;-0.170394118492
-0.189772480177;-0.844053213583;-0.17038057328
-0.189674222798;-0.84388867583;-0.170284809111
-0.189658071488;-0.843632683643;-0.170277435722
-0.189540958578;-0.840896273425;-0.17011217127
-0.189521567708;-0.838781244333;-0.170050757142
-0.189492635239;-0.838695034406;-0.170034120021
-0.189491875612;-0.834986604985;-0.169900890125
-0.189437905606;-0.833603554661;-0.169849766275
-0.189398431024;-0.832093847165;-0.169842455077
-0.189357867831;-0.828096598541;-0.169836288399
-0.189356592753;-0.824324006543;-0.169724479865
-0.189151266968;-0.821868104039;-0.169693354361
-0.189145600517;-0.821385135505;-0.169259670373
-0.188991986936;-0.817174864972;-0.16923473505
-0.188834662449;-0.816231508972;-0.169229347324
-0.188815877728;-0.816179874851;-0.169216233024
-0.188651799248;-0.815720423637;-0.168733496477
-0.18864967893;-0.814905416118;-0.168626760842
-0.188570966578;-0.814509301756;-0.168626330303
-0.188254059727;-0.813929703805;-0.168554453451
-0.188229549643;-0.811409758036;-0.168515449527
-0.188181675582;-0.810621757645;-0.168450754735
-0.187994445031;-0.80863568971;-0.168435771115
-0.187980770564;-0.806604025972;-0.16830426687
-0.187949637538;-0.804943040761;-0.168199811461
-0.18769635853;-0.804564431098;-0.168150259707
-0.187628246661;-0.804542015713;-0.168138400772
-0.187623197165;-0.804435892596;-0.168113597581
-0.187490017968;-0.801215964165;-0.168088417796
-0.18740046011;-0.800810541081;-0.168067196226
-0.187396054665;-0.800133643765;-0.167967660225
-0.18734207341;-0.799370732411;-0.167836068513
-0.187135225057;-0.799335739506;-0.167788928765
-0.187108251517;-0.797868554576;-0.167667169266
-0.187038191891;-0.797651637922;-0.167645516182
-0.187017972326;-0.79384864206;-0.167465610181
-0.186912735752;-0.78997399775;-0.167279076568
-0.186828406046;-0.788490432288;-0.167236892304
-0.186798311865;-0.787207093061;-0.167219425613
-0.185988225298;-0.786141736934;-0.166904346205
-0.185847620296;-0.785925458036;-0.166890600899
-0.185681033726;-0.784166379764;-0.166805970741
-0.185577176551;-0.782670604835;-0.166802869693
-0.185568352138;-0.780740500491;-0.166643454191
-0.185565094483;-0.778030910655;-0.16660241109
-0.185417231448;-0.776530581717;-0.166550213905
-0.185388884746;-0.776436853801;-0.166368843847
-0.185350432415;-0.774801423652;-0.166155009913
-0.185335141926;-0.774637258247;-0.166038557739
-0.185253806147;-0.77403901839;-0.165895221989
-0.185201848535;-0.771026881723;-0.165845259836
-0.185136672083;-0.770025622842;-0.16578440741
-0.185045815102;-0.768370816613;-0.165770048445
-0.184864775752;-0.768059143225;-0.165672412792
-0.184713960963;-0.766599873313;-0.165642920967
-0.184643311166;-0.763955061171;-0.1653273862
-0.18463401315;-0.76283498904;-0.165299545718
-0.184604327312;-0.761986213114;-0.165276417009
-0.184345253758;-0.761785781397;-0.165254952627
-0.184093219357;-0.76175488136;-0.165110627409
-0.184038124025;-0.759186289806;-0.164768355304
-0.18402631879;-0.758096505143;-0.164064254007
-0.184020462639;-0.75152703439;-0.163930374424
-0.183890328446;-0.75076351568;-0.163908207263
-0.183743943592;-0.750491014075;-0.163897432844
-0.183698500835;-0.747644293157;-0.163782773624
-0.18310111744;-0.747445366838;-0.163758069078
-0.182992152934;-0.746490384764;-0.163754538704
-0.182968233032;-0.746199134432;-0.163635485149
-0.1829655359;-0.745038187826;-0.163632571385
-0.182718135906;-0.744854974394;-0.163578476014
-0.182700741339;-0.743721609333;-0.163500823801
-0.182680531121;-0.743461708622;-0.163468149808
-0.18266758803;-0.742634639476;-0.163322062447
-0.182598971292;-0.741948755669;-0.162816153573
-0.182504862783;-0.741037482638;-0.162774708051
-0.18240411193;-0.737836980362;-0.16272619781
-0.182370240938;-0.737489532828;-0.162689885601
-0.182242482642;-0.737197345822;-0.162506646388
-0.182238943844;-0.735964185646;-0.162471792787
-0.182201426548;-0.735500424491;-0.162465223564
-0.182156234699;-0.734323832548;-0.162404394891
-0.182119586729;-0.733851796396;-0.162370459065
-0.182107898894;-0.73357070907;-0.162328635267
-0.181874568779;-0.732450428661;-0.162323435983
-0.181693093905;-0.732327288004;-0.162278560068
-0.181217884532;-0.731337565397;-0.162248369377
-0.180886737541;-0.730876585636;-0.16223779033
-0.18071312851;-0.728334693887;-0.162142976769
-0.180707995632;-0.726655107756;-0.162113276687
-0.180675086556;-0.726467359612;-0.162054413649
-0.180601597166;-0.726407378091;-0.161694548449
-0.180568604833;-0.724961653922;-0.161553957146
-0.180487543616;-0.724582919846;-0.161449557748
-0.180456319436;-0.724183499425;-0.161424261888
-0.180344496462;-0.7237712949;-0.161370352069
-0.180262989374;-0.72344589262;-0.161326062442
-0.180216500533;-0.72321846344;-0.161139101265
-0.180187282736;-0.720225341728;-0.161066138927
-0.180068484787;-0.719365057814;-0.161031391569
-0.179916103839;-0.71902338722;-0.160985252168
-0.17965387697;-0.71761894715;-0.160946900119
-0.179623419247;-0.71571528496;-0.160607530067
-0.17961863877;-0.715491518205;-0.160541426822
-0.179517898287;-0.715214990738;-0.160368730141
-0.179440824095;-0.714130287619;-0.160214018943
-0.179404975991;-0.713903212785;-0.160155704048
-0.179367204737;-0.709723626865;-0.160142803049
-0.179060458784;-0.707394417591;-0.160138954475
-0.17903158809;-0.706210025124;-0.160077337675
-0.178918014418;-0.705063536979;-0.159796850149
-0.17890221938;-0.704106937028;-0.159659362106
-0.178853714901;-0.703297433965;-0.15960014083
-0.178774299112;-0.702009388375;-0.159495205462
-0.178482807219;-0.698218534507;-0.159301375937
-0.178468486338;-0.697980875629;-0.158862197388
-0.178441323361;-0.697212157487;-0.158477941107
-0.178406052047;-0.696660229279;-0.158399094533
-0.178161585261;-0.695666853041;-0.158359869418
-0.178159351039;-0.694928475496;-0.158217759746
-0.178103644033;-0.694642994141;-0.158170922788
-0.178099615987;-0.694307857384;-0.158117804508
-0.177782400731;-0.692533719478;-0.157862590907
-0.177694606788;-0.692428981286;-0.157734379356
-0.177376128594;-0.69221961328;-0.157674462646
-0.177324971389;-0.691853593725;-0.157556772127
-0.177147997045;-0.690523811044;-0.157504105547
-0.176787312051;-0.690148595533;-0.157445687373
-0.176515722287;-0.689297389899;-0.15727920805
-0.176504453895;-0.688255180789;-0.157264863926
-0.176479107887;-0.683532184798;-0.157195310402
-0.176424740614;-0.681764468996;-0.157104130242
-0.176157962431;-0.68071502327;-0.157094505573
-0.176010453746;-0.677687888697;-0.15705735756
-0.175995563656;-0.677555411339;-0.156910071244
-0.175962379825;-0.676455374299;-0.156821537515
-0.175860841725;-0.676208813303;-0.156746579578
-0.175852257464;-0.673221492622;-0.156672596614
-0.17575531413;-0.673166643905;-0.156580891032
-0.175508731711;-0.672719592188;-0.156568316917
-0.175386542937;-0.671416493743;-0.156540154635
-0.175319536573;-0.670302291146;-0.156516047013
-0.175195643364;-0.668950153995;-0.156438484371
-0.175025644218;-0.66615377768;-0.15642957019
-0.17484018351;-0.664486570619;-0.156374454183
-0.1747626813;-0.6637181659;-0.156254018722
-0.174731322346;-0.663423775675;-0.156238892756
-0.174718781502;-0.662645582787;-0.156231645374
-0.174585485717;-0.661042059879;-0.156106559537
-0.174205829805;-0.660541782062;-0.155974066857
-0.174187500041;-0.66037090075;-0.155871942071
-0.174094037883;-0.658963853929;-0.155862864188
-0.173990421898;-0.658519670939;-0.155743483915
-0.173990088715;-0.658122855838;-0.155669653759
-0.173978157074;-0.656126922797;-0.155584933373
-0.173897336892;-0.654743916234;-0.155558536581
-0.173771332196;-0.654299067651;-0.15548386101
-0.173419018406;-0.65413696687;-0.155481473929
-0.17339216312;-0.651958826756;-0.155472767846
-0.173377026812;-0.650314688464;-0.155340517963
-0.1733725523;-0.648472289116;-0.155168708136
-0.1733443224;-0.646453983019;-0.155154704978
-0.173213028443;-0.646183075219;-0.155149480169
-0.173111100076;-0.645996721843;-0.155137559828
-0.173071848503;-0.644438529275;-0.155122384937
-0.172995952175;-0.643916049289;-0.155053818668
-0.172929165371;-0.643811249237;-0.154845519296
-0.172870272452;-0.642222115175;-0.154791054823
-0.172638967077;-0.641884996395;-0.154771984836
-0.17263432995;-0.641711770599;-0.154700307464
-0.172614867733;-0.641553451361;-0.15469196225
-0.172536767742;-0.640801391667;-0.154661165124
-0.172459499591;-0.640316975833;-0.154655463015
-0.172369722136;-0.64026718585;-0.154485712185
-0.172312583615;-0.63968121359;-0.154447586232
-0.172309309144;-0.639163759631;-0.154440185489
-0.172247724231;-0.63776054471;-0.154369155247
-0.172185489021;-0.637495114991;-0.154318459214
-0.172118294475;-0.637233378794;-0.154274272633
-0.171905367789;-0.634457207885;-0.154264872709
-0.171636081007;-0.634419389305;-0.154213933326
-0.171505602775;-0.632786514332;-0.154191065649
-0.171469635921;-0.632287991077;-0.154180314994
-0.171399723786;-0.631136365786;-0.154055429868
-0.171314451944;-0.628918117462;-0.153977127566
-0.17126069574;-0.6281796801;-0.153957228752
-0.171235100986;-0.627881761615;-0.153920698724
-0.171156461794;-0.627773593665;-0.153716821834
-0.17095439475;-0.626309712381;-0.153695821609
-0.17078851668;-0.624558669153;-0.153683763425
-0.170780848428;-0.623938695754;-0.153443784791
-0.170727890908;-0.621903707547;-0.153354934261
-0.170723693961;-0.620469791473;-0.153297155471
-0.17070092402;-0.619963677666;-0.153260947769
-0.170608430181;-0.619252874134;-0.153196497209
-0.170557343622;-0.618989160006;-0.15314534042
-0.170481230418;-0.618435222321;-0.153060778361
-0.170466413038;-0.617848302349;-0.15295039549
-0.170399828028;-0.616963082665;-0.152860634891
-0.170370501583;-0.616640802971;-0.152783571074
-0.170316528389;-0.616211594622;-0.152534584137
-0.17029387463;-0.615191401428;-0.15244522523
-0.170112956151;-0.613715725108;-0.152423397781
-0.169973597919;-0.610292809075;-0.152396604552
-0.169906973317;-0.609496827435;-0.15232335418
-0.16983687498;-0.608798717009;-0.152213814306
-0.169794729528;-0.608473909201;-0.152201854305
-0.169756097553;-0.605601694953;-0.152172578357
-0.169739987517;-0.604876161585;-0.152163561727
-0.169603065336;-0.60436186607;-0.152087044294
-0.169502328139;-0.600099457096;-0.152074934785
-0.169131988911;-0.598504578362;-0.152031631133
-0.169019488382;-0.598494721377;-0.151911148135
-0.168924760968;-0.598309918688;-0.151810986585
-0.168908972206;-0.597871622457;-0.151798679176
-0.168876113601;-0.597196622067;-0.15156471489
-0.168845406563;-0.596938164915;-0.151411166114
-0.168743610061;-0.595958936142;-0.151085662721
-0.168680961675;-0.595662135202;-0.151062735737
-0.168568644376;-0.594332973023;-0.150998534222
-0.16856839346;-0.593285024791;-0.150926074655
-0.168562211224;-0.593075264148;-0.150790735557
-0.168524107695;-0.591319432899;-0.15075400655
-0.168439257942;-0.589639067677;-0.150733005756
-0.16840231607;-0.589140680168;-0.150590121093
-0.16829899144;-0.588889545259;-0.150293436488
-0.168297594572;-0.588764031904;-0.150146184903
-0.168293990321;-0.588349131186;-0.150079950508
-0.168292269795;-0.587432364947;-0.150063411931
-0.168286302706;-0.587244728816;-0.150005746019
-0.168247287726;-0.585928286415;-0.149951980662
-0.168164910153;-0.5852875913;-0.149821497755
-0.168159668706;-0.584470346014;-0.149710337026
-0.168134461872;-0.583948406941;-0.149699916756
-0.16799965961;-0.583863312843;-0.149622737592
-0.167935940206;-0.583860108144;-0.149533221069
-0.167926391066;-0.58250050953;-0.149352898477
-0.167836121981;-0.582233150962;-0.149292171208
-0.167804128458;-0.581530161775;-0.149287049229
-0.167794322998;-0.581173726095;-0.149161795544
-0.167742113906;-0.581007659015;-0.148878446493
-0.167741595565;-0.580752139171;-0.148866291148
-0.167666483374;-0.580531640067;-0.148852233777
-0.167580203671;-0.580334370296;-0.148790240369
-0.167569419095;-0.579047494732;-0.148771062699
-0.167565625268;-0.578688294459;-0.148633644066
-0.167548811757;-0.578612680616;-0.148584483306
-0.1674633225;-0.578551786514;-0.148550239167
-0.167377092048;-0.578372059939;-0.148498057652
-0.167360598109;-0.57824730254;-0.148490614198
-0.167358087632;-0.577933958432;-0.148487285337
-0.167343711175;-0.577878038726;-0.148476488281
-0.167308052281;-0.577445850583;-0.148433467429
-0.167176211102;-0.575832422799;-0.148339145969
-0.167170224042;-0.575830994304;-0.148248418456
-0.167050088086;-0.574315761449;-0.148151591135
-0.16704685131;-0.573318219696;-0.148020465862
-0.166835242298;-0.573142154769;-0.147782500698
-0.166806956653;-0.57051061782;-0.147711761934
-0.166741508196;-0.56999782762;-0.14764189907
-0.166622010334;-0.569110673228;-0.147611263397
-0.166444345099;-0.568900607549;-0.147600309464
-0.166240123384;-0.568566607566;-0.14757906336
-0.166204655281;-0.568471254693;-0.147392540406
-0.166195326781;-0.568025049745;-0.147351937228
-0.166138771874;-0.567129897206;-0.147329780095
-0.166007382861;-0.565544201317;-0.147197933644
-0.165869740766;-0.564628900146;-0.147161219063
-0.165716147131;-0.564272371457;-0.14709740667
-0.165561794945;-0.563271781254;-0.147068553988
-0.16551086609;-0.561132697827;-0.147024530184
-0.165468641504;-0.560164539901;-0.146845183275
-0.165370567578;-0.559329139054;-0.146727844977
-0.165255284702;-0.559135639148;-0.146725402925
-0.16525399689;-0.558821214171;-0.1467058801
-0.165140463541;-0.557035625039;-0.146634773601
-0.165063077488;-0.556140331039;-0.146450633645
-0.165042542457;-0.55250061329;-0.146394082302
-0.164964843182;-0.549670828555;-0.146273316408
-0.164836401171;-0.548988725692;-0.146069500445
-0.164822245413;-0.548687638611;-0.145973688339
-0.164736199074;-0.548606943231;-0.14590008544
-0.164730680831;-0.548365504972;-0.145747009164
-0.164675998546;-0.547983804679;-0.145706654922
-0.164576397692;-0.547353475486;-0.145592849732
-0.164573253481;-0.547148079348;-0.145586051746
-0.164493533039;-0.545408037039;-0.145503554355
-0.164344471394;-0.544286953375;-0.145428142333
-0.164253788782;-0.543252606332;-0.145422479735
-0.164186293757;-0.543076213945;-0.145329745531
-0.164169843882;-0.543044218711;-0.145311677232
-0.164055579778;-0.542875292686;-0.145290647316
-0.163866245408;-0.542691485409;-0.145239141797
-0.163684212966;-0.541585739253;-0.145108584601
-0.163632467261;-0.541057175747;-0.145099875429
-0.163578650355;-0.540135842538;-0.145081999943
-0.163397391954;-0.540089128909;-0.145073305723
-0.163324773598;-0.539977025068;-0.144999202362
-0.163089655341;-0.539057621982;-0.144788420024
-0.162993676133;-0.53715925428;-0.144721877633
-0.162977418128;-0.535520068888;-0.144624096266
-0.162807849286;-0.534587376069;-0.144578431075
-0.162795436207;-0.53449231804;-0.144390939677
-0.16275166093;-0.534361868137;-0.144350979598
-0.162732030621;-0.534234865008;-0.144267288453
-0.162602280832;-0.533488553579;-0.144229457373
-0.162595713887;-0.533079718064;-0.144088508288
-0.162532931237;-0.532846130509;-0.14400444913
-0.162357855293;-0.531370733577;-0.143856500313
-0.162317287149;-0.52896268393;-0.143683916546
-0.162234736341;-0.528295645148;-0.14366117193
-0.162226184562;-0.527784353714;-0.143658753601
-0.162224697068;-0.526228910682;-0.143624969856
-0.162191871342;-0.526007536545;-0.14359575424
-0.162159496126;-0.525517759776;-0.143545304358
-0.162065723149;-0.524429952596;-0.143475956042
-0.162001254401;-0.523142754614;-0.143462994008
-0.16190227387;-0.522281661541;-0.143327259431
-0.161885184465;-0.520571767153;-0.143241644519
-0.161835710734;-0.520112055789;-0.14294858837
-0.161747622365;-0.520065415701;-0.14289742457
-0.161370109481;-0.519736614213;-0.142873744273
-0.161360687071;-0.515726436872;-0.142868382565
-0.161351559109;-0.514909458519;-0.14283663962
-0.161283811122;-0.514271494755;-0.142809140698
-0.161235726598;-0.514171953583;-0.142780534473
-0.160996828355;-0.514036688666;-0.14273920693
-0.160989014351;-0.513736435733;-0.142723046758
-0.160889239869;-0.512655549921;-0.14269614308
-0.160782669532;-0.512502111401;-0.142643729777
-0.160779408634;-0.512439920182;-0.142627427995
-0.160770443811;-0.511081283035;-0.142449408162
-0.160476441696;-0.511048989352;-0.142270894943
-0.16042429711;-0.510863446417;-0.142177528298
-0.160412505088;-0.510308188109;-0.142175079696
-0.160169064164;-0.509079475805;-0.142163301644
-0.160078130757;-0.508647233317;-0.142086232851
-0.160040099732;-0.50843422594;-0.142062206077
-0.160031176739;-0.506888517491;-0.141953146972
-0.159966248777;-0.506570735543;-0.141904134326
-0.159947009409;-0.506551835424;-0.141850996733
-0.159932679161;-0.505083662967;-0.141830231873
-0.159878503436;-0.502290994955;-0.141829991325
-0.159819419097;-0.502055829993;-0.141768867478
-0.159765191819;-0.501806646862;-0.141708601642
-0.159723189409;-0.501159749788;-0.141585795874
-0.159678234634;-0.501138160617;-0.141536626814
-0.159523202894;-0.501090476401;-0.14130521574
-0.159517391495;-0.50090807275;-0.141248224059
-0.159492042387;-0.49966116951;-0.141197165377
-0.159126637863;-0.499612601739;-0.141043814464
-0.159111519071;-0.499440287156;-0.141038712006
-0.159084321313;-0.499301716248;-0.140839827056
-0.158990724612;-0.497437818354;-0.140732125218
-0.158984521351;-0.49707080052;-0.14071569832
-0.158955599099;-0.493230267528;-0.140593684424
-0.158883313255;-0.491971146726;-0.140487484049
-0.158860506382;-0.491553274604;-0.14045968103
-0.158734365334;-0.491337073426;-0.140313357058
-0.1587246518;-0.491069554258;-0.140264735361
-0.158722119845;-0.491036880328;-0.140249733971
-0.158682847711;-0.491010219546;-0.140246049515
-0.158667272602;-0.487655434742;-0.140077545739
-0.15851974192;-0.485767796017;-0.140071342871
-0.158518549189;-0.485385202997;-0.140052848144
-0.158423042558;-0.485258588136;-0.140036377475
-0.158200762866;-0.484298303651;-0.140035494162
-0.158125985473;-0.48167267186;-0.13993867921
-0.158115814512;-0.480987200311;-0.139797866747
-0.15808581818;-0.480746576226;-0.139665503682
-0.157996827751;-0.480734321313;-0.139637085027
-0.157923778242;-0.479211362722;-0.139574684057
-0.157921689833;-0.478315712294;-0.139547649107
-0.15791361974;-0.477231918163;-0.139531107629
-0.157660468317;-0.477230950673;-0.139483001775
-0.157619842956;-0.47656732659;-0.139441498686
-0.157614805594;-0.476535239075;-0.139371262633
-0.157582917622;-0.474242264785;-0.139312991117
-0.157563892659;-0.473812325058;-0.1392571228
-0.157440474531;-0.473229679882;-0.139187443665
-0.157274483776;-0.472505616764;-0.13905026013
-0.157216650847;-0.472242543873;-0.139040082199
-0.157140047353;-0.471172727539;-0.13903927183
-0.15709141066;-0.47036726234;-0.138940471374
-0.157027950243;-0.469958388083;-0.138895212668
-0.156903486293;-0.469874156472;-0.138716466208
-0.156884978435;-0.469829993916;-0.138706517155
-0.156857536633;-0.46911994128;-0.138592706077
-0.156797937733;-0.468479784531;-0.138586620951
-0.156760718603;-0.468348635486;-0.138456427856
-0.156731727724;-0.467989348235;-0.138386115211
-0.156557957974;-0.467977412145;-0.13824867926
-0.156501289246;-0.467621661024;-0.138247447593
-0.156487222903;-0.467403232054;-0.138231106549
-0.156376372951;-0.464544176331;-0.138153970815
-0.156371798221;-0.46369862498;-0.13805573988
-0.156336634984;-0.462863088777;-0.138051273633
-0.156084340729;-0.462359030099;-0.138047691334
-0.156033692451;-0.461977184399;-0.138004325322
-0.156027352769;-0.461973483713;-0.13795557299
-0.155845759291;-0.461933410837;-0.137863153703
-0.155754452021;-0.461614205812;-0.137857419009
-0.155515678341;-0.461455417127;-0.137825032386
-0.155473860636;-0.460242884911;-0.13774499686
-0.155265606326;-0.458908157446;-0.137579238351
-0.155148679504;-0.458336236421;-0.137541762694
-0.155011802701;-0.455443788446;-0.137347165155
-0.154923588876;-0.455291432361;-0.137321542359
-0.154893330421;-0.454149850542;-0.137303764376
-0.154859679935;-0.453703438252;-0.137284152297
-0.154822612123;-0.453695119271;-0.137269497869
-0.154702735245;-0.452368261994;-0.137234645992
-0.154446099437;-0.452158207075;-0.137158537551
-0.154423577743;-0.450991961616;-0.137122017435
-0.154365361254;-0.450408279341;-0.137045748961
-0.154020146081;-0.450266179611;-0.136997075118
-0.153965336552;-0.4497642826;-0.136962273933
-0.15376162135;-0.449569461245;-0.136837257767
-0.153726420437;-0.449010863556;-0.136804678051
-0.153591766755;-0.447058813247;-0.136777072374
-0.153550438052;-0.447038371048;-0.136702047225
-0.153530875999;-0.445847436662;-0.136693699239
-0.153463676354;-0.445090688294;-0.136591469274
-0.153444007229;-0.444878386173;-0.136582279938
-0.153369761601;-0.444004759394;-0.136517980683
-0.153337837622;-0.443228096141;-0.136304863161
-0.153328158472;-0.442830556422;-0.136256498684
-0.153187043596;-0.4425085703;-0.136114027114
-0.15312520916;-0.441781776586;-0.136046983755
-0.153076316603;-0.441698442992;-0.136014751079
-0.15307280469;-0.440963498594;-0.135932959938
-0.15302511652;-0.440848778057;-0.13592155805
-0.153016750403;-0.440780003995;-0.135917680828
-0.152993514621;-0.439740444561;-0.135703542195
-0.152936582975;-0.439430016397;-0.135701987929
-0.152891547592;-0.438554489656;-0.135593608544
-0.152887284678;-0.437538573637;-0.135570223718
-0.152874584166;-0.437512819839;-0.135534659441
-0.152784044105;-0.437435712796;-0.135515448006
-0.152705702983;-0.43679850623;-0.135426462925
-0.152693590075;-0.436364405108;-0.135393788572
-0.15260477428;-0.435200241918;-0.135323577567
-0.152575224717;-0.434802370839;-0.135305542907
-0.152569722906;-0.434783685052;-0.135249997299
-0.152547529921;-0.434291073667;-0.135187085095
-0.152544766829;-0.433964116465;-0.135146801327
-0.152520412578;-0.433816233799;-0.135019461578
-0.152481868705;-0.43364375311;-0.135002412188
-0.152463680899;-0.432399436772;-0.13481037057
-0.152403683814;-0.431730259019;-0.134766990628
-0.152352328106;-0.431342388073;-0.134695315625
-0.152262869966;-0.43106596958;-0.134624093212
-0.15224327716;-0.430882241877;-0.134444775046
-0.152079842437;-0.430603442163;-0.134343964562
-0.152078480886;-0.430599820604;-0.134325527784
-0.15197970665;-0.430187733046;-0.134314587174
-0.151931147793;-0.430082400383;-0.134229084007
-0.151836995534;-0.42996792426;-0.134164830339
-0.151706282472;-0.429617702829;-0.134160234017
-0.151609576175;-0.429391040502;-0.13411219521
-0.15149397377;-0.428559568975;-0.134063737353
-0.151443206575;-0.427941488902;-0.133933898624
-0.15119479164;-0.427924140741;-0.133910499105
-0.150926119947;-0.426991838301;-0.133904772539
-0.150918830317;-0.426744157719;-0.133713626946
-0.150908533611;-0.426103206506;-0.13368045109
-0.150881877171;-0.425586788576;-0.133660349662
-0.15081835059;-0.425473619414;-0.133644780436
-0.150808890434;-0.422398559509;-0.133637213616
-0.150617852123;-0.422385911074;-0.133514675338
-0.15051507567;-0.42233114659;-0.133498059709
-0.150499100155;-0.421870592602;-0.133461822499
-0.150464647835;-0.421330855073;-0.133404374956
-0.150430215037;-0.421326722066;-0.13340171741
-0.15038992232;-0.420447461881;-0.133306505495
-0.150387897092;-0.420019479984;-0.133234362913
-0.150385012889;-0.419569895254;-0.133164932975
-0.150286320162;-0.419422063802;-0.133148853036
-0.150205977579;-0.418704163578;-0.133120345297
-0.150053233382;-0.418085241637;-0.133085983965
-0.149927886086;-0.417133530068;-0.133010507916
-0.149914334706;-0.41686883247;-0.132885094157
-0.149900504806;-0.416738279897;-0.132804273282
-0.149881338497;-0.414817027418;-0.132716190701
-0.149876374431;-0.414188541228;-0.132383683008
-0.149860282914;-0.414115393085;-0.132271885344
-0.149789055489;-0.414063101382;-0.132269297479
-0.149753829461;-0.412914374398;-0.132127354979
-0.149502717257;-0.412473615205;-0.132097343139
-0.14929112905;-0.412033656725;-0.131850890478
-0.149175988235;-0.411816065223;-0.131741532076
-0.149083279992;-0.41179805042;-0.131718049429
-0.1489749984;-0.411386714884;-0.131511528748
-0.148867747132;-0.410500754859;-0.131227647329
-0.148638942398;-0.409697954405;-0.131161373035
-0.148590246786;-0.408994947534;-0.131015494948
-0.148575323546;-0.408450974428;-0.130990992627
-0.148478333316;-0.407804640987;-0.130848948632
-0.148472850493;-0.407560289686;-0.130766470168
-0.14841922887;-0.406770105181;-0.130764392479
-0.148385060802;-0.406694723232;-0.130589711729
-0.147973783339;-0.40613539216;-0.130434964641
-0.147973449226;-0.404575730442;-0.130393585359
-0.147745620115;-0.403759913559;-0.130376620045
-0.147611792515;-0.402553269493;-0.130316290153
-0.147320050451;-0.401177016538;-0.130210177076
-0.147319206902;-0.400972183007;-0.130053664707
-0.147307921504;-0.400801091527;-0.129958583701
-0.147142453797;-0.399948742851;-0.12994163099
-0.147141049584;-0.399742394986;-0.12993678052
-0.147111393226;-0.399413024199;-0.129890008435
-0.147029712934;-0.399301087508;-0.129855932815
-0.14695543485;-0.399166456658;-0.129855785822
-0.14686101964;-0.399033755112;-0.129854392243
-0.146728914448;-0.398456363803;-0.129793840598
-0.146709352921;-0.398202793039;-0.129747790233
-0.146698851699;-0.39773179289;-0.129694805572
-0.14667673941;-0.397111484416;-0.129634674403
-0.146652782005;-0.396653439282;-0.129570047643
-0.146651816843;-0.394114109121;-0.129561633392
-0.146588734212;-0.393893660137;-0.129555072892
-0.146419520604;-0.392983513857;-0.129524002171
-0.146397919929;-0.392902030509;-0.129512967366
-0.146325343267;-0.392435198737;-0.129448274677
-0.146168577449;-0.391758729903;-0.129432717776
-0.146030521028;-0.39037285238;-0.129417056162
-0.145950481725;-0.389913264467;-0.12930923418
-0.145946263096;-0.389536120496;-0.129233754261
-0.145924016738;-0.38921345191;-0.129212994904
-0.145906753441;-0.388929593406;-0.12913592494
-0.145816366637;-0.388825665231;-0.129105988933
-0.145816124069;-0.388663947477;-0.128979766912
-0.145811343026;-0.388567576984;-0.128836924391
-0.145766979217;-0.388381031645;-0.128751061775
-0.145749012825;-0.388053347788;-0.128588121112
-0.145703275007;-0.387018459316;-0.128477238864
-0.145669978459;-0.38646339189;-0.128383361854
-0.145654225229;-0.386183668595;-0.128371699039
-0.145423664424;-0.385811962446;-0.128333755191
-0.14529875867;-0.385730201588;-0.12817361678
-0.145276348899;-0.385034100861;-0.127899040939
-0.145195398876;-0.3848535977;-0.127847367439
-0.145169922427;-0.384779584092;-0.127715641025
-0.14510353042;-0.383993058319;-0.12765817552
-0.144994513243;-0.383232668697;-0.127633058934
-0.144975564184;-0.382981799449;-0.127579613708
-0.144899503285;-0.37966416646;-0.127559750905
-0.144891196386;-0.378750787723;-0.12748456004
-0.144879608488;-0.378525082025;-0.127445061101
-0.144816831897;-0.37850095935;-0.127346009016
-0.144808823376;-0.378230118609;-0.127281218037
-0.144682225819;-0.378019226016;-0.127169680151
-0.144486529128;-0.377280577718;-0.126993705966
-0.144426753679;-0.376938214941;-0.126945536896
-0.144385114282;-0.376378715658;-0.126918386235
-0.144330687897;-0.376157834133;-0.126809338222
-0.14426351289;-0.375984962623;-0.126530300412
-0.144188584071;-0.37587054537;-0.126504445122
-0.144180731117;-0.375397187872;-0.126502482977
-0.144096318221;-0.374865787808;-0.126437811009
-0.144064026293;-0.374511863288;-0.125882023566
-0.143897435529;-0.373372263475;-0.125878926647
-0.143799733576;-0.373037634654;-0.125779162272
-0.143583680013;-0.372289376782;-0.125715144845
-0.143515996453;-0.371930024449;-0.125672730493
-0.143302630754;-0.371241564567;-0.125641856362
-0.143264259875;-0.371024314494;-0.125524068289
-0.143202330548;-0.369751035011;-0.125515157696
-0.143089015045;-0.369625688913;-0.125508261425
-0.143005050067;-0.368777929843;-0.125498940086
-0.142936524854;-0.368050565407;-0.125477037787
-0.142898092455;-0.367305212179;-0.125475362294
-0.142778127761;-0.366969145352;-0.125399638135
-0.142724682429;-0.366921769964;-0.125392201871
-0.14268232688;-0.365616847773;-0.125371301481
-0.142599462047;-0.36557904989;-0.125356301929
-0.142556688173;-0.364467176292;-0.125250651703
-0.142546316369;-0.364197849653;-0.125239471935
-0.142534279366;-0.364091822335;-0.125233876755
-0.142480591119;-0.36384367552;-0.125151172625
-0.142332230549;-0.363820455696;-0.125053783575
-0.142324777827;-0.363777714403;-0.125005039354
-0.14225520065;-0.363776071535;-0.1249692687
-0.142214227325;-0.36367105673;-0.12490897444
-0.142174305264;-0.362888090831;-0.124744794401
-0.14206007227;-0.362013921291;-0.124733943718
-0.1419453749;-0.361845370788;-0.124689928045
-0.141882131863;-0.361528439243;-0.12464835888
-0.141872888137;-0.360922468671;-0.12463844789
-0.141738982445;-0.360777357621;-0.124622429947
-0.141737921985;-0.360039450021;-0.124595437108
-0.141717807212;-0.359730224282;-0.124561106647
-0.14160681667;-0.359691891229;-0.124437031668
-0.141506016272;-0.359077737049;-0.124326379313
-0.141473104317;-0.358448965816;-0.124215964371
-0.141373894953;-0.357932103047;-0.124089725016
-0.141298049363;-0.357724296967;-0.124029685226
-0.141240006582;-0.357706652343;-0.12385103466
-0.14122893461;-0.356748137718;-0.123777549299
-0.141223652515;-0.356624438088;-0.12374981733
-0.141180372516;-0.356549054669;-0.123719670505
-0.141179844367;-0.356461309596;-0.123669196083
-0.141144588484;-0.355899512538;-0.123658346106
-0.141119043898;-0.355861131578;-0.123623313988
-0.141099880379;-0.355397867174;-0.12360299014
-0.141033376025;-0.35517982016;-0.123483566637
-0.140880687599;-0.354673049494;-0.123400233783
-0.140762546488;-0.35388032138;-0.12339377874
-0.140641696043;-0.352492188717;-0.123332997691
-0.140578015665;-0.352316055697;-0.123314935238
-0.14056369894;-0.352250696333;-0.12324687719
-0.140479795243;-0.352123057942;-0.123195032859
-0.140319305716;-0.351994883566;-0.123172353731
-0.140311671521;-0.351524579763;-0.123123378365
-0.140261142073;-0.351496107572;-0.12310769048
-0.14015727243;-0.351247630641;-0.123059996747
-0.140155324984;-0.351084543075;-0.12301017713
-0.140071034354;-0.350667087207;-0.122978686773
-0.139982464005;-0.350654366244;-0.122935852992
-0.139953088145;-0.350624172147;-0.12279791344
-0.139933817617;-0.350473753564;-0.122683230586
-0.139777273056;-0.350264732759;-0.122639535865
-0.139757291698;-0.350260957426;-0.12260950065
-0.139706645302;-0.348900475198;-0.122492967123
-0.139669949548;-0.348853292625;-0.122424847947
-0.13965053486;-0.348741461837;-0.122413482961
-0.139633144977;-0.34844875062;-0.122371750241
-0.139615720016;-0.348320767395;-0.12233632014
-0.139606220883;-0.348263467551;-0.122291545668
-0.139583599591;-0.348215518226;-0.122180473678
-0.139581147077;-0.347610388886;-0.122086228278
-0.139562886233;-0.344915782261;-0.122066727925
-0.139511166485;-0.344678445882;-0.122048519262
-0.139438453058;-0.344661783308;-0.122025791413
-0.139400401082;-0.344519039873;-0.122009182637
-0.139400342725;-0.344285756429;-0.121996817106
-0.139328941075;-0.34413112246;-0.121940758663
-0.139273553001;-0.343753518642;-0.12190854232
-0.139264096296;-0.342768437043;-0.121869446141
-0.139077075402;-0.342530089652;-0.121834820293
-0.139051228337;-0.339278660438;-0.121797174216
-0.13888275763;-0.338759698128;-0.121682024926
-0.138792638253;-0.338580888518;-0.121593144313
-0.138739712546;-0.338015445243;-0.121557497571
-0.13871430789;-0.337645519076;-0.121552632403
-0.13861406043;-0.337174750957;-0.121552281953
-0.138561572273;-0.337141669975;-0.121542762093
-0.13853820807;-0.335585850939;-0.121493855096
-0.138483803838;-0.335228477459;-0.121435028939
-0.13848255852;-0.333552030542;-0.121278419058
-0.138476255305;-0.33322470167;-0.121240062527
-0.138435686804;-0.333191273932;-0.121234538148
-0.138408939677;-0.333162356722;-0.121092088838
-0.138235075419;-0.332727902929;-0.120990405323
-0.138182051629;-0.332617091241;-0.120916370122
-0.138163976749;-0.332526348511;-0.120912515354
-0.138121197625;-0.332364430622;-0.120909430737
-0.138076383785;-0.331784733103;-0.120776636348
-0.137990150162;-0.33174940571;-0.120469557591
-0.13788983809;-0.331513080715;-0.120455153944
-0.13776505455;-0.330715653995;-0.120324961792
-0.137673645192;-0.330100663134;-0.120271048468
-0.137540989603;-0.328769362225;-0.120224851314
-0.137502952563;-0.328668652492;-0.120178351667
-0.137404354506;-0.327851566062;-0.120152887409
-0.137363769442;-0.327291170299;-0.120075773092
-0.137325550967;-0.32696553843;-0.120064244419
-0.137298239329;-0.326168233818;-0.12003775775
-0.137244470743;-0.326140343396;-0.119998996293
-0.137229767282;-0.32484094199;-0.119719356586
-0.137186434222;-0.32442150415;-0.119691972894
-0.137173492551;-0.323472451281;-0.119641545789
-0.137154810807;-0.323185492799;-0.119639988185
-0.137125596411;-0.323172696502;-0.119634735763
-0.137037113723;-0.322661972658;-0.119627165105
-0.136946332957;-0.32252335305;-0.119570578673
-0.136870504774;-0.322276753939;-0.119553037569
-0.136845195393;-0.322052648992;-0.119512122003
-0.136705185961;-0.32180252645;-0.119498543191
-0.13668911958;-0.32157087731;-0.119490728497
-0.136629460493;-0.320792094151;-0.119481495697
-0.136494962149;-0.320695296262;-0.119456049077
-0.136402319899;-0.319702836768;-0.11926650217
-0.136400895812;-0.319525662859;-0.11926574795
-0.136385292623;-0.319512239061;-0.11924514302
-0.136377757726;-0.319178087229;-0.119120635717
-0.136366369944;-0.318968228975;-0.119111839669
-0.136297015337;-0.318840999117;-0.119108399883
-0.136287464494;-0.318113353173;-0.119053246311
-0.136261007838;-0.317573858024;-0.118991471771
-0.136139477597;-0.317277409927;-0.118955055582
-0.136059740441;-0.317046461262;-0.118948320759
-0.135997215943;-0.316540853509;-0.118934584859
-0.135972223185;-0.316131829176;-0.118882425182
-0.135928493413;-0.314819072595;-0.118880510201
-0.13589194644;-0.314707011709;-0.118550408085
-0.135828338298;-0.314677115299;-0.118483564394
-0.135807263925;-0.314641498839;-0.118457140632
-0.135775140347;-0.314543950854;-0.118377719117
-0.135667575826;-0.314204612361;-0.118372027059
-0.135626401296;-0.313742328384;-0.118291869959
-0.135220180546;-0.313092536967;-0.118281824398
-0.135014540703;-0.311979320775;-0.118266353707
-0.134734768565;-0.311896048404;-0.118237484967
-0.134733738339;-0.311652907557;-0.118206393348
-0.134557071232;-0.311360426162;-0.118163830446
-0.134554401671;-0.311281367216;-0.118095236289
-0.134469647305;-0.311087455278;-0.118064419807
-0.134449497799;-0.310886205853;-0.117775035451
-0.1342838602;-0.310577464445;-0.117735296916
-0.134233793197;-0.310499994282;-0.117679563494
-0.134224431917;-0.310372602494;-0.117640840085
-0.134143081673;-0.309967541189;-0.117587756916
-0.134044280236;-0.309727095142;-0.117577478596
-0.134025630473;-0.309657529417;-0.117545486289
-0.134025295139;-0.309644646813;-0.117472223852
-0.133978979353;-0.309408461932;-0.117323123822
-0.133976704731;-0.309365157204;-0.117237230994
-0.133971994108;-0.309124622123;-0.11708373337
-0.133948364513;-0.307818613017;-0.116784825742
-0.133940116591;-0.307563040424;-0.116753837912
-0.13391139591;-0.307164188665;-0.116722246465
-0.133899832107;-0.30711525758;-0.116618810463
-0.133898152531;-0.306920867138;-0.116483599244
-0.133778630824;-0.30681444886;-0.116443408589
-0.133776467987;-0.306628784054;-0.116388508017
-0.13372977947;-0.306585117871;-0.116365871082
-0.133724899733;-0.306003631918;-0.116354232401
-0.133619299026;-0.306000118597;-0.116291511098
-0.133585249467;-0.305990083202;-0.116128463059
-0.133511309283;-0.304107794429;-0.116101996284
-0.133484319193;-0.303492324635;-0.115994846875
-0.133428536716;-0.303079233676;-0.115940261243
-0.133363145161;-0.30293868914;-0.115853910825
-0.133226867628;-0.302127341414;-0.115816907845
-0.133086246144;-0.301868154546;-0.115759397882
-0.133081478424;-0.30145371709;-0.115755966185
-0.133075087947;-0.301303078059;-0.11575146417
-0.133059193016;-0.30085411043;-0.115659465276
-0.133038232554;-0.300844945116;-0.115534971651
-0.133021800523;-0.299714851544;-0.11551336687
-0.132881456497;-0.299663138716;-0.115410843183
-0.132859715174;-0.299580288006;-0.115390083815
-0.13285463256;-0.299151723951;-0.115388245899
-0.13284028107;-0.298882913051;-0.115315146319
-0.132805645077;-0.298712262879;-0.11529223857
-0.132769907763;-0.297855983932;-0.115244848184
-0.132768534078;-0.297440771081;-0.115229583195
-0.132687332204;-0.296527670084;-0.115193738614
-0.132687190315;-0.295879028558;-0.115136765061
-0.13265136206;-0.294932422263;-0.115118620653
-0.132617518065;-0.294920249007;-0.115017944627
-0.132588369755;-0.29478254749;-0.114977955703
-0.132583372312;-0.294691015159;-0.114969994039
-0.132581439056;-0.294199246505;-0.114968095742
-0.132496122239;-0.294002084632;-0.114950708181
-0.132438343916;-0.293963789753;-0.11494207401
-0.132374304507;-0.293940681998;-0.114750301494
-0.13233446979;-0.293797694117;-0.114730540875
-0.132328011085;-0.29363431821;-0.114618061033
-0.132277573068;-0.293596800591;-0.114611336193
-0.132138816024;-0.293528334426;-0.114608575499
-0.132053542894;-0.29281786396;-0.114535686139
-0.132006308146;-0.292650781646;-0.114492441903
-0.13189238621;-0.292467062153;-0.114448331123
-0.131765385882;-0.292253285947;-0.114369284215
-0.131485505208;-0.291008098805;-0.114285211797
-0.131374916425;-0.290953713158;-0.114223311077
-0.131341635977;-0.290709941167;-0.114220713488
-0.131282448992;-0.29058893957;-0.114200720467
-0.131225981259;-0.289759902991;-0.114107970989
-0.131205833654;-0.289042458524;-0.114006847372
-0.131193618975;-0.288781411082;-0.113961828335
-0.131193034631;-0.287823836622;-0.113950546403
-0.131167256794;-0.287743024159;-0.113810891683
-0.130842005916;-0.286924836035;-0.113803470991
-0.130772561543;-0.286539310028;-0.113796397364
-0.130720019067;-0.286170153487;-0.113780978649
-0.130630426184;-0.285584166041;-0.113587134578
-0.130613413278;-0.285513379807;-0.113519890119
-0.130611601645;-0.285370891111;-0.113500323774
-0.130499766711;-0.284963961683;-0.113481104906
-0.130456441378;-0.284755686771;-0.113433211585
-0.130445889987;-0.284602350174;-0.113370606078
-0.130445140589;-0.284349052991;-0.113324100185
-0.13044181519;-0.284265248456;-0.113243477845
-0.130436855536;-0.284057846312;-0.113216733436
-0.130320313579;-0.284001908792;-0.113183700987
-0.130310205618;-0.283804260099;-0.113164116308
-0.1302381112;-0.283758618264;-0.113162366984
-0.130164417403;-0.283744852721;-0.113156459648
-0.130139281375;-0.283400038599;-0.112972870922
-0.130124409812;-0.283042132551;-0.112969139669
-0.130113849151;-0.283004502503;-0.112927923745
-0.130095070597;-0.282955483289;-0.112916838345
-0.13001975408;-0.28291345278;-0.112900128316
-0.129995186333;-0.282694851939;-0.112898210547
-0.129993215612;-0.282524235716;-0.112866306251
-0.129928059195;-0.282411265655;-0.112580048807
-0.129865886361;-0.28238554613;-0.112545587754
-0.129855307571;-0.282071762535;-0.112519337113
-0.129783922354;-0.281791909576;-0.112456346057
-0.129722765073;-0.28162017618;-0.11244033724
-0.12969530391;-0.281543121522;-0.112423807922
-0.129656735899;-0.281368267799;-0.112422422898
-0.129616399207;-0.281264784746;-0.112411325215
-0.129587397251;-0.281180086674;-0.112407912938
-0.129465417133;-0.280800576526;-0.112403536086
-0.129463432292;-0.28077135629;-0.112358033458
-0.129442816134;-0.280415009043;-0.112307493056
-0.129374149081;-0.280055994169;-0.112306571644
-0.129042787006;-0.279006483763;-0.112281148544
-0.128981578553;-0.278877943202;-0.112229627182
-0.128865811996;-0.278707034933;-0.11214265655
-0.128698063811;-0.278648586067;-0.112129440879
-0.128671161988;-0.277993937917;-0.112128601122
-0.128596490057;-0.277769078124;-0.112122832756
-0.128561757835;-0.27775845095;-0.112111629734
-0.128556598939;-0.277651845468;-0.112053861195
-0.128502352967;-0.277364305948;-0.111940539775
-0.128400143081;-0.277199307929;-0.111884911891
-0.128320013359;-0.276695359576;-0.111870383851
-0.128193363841;-0.276597851243;-0.111802982096
-0.128172810178;-0.276355297714;-0.111740504334
-0.1278717231;-0.276189910855;-0.111716883298
-0.127773947615;-0.276095690655;-0.111688133513
-0.127709966522;-0.27596238754;-0.11166096805
-0.127690678097;-0.275550196662;-0.111450657534
-0.127672229371;-0.275388634503;-0.111350006912
-0.127602847588;-0.274608861243;-0.111322276
-0.127570522853;-0.274573344421;-0.111284489225
-0.127512933276;-0.274537695337;-0.111275694861
-0.127494993608;-0.274533273479;-0.111236985314
-0.127395462608;-0.274397336484;-0.111228369608
-0.127383179033;-0.273874169019;-0.111225168167
-0.127364449293;-0.273771719877;-0.111201167279
-0.127254193729;-0.273454365659;-0.11112133436
-0.127239873005;-0.273164736025;-0.111120223507
-0.127147941716;-0.273124833828;-0.111081451923
-0.127146538183;-0.272946062746;-0.111079637014
-0.127126320658;-0.272936222027;-0.111065428183
-0.127119689585;-0.272915988041;-0.111040699034
-0.126963685225;-0.272882236115;-0.1109566859
-0.126956397773;-0.272695924118;-0.110862692585
-0.126948867579;-0.272631694047;-0.110846124316
-0.126841448185;-0.272184540663;-0.110820667881
-0.126755483755;-0.272141255878;-0.110819765625
-0.126640712613;-0.271472260262;-0.110795365121
-0.126628292593;-0.271466079736;-0.110734063181
-0.126591535908;-0.271116698301;-0.110703365599
-0.126510660344;-0.270903291161;-0.110492971077
-0.126501972409;-0.270802583716;-0.110333494635
-0.126480923452;-0.27043408888;-0.110327404865
-0.126475397662;-0.270410314135;-0.110277637021
-0.126458340089;-0.270398318934;-0.110253499987
-0.126401047926;-0.270268893151;-0.110238399462
-0.126327105499;-0.269815477648;-0.110223512551
-0.126268359669;-0.269208781965;-0.1102128813
-0.126155822983;-0.269129088481;-0.110190706915
-0.126116488941;-0.269010736132;-0.110170217807
-0.126103808844;-0.26892978229;-0.110059528391
-0.126073598563;-0.268801159127;-0.109864823797
-0.126055248152;-0.268387399457;-0.1098133316
-0.12598708959;-0.268239546604;-0.109705358854
-0.125980575002;-0.268179141194;-0.109669334236
-0.125971266002;-0.268068046756;-0.109655263954
-0.125920858528;-0.267912350907;-0.109493924608
-0.125868225833;-0.267835706282;-0.109391119339
-0.125840665022;-0.267796545102;-0.109347281749
-0.125832312622;-0.267534171112;-0.109264687498
-0.125742606942;-0.267037302312;-0.10921241926
-0.125704920795;-0.266888716268;-0.10919953749
-0.125687073014;-0.266520969169;-0.109196230072
-0.125675906137;-0.266208428874;-0.109191441177
-0.125560945735;-0.266046662213;-0.109150815992
-0.125533376032;-0.265974990361;-0.109142599952
-0.125443187239;-0.265322814921;-0.109083446812
-0.125343244877;-0.265251896815;-0.109025088141
-0.125339889983;-0.264912759181;-0.109016730487
-0.125266025119;-0.264847433565;-0.108985120365
-0.125261409565;-0.264535679142;-0.108915241126
-0.125250408979;-0.264108663707;-0.10886043386
-0.125201303357;-0.263726485762;-0.108825941444
-0.125094897059;-0.263704703469;-0.108598558322
-0.125076123385;-0.263389683198;-0.108480835153
-0.124967550097;-0.263079331335;-0.108346978718
-0.124963958933;-0.263026363075;-0.108317066085
-0.124925006837;-0.262387287864;-0.108303021999
-0.124823878078;-0.262065633215;-0.108278769523
-0.124780221614;-0.261541674835;-0.108271279993
-0.124770172951;-0.261434486346;-0.108231044806
-0.124686744681;-0.261235233979;-0.108187428651
-0.124421151464;-0.261170483516;-0.108021318162
-0.124359261012;-0.260374855479;-0.108011338202
-0.124358370966;-0.260353488296;-0.107947615966
-0.124239662953;-0.260210636173;-0.107907463596
-0.124165254462;-0.26012996275;-0.107876953279
-0.124041946466;-0.260019484807;-0.10770848853
-0.12402942622;-0.260017630785;-0.107702714531
-0.124023873407;-0.259904106115;-0.107668868701
-0.123975984118;-0.259875903638;-0.107655799963
-0.123958391983;-0.259850861659;-0.107631890742
-0.123899434397;-0.259353616161;-0.107622552956
-0.123879132981;-0.259346493334;-0.1075593889
-0.123863073267;-0.259311455024;-0.107514392768
-0.123784404721;-0.259046911319;-0.107316045285
-0.123774785985;-0.258996901518;-0.107308952089
-0.123728255911;-0.258979762682;-0.10723955108
-0.123696239113;-0.258918918489;-0.107181303726
-0.123691460557;-0.258915867316;-0.107174047925
-0.123684832533;-0.258061937605;-0.107114491431
-0.123662217564;-0.257366325573;-0.10709604948
-0.123606027931;-0.257238263836;-0.107093323118
-0.12352955534;-0.256746150719;-0.107082838529
-0.123436747218;-0.25661621271;-0.107053642053
-0.123347219443;-0.256340074539;-0.107005251216
-0.123336087947;-0.256327656623;-0.106927205334
-0.123173005162;-0.25630561722;-0.106838589535
-0.123161311058;-0.256154040117;-0.106775260146
-0.123161204547;-0.256097232355;-0.106730316399
-0.122973061032;-0.255981685584;-0.106483237976
-0.122878413546;-0.255558711002;-0.10647227172
-0.122862095757;-0.255430561381;-0.106349124064
-0.12253132897;-0.255256794005;-0.10628721553
-0.122433226011;-0.254913417946;-0.106210598186
-0.122323049159;-0.25490287405;-0.106140220502
-0.122319739886;-0.254803582018;-0.106123031884
-0.122312083324;-0.254789838634;-0.105979670434
-0.122310421596;-0.254444426144;-0.105966210197
-0.122275094386;-0.254405958369;-0.105860563923
-0.122247253502;-0.254346980196;-0.105775346322
-0.122181785463;-0.254340409742;-0.105734821236
-0.122122993114;-0.25422923951;-0.105679421074
-0.122056360723;-0.253955384146;-0.105585357139
-0.12198861008;-0.253600338415;-0.105584338448
-0.121659695449;-0.253484015309;-0.105482700721
-0.121628083075;-0.253306763061;-0.105384304522
-0.121617314073;-0.253031754183;-0.105375924281
-0.121444314935;-0.252472815406;-0.105312869586
-0.121424337445;-0.252317106716;-0.105294106077
-0.121384029784;-0.25204851505;-0.105286437684
-0.121358799939;-0.251967730214;-0.105265647092
-0.121323050261;-0.251749907225;-0.105250074424
-0.121297863232;-0.251425517556;-0.105200589467
-0.121273100621;-0.251370833068;-0.105023386212
-0.121198247097;-0.251056417835;-0.104975667715
-0.121170009728;-0.250874924508;-0.104951437435
-0.121129117475;-0.250831585054;-0.104948007295
-0.121002260673;-0.250480953194;-0.104945902117
-0.120988600403;-0.250413331952;-0.104881918788
-0.120888222018;-0.250138488879;-0.104856473998
-0.120882252464;-0.250106287037;-0.104846572941
-0.120809059117;-0.250068948444;-0.104779044909
-0.120726885125;-0.249393787242;-0.104758966744
-0.120660156492;-0.249321380789;-0.10474233676
-0.120636210745;-0.248684430599;-0.104725304661
-0.120510883543;-0.248481242384;-0.104644557271
-0.120463469542;-0.248191391797;-0.104607287982
-0.120435395132;-0.248041165446;-0.104545421362
-0.120343097815;-0.247996888031;-0.104485372948
-0.120144105256;-0.247916600109;-0.104405734946
-0.120095967901;-0.247909120551;-0.104374641009
-0.120087897434;-0.247479628022;-0.104276956244
-0.1200619301;-0.247330941731;-0.104269567506
-0.120026218161;-0.2470813543;-0.10424952694
-0.120019811546;-0.246927878422;-0.104235481603
-0.119964153497;-0.246805290186;-0.104197843842
-0.119930621764;-0.246667042565;-0.103981414984
-0.119830196526;-0.246640643555;-0.103979470471
-0.119827927813;-0.246477708483;-0.103963159453
-0.119796328149;-0.246103298636;-0.103960025698
-0.119726921978;-0.24594310155;-0.103958607183
-0.119669958943;-0.245642186141;-0.103895387
-0.119653492008;-0.2456392432;-0.103882839782
-0.119614464938;-0.244920525415;-0.103875866593
-0.119539680548;-0.24422627424;-0.103803948858
-0.119455595523;-0.244064379488;-0.103732141999
-0.119405401548;-0.243630535105;-0.10371692378
-0.119359543338;-0.243570318337;-0.103681073774
-0.119059042869;-0.24330195658;-0.103621699415
-0.119055394;-0.242847337831;-0.103550764234
-0.119039910815;-0.242704299975;-0.10350386428
-0.119020210358;-0.242393124395;-0.103502185835
-0.119018126511;-0.242057530821;-0.103484336343
-0.118973913462;-0.241831307122;-0.103440710352
-0.118939626193;-0.241828441672;-0.103413315189
-0.118868657765;-0.241725864603;-0.103403734927
-0.118824055797;-0.241499784675;-0.103364487762
-0.118727299371;-0.240892176414;-0.103349211137
-0.118719416194;-0.240475245746;-0.103304977203
-0.118674318599;-0.240240814962;-0.103093679465
-0.118663291826;-0.240189035399;-0.103018704561
-0.118662406398;-0.240097647204;-0.102987418076
-0.118611729099;-0.239168677197;-0.102926908898
-0.118608955288;-0.23906547753;-0.102900762656
-0.118607451252;-0.238975228952;-0.102874113684
-0.118596930542;-0.238808269831;-0.102838356285
-0.118571223949;-0.238636036499;-0.102815564917
-0.118539909177;-0.23812667972;-0.102766318081
-0.118435977637;-0.237964959342;-0.102637653523
-0.118397848554;-0.237922483851;-0.102596732754
-0.118388588926;-0.237573637284;-0.102502397911
-0.118383180375;-0.237320391577;-0.102472570571
-0.118256662836;-0.23717821655;-0.102468245663
-0.118239163059;-0.237136930973;-0.102448341854
-0.118191550243;-0.237110643921;-0.102446057635
-0.118066104978;-0.236613046386;-0.10242397134
-0.118019389598;-0.236562378832;-0.102369542183
-0.11801933779;-0.236535356612;-0.102358240604
-0.117873737477;-0.236174824841;-0.102299433953
-0.117872454095;-0.235860025316;-0.102275688642
-0.117841566941;-0.235804837184;-0.102212596963
-0.117787989576;-0.235473742748;-0.102170288832
-0.11776103681;-0.23526236755;-0.10214577662
-0.117667176593;-0.235219889482;-0.102108890995
-0.117586265092;-0.235127320916;-0.102105426632
-0.117543937853;-0.235058284334;-0.102081233696
-0.117438522593;-0.234539201648;-0.102049421325
-0.117428063723;-0.234419207838;-0.101975528893
-0.117417115269;-0.234407926965;-0.101955598309
-0.117357144042;-0.234276250952;-0.101914207842
-0.117288355551;-0.234218752992;-0.101873202372
-0.117175177808;-0.23409879845;-0.101741794708
-0.117137448719;-0.233463009926;-0.101660502295
-0.117127222926;-0.233044678413;-0.101649753947
-0.117082586403;-0.233031063734;-0.101618182296
-0.117075920496;-0.232161488832;-0.101615214171
-0.117035217613;-0.231983349011;-0.101610718316
-0.117011367544;-0.231948360638;-0.101595690783
-0.116947280056;-0.231792010608;-0.10143824009
-0.116926441379;-0.231668862356;-0.101266395119
-0.116916563272;-0.23165800799;-0.101226559153
-0.116852704062;-0.231445945619;-0.1012030071
-0.116796165411;-0.231321032933;-0.101180061014
-0.116792372711;-0.231264437565;-0.10115354854
-0.116702068045;-0.230678378486;-0.10111432827
-0.116648661413;-0.230640253569;-0.101094971493
-0.116557411282;-0.230623196309;-0.101021916414
-0.116531998919;-0.230030806506;-0.100940529344
-0.116530660733;-0.229856882743;-0.10092349757
-0.116474070493;-0.229216846153;-0.100910886638
-0.116450509591;-0.229207575075;-0.100887154629
-0.116422144868;-0.228833560252;-0.100818828294
-0.116407807054;-0.228617032442;-0.10081759044
-0.116337436844;-0.228460368642;-0.100797642097
-0.116290909552;-0.227842655234;-0.100751951613
-0.116195284154;-0.22768336766;-0.100689926281
-0.116136981574;-0.227549871134;-0.100675301926
-0.116004004184;-0.227459265781;-0.10055878413
-0.115947603697;-0.227432001313;-0.100552764873
-0.11585299257;-0.227382137007;-0.100544836145
-0.115779719918;-0.22718079627;-0.100484488362
-0.115717147694;-0.226723984271;-0.10040415297
-0.115711934607;-0.226602750473;-0.100360437325
-0.115697219007;-0.226546820533;-0.100285292587
-0.115656051576;-0.226497558959;-0.100224657538
-0.115637588565;-0.226430462409;-0.100221033411
-0.115637095255;-0.226267400551;-0.100204517557
-0.115552503006;-0.22588825902;-0.100190127689
-0.115540104018;-0.225760271953;-0.100069087812
-0.115517444719;-0.225503055615;-0.100056016497
-0.115466955186;-0.225019435022;-0.100016710962
-0.115453857106;-0.224799253334;-0.0998993950375
-0.115424716754;-0.224721167026;-0.0998401794907
-0.115327342028;-0.224683025923;-0.0998241348281
-0.115319681619;-0.224557381348;-0.0997669415657
-0.11524141646;-0.224350687942;-0.0997471809574
-0.115230784803;-0.224134991307;-0.0997417900241
-0.115144293348;-0.223824258008;-0.0996987208483
-0.115142281237;-0.22348656571;-0.0996968626768
-0.115136971996;-0.223341019438;-0.0996544285754
-0.115111712852;-0.223314022785;-0.0996454303494
-0.115110819555;-0.223041677607;-0.0996382798948
-0.114853199812;-0.22292918047;-0.0995727168866
-0.114777617096;-0.222289145908;-0.0995457973281
-0.114729061544;-0.221975782223;-0.0994794213167
-0.114572385407;-0.221367550805;-0.0994306318242
-0.114547694268;-0.220546486568;-0.099397045078
-0.114419876369;-0.220388398499;-0.0992970751981
-0.11441239414;-0.220298699128;-0.0992824517619
-0.114320167986;-0.220278081992;-0.0992691358447
-0.114316035566;-0.220198523648;-0.0992453383002
-0.114259182317;-0.220133580656;-0.0991431668342
-0.114232983012;-0.219996306418;-0.099126076792
-0.114227722878;-0.219625795811;-0.0990690091805
-0.11422617122;-0.219520799378;-0.0990091281437
-0.114214635879;-0.219290996266;-0.0989456976991
-0.114178394039;-0.219253508304;-0.0989327981197
-0.114145030475;-0.219166792104;-0.0989031260326
-0.114141191307;-0.218566875418;-0.098829737026
-0.114140682345;-0.218444884161;-0.0987880042023
-0.11399572921;-0.218270946057;-0.0987424039705
-0.113973404145;-0.218136839104;-0.0987125832322
-0.113910700037;-0.218123641543;-0.0986776630661
-0.113840212428;-0.218122592415;-0.0986218785477
-0.113815473496;-0.21804144081;-0.0985840694347
-0.113802589741;-0.217827087383;-0.0985827511331
-0.113744939501;-0.217478778337;-0.0985369528371
-0.113672896347;-0.217332359779;-0.0984695083101
-0.113638965117;-0.217326446101;-0.098448391628
-0.113617252473;-0.21715657434;-0.0983368799276
-0.113524139186;-0.216936791231;-0.0982229528473
-0.11345402384;-0.216880115026;-0.0981986307792
-0.113438121355;-0.21685951813;-0.0981949788254
-0.113260314355;-0.216793561255;-0.0981690295534
-0.113225222566;-0.216266383148;-0.0981450089666
-0.113213734691;-0.216241447558;-0.0980794752266
-0.113200437743;-0.21587412567;-0.0980336200468
-0.113187557955;-0.2157403103;-0.0980041384586
-0.11315633726;-0.215619089615;-0.0979917871863
-0.113011439966;-0.215540392861;-0.0979830307302
-0.113000854541;-0.215388254038;-0.0979399585199
-0.112993630779;-0.215308973173;-0.0979263636747
-0.112966578399;-0.215170873371;-0.0979245593382
-0.112929137436;-0.214857288749;-0.0977731316538
-0.112907528757;-0.214825486196;-0.0976550149704
-0.112882249301;-0.214787048758;-0.0976005106436
-0.112857072253;-0.214539035744;-0.0975934783084
-0.112705423294;-0.214357615239;-0.0975793419279
-0.1127049258;-0.21401836735;-0.0975528066868
-0.112669744841;-0.213614395135;-0.0974952330474
-0.112599851354;-0.213257817119;-0.0974260802703
-0.112595957838;-0.21322469866;-0.0974191457328
-0.112573580139;-0.212995584418;-0.0974008539025
-0.112554396812;-0.21294978353;-0.0973427182224
-0.112526556872;-0.21290913077;-0.0972114902313
-0.112486619525;-0.212634449505;-0.0972008925264
-0.11247011908;-0.212303801618;-0.0971963343753
-0.112463714805;-0.212296588207;-0.0971614460545
-0.112396713836;-0.212236986879;-0.0971362760103
-0.112266827897;-0.212178299246;-0.0971320875412
-0.112229319961;-0.211941271551;-0.0971302105285
-0.112166999753;-0.211293691709;-0.0971264875608
-0.112163610674;-0.211283592768;-0.0969200796973
-0.112146342726;-0.211225079676;-0.0968693985692
-0.112137305896;-0.211182765116;-0.0968664794133
-0.112114786897;-0.211089152438;-0.0968572557676
-0.11202240975;-0.210943291198;-0.0968491447001
-0.111897847824;-0.210693828721;-0.096728517871
-0.111704448149;-0.210516801974;-0.0967188899761
-0.111577908289;-0.210331343242;-0.0966332614095
-0.111567096363;-0.210320601732;-0.0966061460417
-0.11153323732;-0.210286703985;-0.0965399993317
-0.111524594202;-0.209608862925;-0.096523729098
-0.111518838925;-0.20934830836;-0.0964948321524
-0.111437165338;-0.209006882905;-0.0964937038231
-0.111411625712;-0.208836849947;-0.0964379913925
-0.111299859938;-0.208746128933;-0.0964229070682
-0.111285853768;-0.207694277939;-0.0964026334367
-0.111206227098;-0.207631199382;-0.0963623807735
-0.111166369676;-0.207581029444;-0.0963473097292
-0.111164823145;-0.20750736416;-0.09634050279
-0.111043606004;-0.207213622648;-0.0963218205887
-0.110991359297;-0.207173088503;-0.0963084033788
-0.110970653696;-0.206962320769;-0.0962719096602
-0.110916584153;-0.206657668584;-0.0961659514479
-0.110696785129;-0.206448012421;-0.0960959948922
-0.110525789668;-0.206046707105;-0.0960848608517
-0.110509911029;-0.205908123783;-0.0960706662166
-0.11050253978;-0.205856924365;-0.096023552693
-0.11037478395;-0.205745735098;-0.0960078582164
-0.11013149813;-0.205736434287;-0.0959244633381
-0.110096214027;-0.205600644814;-0.0959015537405
-0.110084946451;-0.205586978487;-0.0958971188145
-0.110047715605;-0.205499586389;-0.0958710307425
-0.110044417142;-0.20503827894;-0.0958646459726
-0.109984967841;-0.204995410735;-0.0958408461956
-0.109977422744;-0.204630182783;-0.0957572982141
-0.109861567593;-0.203756657912;-0.0957473490084
-0.109840652163;-0.203737652904;-0.0957269410965
-0.109760873173;-0.203735093708;-0.0957047181802
-0.109751374346;-0.20371493739;-0.0956741025229
-0.109740503408;-0.203445467914;-0.0956715399232
-0.109700325555;-0.203157001751;-0.095621993193
-0.109699290117;-0.203150192544;-0.0956165116964
-0.109645708159;-0.202913673113;-0.0955018507196
-0.109638958936;-0.202754655396;-0.095481899695
-0.109564394764;-0.202646216425;-0.0954270749782
-0.109539502302;-0.202531881665;-0.0954082952606
-0.109466081225;-0.202427332485;-0.0953512669571
-0.109443867874;-0.202095569378;-0.0953440604822
-0.109350128471;-0.201913730222;-0.0952510542181
-0.109256728637;-0.201758689655;-0.0952456159358
-0.109155330323;-0.201476616373;-0.0951516249757
-0.109076975828;-0.201354503001;-0.0951477622258
-0.10903213861;-0.201143380995;-0.09514610416
-0.108978690029;-0.20106635227;-0.095132464058
-0.108969903309;-0.200959294678;-0.0951178038591
-0.10896782702;-0.200763788226;-0.0951043183928
-0.108946578203;-0.200579932711;-0.0950442943648
-0.108926715851;-0.20018439213;-0.0950195273727
-0.108907210965;-0.200052625288;-0.0949991082701
-0.1088853422;-0.199907926034;-0.0949674338087
-0.108871977995;-0.199890487405;-0.0949610006386
-0.108823664842;-0.199481358388;-0.0949491872634
-0.108802892268;-0.199375550747;-0.0949401459036
-0.108781096611;-0.199354348293;-0.0948628526078
-0.10877385069;-0.199341112645;-0.0947865338172
-0.108764860339;-0.198999158869;-0.0947837759578
-0.108763828656;-0.198997335073;-0.0947392940646
-0.108743589348;-0.198962556369;-0.0946905915363
-0.10870995635;-0.198849722519;-0.0946888716107
-0.108700920125;-0.198410309443;-0.0946744270752
-0.108670465673;-0.197896129117;-0.0946324138134
-0.108640511588;-0.197650885874;-0.0946118607305
-0.108436844319;-0.197609972975;-0.0945944195337
-0.108365946587;-0.197527292262;-0.0945813998933
-0.108342812914;-0.197437258214;-0.0944901741999
-0.108243594877;-0.197314600108;-0.0944053903908
-0.108237486483;-0.197273228598;-0.0943442527558
-0.10811835834;-0.197102738809;-0.0943343093724
-0.108049875452;-0.19707511621;-0.0942938597477
-0.107981567436;-0.197052174334;-0.0942140246615
-0.107890546973;-0.19675313532;-0.0941941505517
-0.107865450128;-0.196440724816;-0.094189924546
-0.107811230634;-0.196249919527;-0.0941309918879
-0.107757227491;-0.196196686689;-0.094094705666
-0.107692767562;-0.196182565547;-0.0940081487215
-0.10765275953;-0.19606589038;-0.0938587681984
-0.107646728839;-0.195952730778;-0.0938300324611
-0.107510346682;-0.195860437609;-0.0937810636064
-0.107509690163;-0.195854145;-0.0936859658617
-0.107451581677;-0.195792265018;-0.0936670485896
-0.107442678779;-0.195744544328;-0.0936114660544
-0.107302385179;-0.195710074854;-0.0936106583015
-0.107292880324;-0.195678275265;-0.0935821156908
-0.107277830097;-0.19553241137;-0.0935170974494
-0.107127639237;-0.195522391207;-0.0935107703105
-0.107106962733;-0.195361118292;-0.0934772757938
-0.107049695489;-0.195295602106;-0.093434380983
-0.106976888415;-0.194899088694;-0.0934054728234
-0.106839710518;-0.19468275252;-0.0933663995831
-0.106834390898;-0.19465864681;-0.0933533129296
-0.106828913367;-0.194432414787;-0.0933051510405
-0.106631424055;-0.194401060943;-0.0932456106716
-0.106566830462;-0.194282883109;-0.0931939224066
-0.106470613481;-0.19420910517;-0.0931882081193
-0.106470280588;-0.194155117163;-0.093138888549
-0.106468458437;-0.194131509601;-0.093107011962
-0.106461715724;-0.193596076271;-0.0930653340192
-0.10644630967;-0.193549007542;-0.0929657513382
-0.106430583134;-0.192838618021;-0.0929569517165
-0.106428444924;-0.192732848565;-0.0929009988487
-0.106382666486;-0.19269112009;-0.0928927059426
-0.106361042631;-0.192292809547;-0.0926926158869
-0.106306599274;-0.192119577047;-0.092625388762
-0.106176621343;-0.191794997206;-0.092592895787
-0.106167531171;-0.191505278152;-0.0925776074936
-0.106144430034;-0.191305222966;-0.0925321056871
-0.106083368634;-0.191194750766;-0.0925124822826
-0.106038502096;-0.190667522246;-0.0924256605529
-0.105971677384;-0.190607959754;-0.0924230568633
-0.105969260351;-0.190012113852;-0.0924221689009
-0.10590186161;-0.189740228313;-0.0924139945274
-0.105893517348;-0.18942740419;-0.09240122165
-0.105886460775;-0.189146919401;-0.0923592834068
-0.105880965901;-0.189135425901;-0.0923439683416
-0.105802352273;-0.188685600638;-0.0923123319524
-0.105790293866;-0.188496983104;-0.0922927323185
-0.105775504978;-0.188408022407;-0.0922550299739
-0.105696847563;-0.188173103062;-0.0922021007382
-0.105629270811;-0.188033620112;-0.0922018638528
-0.105592619839;-0.187961945462;-0.0921559578116
-0.105592138977;-0.187864782409;-0.0919903013611
-0.10558163958;-0.187774501805;-0.091970679207
-0.105555120409;-0.187612279606;-0.0919096631798
-0.105527640586;-0.187516823059;-0.0919085562252
-0.105473422642;-0.187409256108;-0.0919002150572
-0.105389555594;-0.186917931217;-0.0918266306393
-0.105340463375;-0.186626761529;-0.0918149095543
-0.105329209943;-0.186433474876;-0.0917613493269
-0.105247242236;-0.186246970512;-0.0917255384368
-0.105236658794;-0.186090850972;-0.0916704812875
-0.10514976871;-0.185992345104;-0.0916515871435
-0.105140324526;-0.185816533135;-0.09157831572
-0.105100343282;-0.185632329719;-0.0915678779113
-0.105096685091;-0.185573105603;-0.0915458764531
-0.10507480046;-0.185441794594;-0.0914699299034
-0.105070141076;-0.185324345779;-0.0914643791685
-0.105047384437;-0.185322253242;-0.0914564465244
-0.105040084783;-0.185065050444;-0.091407238999
-0.10499904754;-0.18497790744;-0.0913707385784
-0.104993441037;-0.184745152675;-0.0912269658644
-0.104891632984;-0.18456281757;-0.0911776059905
-0.104797918252;-0.184487034765;-0.0911339527557
-0.104776121523;-0.184304017887;-0.0911232978459
-0.1047404176;-0.184276555477;-0.0910788032699
-0.104700383388;-0.184249558897;-0.0910722231823
-0.104516416913;-0.184033828408;-0.0910460306962
-0.104482447122;-0.183891395067;-0.0910130392031
-0.104408145818;-0.183848401369;-0.0909285471895
-0.104386038021;-0.183556338617;-0.0908365500541
-0.1043075419;-0.183480713658;-0.0907834221613
-0.104257519707;-0.183440154582;-0.0907403560266
-0.104141973378;-0.183303074283;-0.0907286409977
-0.104132268167;-0.183184045783;-0.0907259923609
-0.104126240858;-0.183118922341;-0.090713602479
-0.104082091547;-0.182805005545;-0.0906036522488
-0.104068405506;-0.182696259374;-0.0905882653616
-0.103887525435;-0.182487026247;-0.0905833523954
-0.103887193252;-0.182483774921;-0.0904312502228
-0.10383769788;-0.182158705035;-0.0904156373859
-0.103792604564;-0.181874388093;-0.0904010852658
-0.103785038885;-0.181857840727;-0.0903694356685
-0.103781489398;-0.181792424004;-0.0903124463704
-0.103712339748;-0.181476563186;-0.0902877929559
-0.103629839274;-0.181378626639;-0.0902677514964
-0.103628894694;-0.180984421439;-0.0902604654541
-0.103606167801;-0.18059423997;-0.0902182909378
-0.103593121729;-0.180569935573;-0.0902031309604
-0.103585987608;-0.180544118211;-0.0901117397603
-0.103531773523;-0.180181877763;-0.0900732625491
-0.103422472488;-0.180017422047;-0.0900687268268
-0.10341763498;-0.17993110746;-0.0900616853636
-0.103384177453;-0.179540011394;-0.0899815640914
-0.103344634529;-0.179420167279;-0.0899723874061
-0.103285768221;-0.179380711608;-0.0899606736092
-0.10320711685;-0.179252993814;-0.0899228910331
-0.103150447354;-0.17901275193;-0.0898774948078
-0.10306057729;-0.178997885255;-0.0898250230639
-0.103054711028;-0.178990494558;-0.0897900654203
-0.103005213037;-0.178978063933;-0.0897613836174
-0.102993801946;-0.178835150372;-0.0897574616025
-0.102979272995;-0.17874767001;-0.089718086977
-0.102909293797;-0.178119480823;-0.0897148509382
-0.102901351457;-0.178112600191;-0.0896757310001
-0.102784836647;-0.177984102695;-0.0896436270401
-0.102757368871;-0.1779323558;-0.089591627319
-0.102724675177;-0.177773833333;-0.0895859339626
-0.102709119573;-0.177619697035;-0.0895388605895
-0.102664742309;-0.177521165036;-0.0894797701302
-0.102646152765;-0.17741649919;-0.0894374771279
-0.102628505591;-0.177224481867;-0.0894075172592
-0.102619953224;-0.176759903086;-0.0893528448291
-0.10261415087;-0.176602415484;-0.0893078036052
-0.10258118164;-0.176459435678;-0.0892880526554
-0.102571148481;-0.176348641122;-0.0892576275746
-0.102534940118;-0.176143045508;-0.0891445651148
-0.102508505833;-0.176010349052;-0.0891437308385
-0.10249245251;-0.175992371627;-0.0890427132545
-0.102418780947;-0.175902300817;-0.0890186792807
-0.102278935864;-0.17564406551;-0.0890157075736
-0.10222189214;-0.175551381718;-0.0889976370305
-0.102145775431;-0.175522696892;-0.088986195154
-0.102034343731;-0.17527902595;-0.0889733675134
-0.101994153558;-0.175218899323;-0.0888951787306
-0.101977297648;-0.175201246964;-0.088882420875
-0.10194982542;-0.174446338382;-0.0888728493775
-0.101899865261;-0.173877403938;-0.0888335695502
-0.101846305482;-0.17382832514;-0.0888021515637
-0.101829999535;-0.173793887026;-0.0887940869752
-0.101819220285;-0.173787550956;-0.0885898595731
-0.101790115339;-0.173765232819;-0.0885750360285
-0.101783544994;-0.173725386238;-0.0885415909099
-0.101779743371;-0.173594289075;-0.088495732304
-0.101748901842;-0.173582623397;-0.0884881435128
-0.101721707515;-0.173311304997;-0.0884098795649
-0.101714121381;-0.173309603325;-0.0883954038879
-0.101696941499;-0.172822035422;-0.0883536111806
-0.10162241198;-0.172784423937;-0.0883390962386
-0.101596974898;-0.172773951376;-0.0883252831415
-0.101573872423;-0.172708534972;-0.0883195753006
-0.101569708852;-0.172662537257;-0.0882479138219
-0.101504043663;-0.172559609442;-0.0881951347398
-0.101503432459;-0.172476209037;-0.0881715047695
-0.101373196998;-0.172401269715;-0.0881350779457
-0.101323854025;-0.172336025619;-0.0880680138785
-0.101244485116;-0.172141010174;-0.0879631150894
-0.101242400023;-0.172131577463;-0.0879414147326
-0.101235176752;-0.1718718868;-0.0878787379511
-0.101166423777;-0.171728689914;-0.0878556030249
-0.101057790016;-0.171710184769;-0.0878428759897
-0.101038203574;-0.171506949036;-0.0878217442112
-0.101033168815;-0.171310911705;-0.0878207089689
-0.100991578389;-0.171277496006;-0.0877988815093
-0.100964206694;-0.171138361621;-0.0877218432911
-0.100896643529;-0.171108749562;-0.0877052012856
-0.100885778964;-0.170870246887;-0.0876993356084
-0.100852941669;-0.170765735392;-0.0876886481097
-0.100842442689;-0.170687520681;-0.0875693775436
-0.100786702085;-0.170643313072;-0.08750616007
-0.100646747573;-0.170498367404;-0.0874508358818
-0.100619192564;-0.170478730906;-0.0874473538712
-0.100612893209;-0.170293615675;-0.0874197647506
-0.100559912501;-0.170253471184;-0.0873695123052
-0.100381994864;-0.169676199193;-0.087251749737
-0.10035308397;-0.169366587885;-0.0872285574272
-0.100349575233;-0.169190703593;-0.0871386691785
-0.100314012273;-0.168949196545;-0.0870712780059
-0.100288512024;-0.168890174675;-0.0870514030127
-0.100276289552;-0.168854053536;-0.0870047222299
-0.100269584023;-0.168834756162;-0.0869682748061
-0.100120489259;-0.168723193289;-0.0869553026167
-0.100041105611;-0.168500999873;-0.0869023506515
-0.0999878611567;-0.168407606105;-0.0868935065889
-0.0999477007675;-0.168289309467;-0.0868687651747
-0.0999050892295;-0.168253660971;-0.0867790886155
-0.0998963840987;-0.168200276026;-0.0867604467907
-0.099874286973;-0.168008153665;-0.0867444815731
-0.0998386398793;-0.167823726197;-0.086668721246
-0.0998187621442;-0.167819549478;-0.0865733186765
-0.0997913085434;-0.16772717473;-0.0865599325734
-0.0997274897641;-0.167633304775;-0.0864429546467
-0.0996567990386;-0.167213217244;-0.0864199327811
-0.0996448876678;-0.167174550229;-0.0863834983399
-0.0996322204549;-0.166965920687;-0.0863282292051
-0.0995730126122;-0.166646907732;-0.0863186779061
-0.0994944061328;-0.166609230809;-0.0862982073188
-0.0994942802425;-0.166593915267;-0.0862732039427
-0.0994095190524;-0.16654680842;-0.086254742896
-0.0993962500932;-0.166493454034;-0.0862299753733
-0.099359003258;-0.166426300693;-0.0862298510417
-0.0993227428772;-0.166303407302;-0.0861774166267
-0.0992544426536;-0.166292184276;-0.0861650664195
-0.0992467306318;-0.166146172192;-0.086133317679
-0.0992070243849;-0.165871631991;-0.0861155547905
-0.0990047437402;-0.165767524232;-0.0860880194223
-0.098943948364;-0.165623238863;-0.0860771989287
-0.0989057314748;-0.165173519714;-0.0860409066894
-0.0988943191073;-0.165149548284;-0.0860301428171
-0.0988401343756;-0.164959791414;-0.0859844194249
-0.0987694483075;-0.164694153557;-0.085916675818
-0.0987458835311;-0.164615667839;-0.0858903963915
-0.0987194018084;-0.16455908795;-0.0858873048872
-0.0987072397165;-0.164309813071;-0.0858586955902
-0.0987064027617;-0.164283345846;-0.0858524234414
-0.0986942602728;-0.16375209625;-0.085781840933
-0.0986341357488;-0.163402583411;-0.0857167941504
-0.0986150416821;-0.163345567444;-0.0856911767549
-0.0986089852365;-0.163065766092;-0.0856905006738
-0.0985028092197;-0.162838207152;-0.0855989934924
-0.0984536395175;-0.162468652388;-0.0855954446586
-0.0984172507734;-0.162412671275;-0.0855926437708
-0.0984114899313;-0.162355204356;-0.0855887635281
-0.0984058867427;-0.162271869626;-0.0855240347292
-0.098312655161;-0.162129520922;-0.0854913481294
-0.0982475238396;-0.161969515538;-0.0854739420641
-0.0982104377367;-0.161588276586;-0.085432296914
-0.0981761585296;-0.1615788642;-0.0854137231293
-0.0981386846923;-0.161076597401;-0.0853728307997
-0.0980824236965;-0.160686490877;-0.0853719335265
-0.0980677437873;-0.160676551551;-0.0853614149615
-0.098055552311;-0.160586369984;-0.0853602892708
-0.098031228413;-0.160483301235;-0.085196266547
-0.09799109218;-0.160463847064;-0.0851961699363
-0.0978920098743;-0.160423186358;-0.0850808060117
-0.0978795530269;-0.160025303051;-0.0850620887929
-0.0978072460748;-0.159795898715;-0.0849884083251
-0.0978031763001;-0.15951471147;-0.0849726644346
-0.0977523182412;-0.159513658;-0.0849692144796
-0.0977360659204;-0.159430432643;-0.0849027396245
-0.0976616097331;-0.159366899937;-0.0848947004918
-0.0976358159499;-0.159085095671;-0.0848717519294
-0.0976265991224;-0.159025562493;-0.0848515890232
-0.0976218675067;-0.15879531856;-0.0848185067474
-0.0976061852393;-0.158426216492;-0.0847613773207
-0.0975989876579;-0.158180965616;-0.0847578640839
-0.0975869048546;-0.158122117903;-0.0846568981166
-0.0975590658801;-0.158116410234;-0.084602518896
-0.0975448951178;-0.157880061825;-0.0845821035628
-0.0975026108161;-0.157575610419;-0.0844816879224
-0.0974449756033;-0.157406360492;-0.0844659956924
-0.0973914460781;-0.157391909072;-0.0844537858766
-0.0972968234313;-0.157357236425;-0.0844243946265
-0.0972868744751;-0.157111181613;-0.0844013710631
-0.0971806594575;-0.157049856214;-0.0843899357165
-0.0971244355688;-0.157025885857;-0.0843714432528
-0.0971213177616;-0.156908105437;-0.0843108632121
-0.0970889008794;-0.156879683338;-0.0842858491448
-0.0970870256228;-0.156761537896;-0.0842487998363
-0.0970290250428;-0.156733430691;-0.0842454876874
-0.0969814457915;-0.156620171327;-0.0841791126535
-0.0969392768299;-0.156617987487;-0.0841271481811
-0.0968314473659;-0.156272564739;-0.0841243555113
-0.0968148391533;-0.1561793396;-0.0841167332238
-0.0967729842136;-0.156151585623;-0.084089182733
-0.0967270587289;-0.156069517563;-0.0839943580273
-0.0967215705278;-0.155993472332;-0.0839683107111
-0.0966771528796;-0.155878254153;-0.0839519065351
-0.096628543135;-0.155689119742;-0.0839373530984
-0.0965984858801;-0.15556461528;-0.0839132504804
-0.0965906309778;-0.155455621571;-0.0838859661736
-0.0965430845256;-0.155272240548;-0.0838514970207
-0.0965238180778;-0.155023633116;-0.0837873469879
-0.0964374059543;-0.154864385951;-0.0837754560657
-0.0964308630965;-0.154608063578;-0.0837484786438
-0.0964063967381;-0.154593039848;-0.0837329437224
-0.096395287253;-0.154550899492;-0.0837060679288
-0.0963887876835;-0.154033084825;-0.0836859141237
-0.0962928834249;-0.153963282645;-0.0836524008806
-0.0962792950409;-0.153801422662;-0.0835846713008
-0.0961623598069;-0.153763377948;-0.0835350897201
-0.0961480307045;-0.153539636205;-0.0835111916157
-0.0959516852633;-0.153532442144;-0.0834880975294
-0.0959053932433;-0.153258906248;-0.0834543293235
-0.0958762815876;-0.153126321565;-0.0834149344698
-0.0958568459914;-0.153090910575;-0.0833296827288
-0.0957920719493;-0.153086024641;-0.0833025051585
-0.0957636039706;-0.153028767816;-0.0832979214567
-0.0957481609338;-0.152997072615;-0.0832976070605
-0.0957038347487;-0.152847933804;-0.083264111599
-0.095628209987;-0.152792463468;-0.0832594599044
-0.0955578791818;-0.152757663497;-0.0831695998086
-0.0955214814124;-0.152371067707;-0.0831370812046
-0.0953766921093;-0.152253243481;-0.0831215254219
-0.0952654531907;-0.152237735824;-0.0830997856063
-0.0952453146653;-0.152165267003;-0.0830968514641
-0.0952257331213;-0.152146530734;-0.0830552370187
-0.0950628104614;-0.151961385969;-0.0830516195339
-0.0950610686243;-0.151898560607;-0.0830275930265
-0.0950184358615;-0.151897731873;-0.0829148627167
-0.0950144484335;-0.151872748067;-0.0828632256361
-0.0950069295579;-0.151657934792;-0.0828414867437
-0.0949970442848;-0.151431383058;-0.0828023401318
-0.0949870614486;-0.151331579517;-0.0826777356587
-0.0949774143035;-0.150945869386;-0.0825749654746
-0.0949751286008;-0.150750943792;-0.0825611115687
-0.0949470841468;-0.150587989681;-0.0825270795817
-0.0949282249982;-0.150544347172;-0.082471450791
-0.0948921964573;-0.150420844224;-0.0824229898665
-0.0948908582666;-0.150344655921;-0.0823801007277
-0.0948706754489;-0.150332209264;-0.0823164222066
-0.0948164667988;-0.150326620418;-0.0823038247303
-0.0947821061306;-0.150270741727;-0.0822701631054
-0.0947383037346;-0.150129244749;-0.082212341155
-0.0947038342008;-0.150061292634;-0.0822089776382
-0.0946617236315;-0.150040245704;-0.0822054697064
-0.0946417748112;-0.149907744823;-0.0822000620429
-0.0945319436427;-0.149871609877;-0.0821968368144
-0.0945204417334;-0.149590711436;-0.0821955491456
-0.0943905981214;-0.149565409864;-0.0821851306444
-0.0943147300403;-0.14944986011;-0.0821654585575
-0.0942821089074;-0.14892061989;-0.0821353154254
-0.0942657260778;-0.148885094916;-0.0820783709656
-0.0942081532429;-0.148822575389;-0.0820663129799
-0.0942069325833;-0.148820100196;-0.0819146653924
-0.094122588612;-0.148714767196;-0.0818430574139
-0.0941066987152;-0.148560114473;-0.0817564750926
-0.0941030916668;-0.148340753629;-0.0817479182167
-0.0941027240982;-0.148182506579;-0.0816774672539
-0.0940823945317;-0.14806590243;-0.0816390089868
-0.0940415523933;-0.147926447404;-0.0816324462558
-0.0940390543396;-0.147900633277;-0.0816310959163
-0.0939776019198;-0.147881035652;-0.0815962400498
-0.0939400545379;-0.147652574268;-0.0815691510389
-0.0939345823945;-0.147643744361;-0.0815529593585
-0.0938671416683;-0.147569662988;-0.0814662257845
-0.0937450887544;-0.147204175591;-0.0814541946743
-0.0937034785018;-0.147125524312;-0.0814517286386
-0.0936387574981;-0.147060741332;-0.081434340657
-0.0936385261166;-0.147009964825;-0.0813611141945
-0.0935929528158;-0.146998287297;-0.0812822975989
-0.0934601515776;-0.146945303198;-0.0812600688183
-0.0934296245068;-0.146907802479;-0.0812560754761
-0.0934066062447;-0.146754645835;-0.0812256771505
-0.0933856068661;-0.14671564432;-0.0811941925429
-0.0933595329563;-0.146692394877;-0.0810614587083
-0.0933547672645;-0.146543420176;-0.0809645449519
-0.0933383168715;-0.146449644052;-0.0808942257366
-0.0933221166107;-0.146415164245;-0.0808722317732
-0.09332170728;-0.146258106725;-0.0808022739022
-0.0932232052037;-0.146118950243;-0.0807728785084
-0.0931454786686;-0.146057746538;-0.0807290590817
-0.0929599761827;-0.14599999953;-0.0806776155321
-0.0929268540041;-0.145925201498;-0.0806332994722
-0.0928893815585;-0.145863201423;-0.0806270367365
-0.0928686308771;-0.14584437472;-0.0805009723987
-0.0928549929494;-0.145690372091;-0.0804836008231
-0.0928441200644;-0.145640653172;-0.0804481935208
-0.0928059117051;-0.1453457646;-0.0804140167657
-0.0927768227724;-0.145337059242;-0.0803944866064
-0.0927326128508;-0.145168201158;-0.0803424773432
-0.0927209257507;-0.145130977687;-0.0803395195786
-0.0926843800378;-0.145055513971;-0.0802587686261
-0.0926638570848;-0.145037007663;-0.0802258026812
-0.0925483104215;-0.144984334463;-0.0801355662296
-0.0925341710209;-0.144961872067;-0.0801252414942
-0.092471351152;-0.144758104525;-0.0801200865099
-0.092465136588;-0.144395387761;-0.0801020616932
-0.0924587554277;-0.144213490886;-0.0800146711116
-0.0924441239683;-0.144178853729;-0.0799730928011
-0.092330674296;-0.144065892025;-0.0799677247958
-0.0922614549384;-0.1440420335;-0.079898281846
-0.0922558382079;-0.143789220797;-0.0798811955175
-0.092246025865;-0.143729079234;-0.0798398411802
-0.0921164453836;-0.143673583369;-0.0798237221245
-0.0921131966806;-0.143601327843;-0.0797607547619
-0.0921129586132;-0.143580973502;-0.0797123152978
-0.0921095579579;-0.143562345958;-0.0796812078476
-0.0920959463586;-0.143466163347;-0.0796734317587
-0.0920253826679;-0.143364591285;-0.0796677553844
-0.0919832143025;-0.143313735969;-0.0796023051357
-0.0919661487568;-0.143105505452;-0.0795151813923
-0.0918998492884;-0.143011525851;-0.079489506682
-0.0918780145073;-0.142998782648;-0.079481537858
-0.0918491653786;-0.142937651655;-0.0794214232245
-0.0918489306415;-0.142724293411;-0.0793976510734
-0.091821671246;-0.142720590619;-0.0793950395236
-0.0917703127898;-0.142689655364;-0.0793525921292
-0.0917692584135;-0.142554485004;-0.079326984299
-0.0917431896252;-0.142520459405;-0.0793081098173
-0.0916800098518;-0.142332150184;-0.0792582761275
-0.0916760544048;-0.142177746547;-0.0792135233138
-0.0916736375017;-0.14188321894;-0.0791777297654
-0.0916231760345;-0.141882319029;-0.0791708860593
-0.0916084438136;-0.141819952699;-0.0791027064967
-0.091577456122;-0.141796217701;-0.0789919174369
-0.0915503180816;-0.14179419501;-0.0789511344499
-0.0915187564273;-0.141777947424;-0.0789352927081
-0.0914812415172;-0.141643102202;-0.0789109652574
-0.0913562385053;-0.141422077671;-0.0788850582776
-0.0912834825896;-0.141334588169;-0.0788609656147
-0.0912719717016;-0.141144503093;-0.0787978243329
-0.0912423014222;-0.141050629086;-0.0787942437145
-0.0911986806497;-0.140351758289;-0.0786859443869
-0.0911514904244;-0.139784167347;-0.0786242148797
-0.0911500430652;-0.139680437821;-0.0786240708984
-0.0911474465762;-0.139677346417;-0.0786237553152
-0.0910817938405;-0.13939198489;-0.0785405408316
-0.0910552168609;-0.139382106427;-0.0784923221172
-0.0910428288253;-0.139371615674;-0.078377086155
-0.0910342630883;-0.139359118432;-0.0783568915504
-0.0910311247789;-0.139223742905;-0.0782973757863
-0.091014854184;-0.139056851328;-0.0782822031451
-0.091005972353;-0.138637415244;-0.078269298479
-0.090932389044;-0.138511397351;-0.0782678977522
-0.090878954379;-0.138239330846;-0.0782597484752
-0.0908697754696;-0.138229876294;-0.0780911602941
-0.0908658463462;-0.138119129168;-0.0780282041594
-0.0908343093485;-0.137794667533;-0.0780235159118
-0.0907850203337;-0.137596648961;-0.0779735823723
-0.0907688568038;-0.13758009552;-0.0779437605467
-0.0906691961756;-0.137117454468;-0.0779048630584
-0.0906471979304;-0.137049356511;-0.0778333305542
-0.0906279837162;-0.136888926685;-0.0777957728639
-0.0906107343452;-0.136846407809;-0.0777825449633
-0.0905863834508;-0.136735243018;-0.0777549956257
-0.0905510432432;-0.136718307868;-0.0777438975069
-0.0904051731498;-0.136521092558;-0.0777205787842
-0.0904012945948;-0.136508725534;-0.0776684844039
-0.0902874674618;-0.136361089868;-0.0775880028868
-0.0902812513126;-0.136301743943;-0.0775721447146
-0.0902759860642;-0.136301289675;-0.0775553765901
-0.0902379087322;-0.136245664086;-0.0774907857805
-0.0902277484207;-0.136218135012;-0.0774505304477
-0.0901982524641;-0.136065152006;-0.0774068830376
-0.0901842148359;-0.136020921048;-0.077331333721
-0.0901576268449;-0.135937132409;-0.0773303269531
-0.090045437055;-0.13589279154;-0.0773260006848
-0.0899802727629;-0.135823420525;-0.0773196286187
-0.0899524333885;-0.135749364919;-0.0772794250914
-0.0899020946761;-0.135739440228;-0.0772601134784
-0.0899002637143;-0.135718685112;-0.0772099792939
-0.089892507624;-0.135717536305;-0.0771972892511
-0.0898792706129;-0.13550136826;-0.0771058602612
-0.0898077859458;-0.135407011276;-0.0770568059372
-0.0897886043196;-0.13539303339;-0.0770514443247
-0.0897760587719;-0.135318306786;-0.0770315186197
-0.0897539258525;-0.135076657256;-0.0769699032475
-0.089732111429;-0.134886655711;-0.0769537678015
-0.0896821790439;-0.134655119962;-0.0769332792717
-0.0896203994381;-0.134588097324;-0.0769284924804
-0.0895865264953;-0.134533859463;-0.0768962417639
-0.0895623382615;-0.134298494346;-0.076888321067
-0.0895593208548;-0.134156252362;-0.0768708390694
-0.089545875485;-0.134031394738;-0.0768465865488
-0.0894782886916;-0.133983688497;-0.0767672396752
-0.0894662642364;-0.133798239673;-0.0767199141153
-0.0894348211393;-0.133716094829;-0.0766386545213
-0.0894180231621;-0.13368581115;-0.0765739935632
-0.0893988954036;-0.1336688445;-0.0764742131783
-0.0893947405318;-0.133636854787;-0.076451457545
-0.089346724366;-0.133593884394;-0.0763379954019
-0.0893214636166;-0.133495318399;-0.07627940433
-0.0892694889267;-0.133101998173;-0.0762610254624
-0.0891876075939;-0.133093529093;-0.0762558076974
-0.0891679985646;-0.13304548534;-0.0761603574134
-0.0889700913545;-0.132998475252;-0.0761190588494
-0.088959367346;-0.132933084571;-0.0760415562674
-0.0889234252932;-0.132918177538;-0.0760213727654
-0.088910480571;-0.132871808549;-0.0759603945954
-0.0888576848635;-0.132558549993;-0.075953699401
-0.0888110494654;-0.132463007471;-0.0759049131634
-0.0888083829466;-0.132249335023;-0.0758697133338
-0.0887889634614;-0.132245120881;-0.0758520847893
-0.0887777742077;-0.132197273164;-0.0757266218801
-0.0887504098822;-0.132072024918;-0.0756857433499
-0.0887174066584;-0.131980416228;-0.0756842368064
-0.0887093995945;-0.131966637257;-0.0756590314354
-0.0886799803941;-0.13187778512;-0.0755617068428
-0.0886284302161;-0.131811002548;-0.0755296768598
-0.0885031429865;-0.131765799336;-0.0755287171706
-0.0884239843324;-0.131726733968;-0.0754954593428
-0.0883573968813;-0.131372345323;-0.0754759399909
-0.0882575423298;-0.131192527698;-0.0754606855976
-0.0882467853113;-0.131039369706;-0.0754429358252
-0.0882030256469;-0.130827875051;-0.0754322343117
-0.0881627803151;-0.130821435551;-0.0754006351105
-0.0881396312355;-0.13060405247;-0.0753995655924
-0.088086548156;-0.130252231907;-0.0753816804125
-0.0880634438669;-0.129991301954;-0.0753767388781
-0.0879988879055;-0.129872946459;-0.0753452266931
-0.0879770134421;-0.129628172294;-0.0752700144092
-0.0879104309895;-0.12951112671;-0.075102707205
-0.0878121599501;-0.129434892243;-0.0750775863656
-0.0877759307611;-0.129399230653;-0.0750662193706
-0.0877367939587;-0.129350544262;-0.0749533554955
-0.0877297375565;-0.129031332881;-0.0749511291104
-0.0877227243097;-0.129026567211;-0.0749287886155
-0.0877201783486;-0.128902632606;-0.0749129752102
-0.087717914436;-0.12889325631;-0.0748819441386
-0.0877170933161;-0.12871360492;-0.0748704534721
-0.087679729962;-0.128581435663;-0.0748464129532
-0.0876310038157;-0.128459182548;-0.0747903716108
-0.0876191305979;-0.128288283508;-0.0747560383447
-0.0876189318375;-0.128010903886;-0.074734957429
-0.0875783412953;-0.127997784735;-0.07471955147
-0.0875620142418;-0.127917416464;-0.0746786404753
-0.0875536420673;-0.12777864362;-0.074623065066
-0.087522174664;-0.127659386027;-0.0745526197538
-0.0874965060071;-0.1276374936;-0.0745277405701
-0.0874663633112;-0.127462227184;-0.0744700867606
-0.0874007020729;-0.127428944427;-0.0744422876469
-0.087365805385;-0.127219028215;-0.0744383954888
-0.0873296382305;-0.127113559426;-0.0744058052393
-0.0872875236304;-0.126842321325;-0.074383706763
-0.0872724883521;-0.126759984747;-0.0743662471642
-0.0872468212451;-0.126758224589;-0.0743487665985
-0.0872090951631;-0.126370369524;-0.0743159913423
-0.0871759228911;-0.126363511673;-0.0742698128215
-0.0871197008423;-0.12628831227;-0.0742582660036
-0.0871052400665;-0.125701671408;-0.0742204026977
-0.0871029188501;-0.125607140426;-0.0742104464083
-0.0871026130065;-0.125524536055;-0.0740907365479
-0.0870864532889;-0.125327707737;-0.0740463459703
-0.086984809475;-0.125326389886;-0.0740210096393
-0.0869353366559;-0.125215273572;-0.0739353805002
-0.0869326792257;-0.12519187659;-0.0738293120449
-0.0868490764889;-0.125154781883;-0.0738112793065
-0.0868248576945;-0.124858492728;-0.0738047581847
-0.0868095279539;-0.124604988548;-0.0737793060111
-0.0867829652193;-0.124509122611;-0.0737612664702
-0.086778811867;-0.124346483026;-0.0737259188621
-0.086774788624;-0.12432369736;-0.0736430283452
-0.0867630782827;-0.124164821394;-0.073599183812
-0.0867008064977;-0.124132771444;-0.0735933244796
-0.0866804452069;-0.124026158173;-0.0735578413124
-0.0866356291348;-0.123911430839;-0.0735446101051
-0.0866155683013;-0.123261999704;-0.0735327713332
-0.0866144256898;-0.12319702759;-0.0734830910168
-0.0866072117319;-0.123185854419;-0.0733875969953
-0.0865780428292;-0.122956800547;-0.0733471820008
-0.0865734671886;-0.12293692058;-0.073342369594
-0.0865688477772;-0.122774460956;-0.0733078755583
-0.0864982682192;-0.122773166068;-0.073302317756
-0.0864895220371;-0.122675927834;-0.0732749136055
-0.0864834471599;-0.122645812125;-0.0732743749433
-0.0864217376879;-0.12258223391;-0.0732571171475
-0.0863907303396;-0.122560772784;-0.0732098516022
-0.086364519531;-0.122310393864;-0.0732077397324
-0.086319470283;-0.122258307909;-0.0731931877486
-0.0863161856713;-0.122210561523;-0.0731787875661
-0.0862553960376;-0.122131154393;-0.073101872811
-0.0862471135855;-0.122118161195;-0.07301524541
-0.0861780188711;-0.12207224587;-0.0730085820825
-0.0859682770885;-0.122038101202;-0.0730046362554
-0.0859491309487;-0.122016572109;-0.0729938561632
-0.0858847223368;-0.121840002692;-0.0729884721747
-0.0858743000302;-0.121686434206;-0.0729496168105
-0.085865435039;-0.12167323767;-0.0729330984246
-0.0858643370907;-0.121659359415;-0.0729105817201
-0.085815654616;-0.12162454738;-0.0728702024974
-0.0857386181266;-0.121534012187;-0.0728690174169
-0.0857228611924;-0.121510132929;-0.0728583537097
-0.0856622328614;-0.121472740832;-0.0728426673838
-0.085653764838;-0.121463071347;-0.0728266640625
-0.0856329319892;-0.121399592791;-0.0728264354401
-0.0856062886853;-0.121353214334;-0.072796246994
-0.0854785423241;-0.121261235025;-0.0727136254785
-0.0854626921309;-0.1211830007;-0.0726640399135
-0.0854474924446;-0.121080341296;-0.0726138246806
-0.0854269606965;-0.121014378549;-0.0726082843196
-0.0853791254154;-0.120986244751;-0.0725995655162
-0.0853700208271;-0.120863365388;-0.0725464003977
-0.0853539337068;-0.120768253007;-0.0725309051061
-0.0853457105797;-0.120702774249;-0.0723764269553
-0.0852212334151;-0.120495660048;-0.0723444070411
-0.0850573426043;-0.120416963396;-0.0723052799177
-0.0850491949159;-0.120394213956;-0.072293648203
-0.0849517817535;-0.12039055333;-0.0722261021006
-0.0848594186962;-0.120193058594;-0.0722046562808
-0.0847805525464;-0.120176611175;-0.0721893862524
-0.0847510887115;-0.120077661865;-0.0721840863344
-0.0847163569358;-0.119978441705;-0.0721764182191
-0.0847150306235;-0.119954137553;-0.0721758856
-0.0846655862927;-0.119853659202;-0.0721537208447
-0.0845163330472;-0.119707209372;-0.072147854729
-0.0844983151908;-0.119692319914;-0.0721351369738
-0.0844963498755;-0.119504840627;-0.0720941357879
-0.0844310917316;-0.119467099328;-0.0720774078627
-0.0844092199784;-0.119368814608;-0.0720577489642
-0.0843596430034;-0.119218525008;-0.0720245025577
-0.0843530587452;-0.119140577571;-0.0720239654623
-0.0842979473305;-0.119007505064;-0.0720078675464
-0.0842796720766;-0.118804839442;-0.0719913545092
-0.0842641016003;-0.118666009421;-0.0719095283339
-0.0842435346183;-0.118650720735;-0.0719062798361
-0.0842127962107;-0.118603028901;-0.0718666749271
-0.0841198107979;-0.118521530541;-0.0717907603233
-0.0841140196954;-0.118411169943;-0.0717703211688
-0.0840647578857;-0.118258978901;-0.071692132541
-0.0840510853601;-0.117959469174;-0.07159929372
-0.0840035294833;-0.117823257968;-0.071599139593
-0.0839822901214;-0.117764718432;-0.0715820428144
-0.0839760714803;-0.117647000125;-0.0715677957583
-0.0839664809694;-0.117549793682;-0.0715501578425
-0.0839376711656;-0.117515736369;-0.0715145991635
-0.0839349083532;-0.117494149319;-0.0714608911474
-0.0839278717604;-0.117356220247;-0.0713821999697
-0.0839008949206;-0.117126437198;-0.0713645961295
-0.0838918932382;-0.1169913758;-0.0713601990489
-0.0838728712912;-0.116929754815;-0.0713453689043
-0.0838086007518;-0.11691276528;-0.0712918843719
-0.0837897364106;-0.11689929213;-0.0712815325132
-0.083740762681;-0.116838290369;-0.0712336298711
-0.083723457619;-0.11662900833;-0.0712040384618
-0.0836060860132;-0.116588193722;-0.071167823867
-0.0835865143802;-0.116359109143;-0.0711367942203
-0.0835743192926;-0.116284522494;-0.0711231156085
-0.0835063488963;-0.116252885075;-0.0711142013757
-0.0834857382194;-0.11622966657;-0.0710855053705
-0.0834831446058;-0.1162024189;-0.0710669288504
-0.083424674406;-0.116148372713;-0.0710617910787
-0.0833728476647;-0.115928495107;-0.0710490634984
-0.0832612722439;-0.115850609194;-0.071028420796
-0.0831547339606;-0.115633957969;-0.0710246731625
-0.0830704593503;-0.115375497343;-0.0710184563828
-0.083002873739;-0.115328520391;-0.0710077776325
-0.0829906577936;-0.1153233028;-0.0709980495756
-0.0829134812287;-0.115176239233;-0.0709874990715
-0.0829028545755;-0.115090439093;-0.0709775366648
-0.082854157071;-0.115007381789;-0.0709682155248
-0.0828123111112;-0.115004589441;-0.0709663282833
-0.0828118279225;-0.114990137358;-0.0709607222579
-0.082811390925;-0.114851358656;-0.0709455760607
-0.0827753533769;-0.114820779913;-0.0708564735407
-0.0827595672499;-0.114555333652;-0.0708474774869
-0.0827256882766;-0.114476900533;-0.0707922529861
-0.0825087707636;-0.114432168741;-0.0707834516073
-0.0825081363535;-0.11439491422;-0.0707734268156
-0.0824446707213;-0.114252125109;-0.0707377756314
-0.0824412842506;-0.11420701843;-0.0707255291268
-0.0824210440185;-0.114136777761;-0.0707187415861
-0.0824005033689;-0.114066209707;-0.0706746785747
-0.0823885702964;-0.114055045017;-0.0705589753423
-0.0823744367656;-0.113933206552;-0.0705495849088
-0.0823586409802;-0.113921932821;-0.0705161181659
-0.082149430146;-0.11361583595;-0.0704993080792
-0.0820165227241;-0.113576009889;-0.0704765482046
-0.0819685280068;-0.113426939447;-0.0703607588515
-0.0819572820507;-0.113426435355;-0.0703313684525
-0.0819572619308;-0.113374195876;-0.0703158071603
-0.0819012409342;-0.113371571388;-0.0703017564023
-0.0818575516911;-0.113184294;-0.0702722173578
-0.0818416744356;-0.113148457297;-0.0702668368263
-0.0817877839842;-0.113146625796;-0.0702438230558
-0.0817135303973;-0.112919554711;-0.0701870815863
-0.0816583086353;-0.112615059774;-0.0701693007431
-0.0816532431475;-0.112335732816;-0.0701607921606
-0.0816214564484;-0.112315490754;-0.0701064745337
-0.081587686103;-0.112305843084;-0.0700851963339
-0.0814738040293;-0.112013686633;-0.070071877148
-0.0814002208975;-0.111971440436;-0.0700277619977
-0.0813926079148;-0.111945494226;-0.0700007661912
-0.0813875842705;-0.111869345976;-0.0699943014443
-0.0813815478778;-0.111838385669;-0.0699694980117
-0.0813764199949;-0.111786744475;-0.0699509612514
-0.0813749762728;-0.111770048736;-0.0699247318154
-0.0813578293095;-0.11164938365;-0.0698803211349
-0.0812546850814;-0.111474560719;-0.0698678589618
-0.0812093633834;-0.111369301298;-0.0698618796336
-0.0812057295485;-0.111369288222;-0.0698530939803
-0.0811242080705;-0.111351561616;-0.0697396451856
-0.0810780656843;-0.111215461878;-0.0697365463747
-0.0810360395842;-0.111090364176;-0.0697300331079
-0.0810266719102;-0.110984629935;-0.0697041498138
-0.0810228475116;-0.110969211943;-0.0696995166966
-0.0810173390471;-0.110927866445;-0.0696994835596
-0.0809185063008;-0.11083564372;-0.0695923172017
-0.0808999951126;-0.110719440139;-0.0695794884261
-0.0808672225352;-0.110671883973;-0.0695229030899
-0.0808177005824;-0.110536574559;-0.0695192703166
-0.0807671770519;-0.110422056251;-0.0695120997209
-0.0807145914721;-0.110328569809;-0.0695073248015
-0.0806011519877;-0.110237974961;-0.0694134504753
-0.0805856471175;-0.110160646241;-0.0693717546696
-0.0805804242245;-0.110026690171;-0.0693514171728
-0.0805663704726;-0.10998827076;-0.0692634568255
-0.0804083044234;-0.109937895179;-0.069238844505
-0.0803814788279;-0.109892976425;-0.0692296979025
-0.0803665306288;-0.109807342443;-0.0692199424513
-0.0802857048336;-0.109433024574;-0.0691587315603
-0.0802716124704;-0.109358403247;-0.069145226248
-0.0802252317205;-0.109255858816;-0.0691400810406
-0.0801513268616;-0.109240990169;-0.0691162171625
-0.0801387499298;-0.109195851509;-0.0691159840778
-0.0801296599106;-0.109090102552;-0.0690650809268
-0.0801278033226;-0.108981599245;-0.069065028466
-0.080034308258;-0.108967101557;-0.0690427118233
-0.080031311717;-0.108891474371;-0.0690180828602
-0.0799489792715;-0.108848209891;-0.0689994621305
-0.0799444631916;-0.108842163915;-0.0689826186098
-0.0798826822053;-0.108757018438;-0.068935463565
-0.0798768115202;-0.108680040661;-0.0689109826901
-0.0798244798134;-0.108654272793;-0.0689102900362
-0.0798080171883;-0.108587367729;-0.0689024000712
-0.0798080093654;-0.108531943054;-0.0688928417047
-0.0797615118619;-0.108526761938;-0.0688463146234
-0.0797401066396;-0.108422541998;-0.0688248819373
-0.0796906291545;-0.108403574421;-0.068800082628
-0.0796278003135;-0.1083954828;-0.0687685980854
-0.0795509512083;-0.108302254315;-0.0687489774999
-0.0795495448441;-0.108282401666;-0.0687410738154
-0.0795266376729;-0.108266987399;-0.0687210101466
-0.0794749244888;-0.108254456701;-0.0686965571396
-0.0794749045548;-0.108233785785;-0.0686423640216
-0.0794320005698;-0.108203162386;-0.0686365453914
-0.0793965199713;-0.10816897175;-0.068562523995
-0.0793888967462;-0.108131170182;-0.0685455867719
-0.0793799143023;-0.108060199402;-0.0685337935022
-0.079376961711;-0.107995836724;-0.0685191706084
-0.0793601444599;-0.107894480849;-0.0684929867449
-0.0793515548374;-0.107721761995;-0.0684317232419
-0.0793185347298;-0.107695089391;-0.0684119030121
-0.0792241983972;-0.107620681641;-0.0683907656096
-0.0792232627912;-0.107575452012;-0.0683071580891
-0.0792078087915;-0.107549935472;-0.0682763346899
-0.0791952583477;-0.107450363126;-0.0682657131576
-0.0791817885843;-0.107448707235;-0.0682646490386
-0.0791744684291;-0.107390707035;-0.0682562532804
-0.0791732214453;-0.107347222127;-0.0682549290609
-0.0791361641652;-0.107310526686;-0.0682414541335
-0.0790848443207;-0.10729436514;-0.068232362348
-0.0790793246876;-0.107262269781;-0.0682123024364
-0.0790237587194;-0.107166153592;-0.068202688081
-0.0789820876725;-0.107159953975;-0.0681645551811
-0.0789454658791;-0.107097365353;-0.0681355261845
-0.0789409133051;-0.10702394445;-0.0681141981546
-0.0789155941679;-0.107010505564;-0.0680738553483
-0.0789051078541;-0.10700546076;-0.0680707965406
-0.0789009714239;-0.10693634943;-0.0680655360767
-0.0788896577068;-0.106595775969;-0.0680481628871
-0.0788200348744;-0.106552053252;-0.0679926166832
-0.0787912328851;-0.1065416659;-0.0679328999723
-0.0787890736559;-0.106447680984;-0.0679127257487
-0.0786431392612;-0.106399438197;-0.0678378482445
-0.0786160678858;-0.106350131441;-0.0678214813455
-0.0786117479872;-0.106349917309;-0.0677798276169
-0.0785969790413;-0.106096231683;-0.0677795183405
-0.0785208100921;-0.106081148711;-0.0677649894346
-0.0783943478613;-0.106034896979;-0.0677614728357
-0.0783564308466;-0.106012286796;-0.0677469759943
-0.0783521649482;-0.105993596331;-0.0677372988252
-0.0782930481476;-0.105968432779;-0.0677162151182
-0.0782887959188;-0.105791177332;-0.0677129691347
-0.0782886761664;-0.105775515787;-0.0676359468231
-0.0782873549426;-0.105683752424;-0.0676328603829
-0.0782722490471;-0.105656126514;-0.0676010199304
-0.0782158994565;-0.105632575499;-0.0675700005563
-0.078209419788;-0.105609505396;-0.0675641373305
-0.0781876633024;-0.105584412796;-0.0675347391986
-0.0781315868205;-0.105557655897;-0.067457345872
-0.078130425039;-0.105471042798;-0.0674410207406
-0.0781256714742;-0.105308087322;-0.067383340579
-0.0780921562924;-0.105291179596;-0.0672720029452
-0.0780485995111;-0.105194571876;-0.0671994593526
-0.0780129857287;-0.105072120051;-0.067182317101
-0.0779569209346;-0.105042364224;-0.0671574846772
-0.0779006404487;-0.104893329944;-0.0671174739767
-0.0778598019965;-0.104837058503;-0.0671018175652
-0.0777972982728;-0.104827732002;-0.0670307059613
-0.077793198365;-0.104800575675;-0.0669764651567
-0.0777813274843;-0.1047855269;-0.0669432204067
-0.0777352108077;-0.10474370001;-0.0669324809428
-0.0776344202293;-0.104729271032;-0.0669151370656
-0.0776285576773;-0.104705691788;-0.0668543512244
-0.0775509510511;-0.104676952913;-0.0668299049102
-0.0775373653262;-0.104640879558;-0.0668188216279
-0.0775121419531;-0.104633740048;-0.0667515720647
-0.0774890229297;-0.104562053353;-0.0667386150527
-0.0774737783637;-0.104462400195;-0.0667354115885
-0.0774688430586;-0.104332739335;-0.0667114983856
-0.0774627703359;-0.104304524149;-0.0666102857531
-0.0774603902936;-0.104277363161;-0.0665941857338
-0.0773588091605;-0.104218934419;-0.0665126987809
-0.0773584074992;-0.10419939776;-0.0664578618333
-0.0773371351633;-0.104113455263;-0.0664510885371
-0.0773284074752;-0.104025633141;-0.0664324142428
-0.0773058255247;-0.103905670933;-0.0664180636753
-0.0772406118862;-0.103868654966;-0.0663757952088
-0.0772267394816;-0.103855221646;-0.0663680447218
-0.0771730818093;-0.103492456368;-0.0663658932533
-0.0771727031102;-0.103477833241;-0.0663578561281
-0.0771327336896;-0.103464803013;-0.0663543428783
-0.077115053645;-0.103182367517;-0.0662971238406
-0.0770928389316;-0.103170420318;-0.0662617159477
-0.0770907781111;-0.103103323973;-0.0662576022053
-0.0770890822338;-0.103029325977;-0.0662122367327
-0.0770889511786;-0.103007047922;-0.066171848705
-0.0770337118962;-0.102979442377;-0.0661458929301
-0.0769568812393;-0.102932746932;-0.0661302936751
-0.0769367407232;-0.102924156184;-0.0661205072984
-0.0768992142965;-0.102840204361;-0.0660678850371
-0.0768636955554;-0.102619156623;-0.0660564072473
-0.0768501473873;-0.102609815751;-0.0660467105371
-0.0768334498494;-0.102536781026;-0.0660382332934
-0.0768105747925;-0.102526486806;-0.0660329796982
-0.0767562221411;-0.102492558686;-0.0659894286043
-0.0767025081316;-0.102373919716;-0.0659711172583
-0.0766314657639;-0.102287163391;-0.0659684052274
-0.0765899367659;-0.102275034782;-0.0659497090953
-0.0765746601085;-0.102202627639;-0.065911842104
-0.076559357086;-0.101921345388;-0.0659007214947
-0.0765381001306;-0.101914751785;-0.0658992713635
-0.0765331632324;-0.101722996214;-0.065863356852
-0.0765092832942;-0.101674812572;-0.0658265577275
-0.0764961254686;-0.101654049265;-0.0657766086284
-0.0764847334069;-0.101637439758;-0.0657688929344
-0.0764843306506;-0.101524626106;-0.0657577864946
-0.0764333538052;-0.101358137187;-0.0657477072835
-0.0764127611059;-0.101312137512;-0.0657417290226
-0.07637443198;-0.101262425421;-0.0656365465616
-0.0763664196024;-0.101082151164;-0.0656303002858
-0.0763447630393;-0.101058009371;-0.0656050184488
-0.0762976608156;-0.101055134472;-0.0655488926369
-0.0762922482902;-0.101009872977;-0.0655247115232
-0.0762638879216;-0.100981732863;-0.065479399303
-0.0762011413655;-0.100964142609;-0.0654468264065
-0.0761966609348;-0.100938191264;-0.065415513673
-0.0761897775928;-0.100936137822;-0.0653938450669
-0.0761824064955;-0.100665280641;-0.0653696914595
-0.0761380145718;-0.100656705933;-0.0653468860438
-0.0760966091805;-0.100560908742;-0.0653272286704
-0.0760667042708;-0.100518998305;-0.0652922700999
-0.0759647367948;-0.100486747148;-0.0652883261801
-0.0759327377602;-0.100425636241;-0.0652661589212
-0.075905547093;-0.100355963395;-0.0652239910706
-0.0758997210818;-0.100225263307;-0.065203005271
-0.0758924682441;-0.100131525917;-0.0651852168318
-0.0758426139735;-0.0999497406313;-0.0651827500348
-0.0757439950996;-0.0999104129881;-0.0651696085843
-0.075709740084;-0.0998881841299;-0.0650942000799
-0.0757042487007;-0.0998876909549;-0.0650801012748
-0.0756912519973;-0.0998740217592;-0.0650556381984
-0.0756492689872;-0.099756065621;-0.0650326620752
-0.0756430537342;-0.099556112871;-0.0649274503017
-0.0756058190226;-0.0994772489703;-0.0649220216555
-0.0755827755928;-0.0994424291436;-0.0648350421747
-0.0755601502799;-0.099311780198;-0.0648051119583
-0.0754485876056;-0.0992851676335;-0.0647755774364
-0.0754366178008;-0.0991460277397;-0.0647202528373
-0.0753512237635;-0.0991319036449;-0.0647020527016
-0.0752887424867;-0.0990313390602;-0.0646824074685
-0.0752882832877;-0.0988495416741;-0.0646452350781
-0.0752608490633;-0.0988440130481;-0.0646370996048
-0.075242708587;-0.098732091868;-0.0646077011634
-0.0752194551615;-0.0986308019255;-0.0646057854027
-0.0751487490464;-0.0984976931049;-0.0645948721498
-0.0750193750699;-0.0982867993718;-0.0645293576067
-0.0749737318897;-0.0982719873852;-0.0645001082014
-0.074968473742;-0.0982474386678;-0.0644430841042
-0.0748842937623;-0.098148303158;-0.0644271347846
-0.074835666795;-0.0979465762439;-0.0643792849491
-0.0748116166908;-0.0979145659183;-0.0643026483422
-0.0747807345953;-0.0978778599839;-0.0642745638265
-0.0746599362346;-0.0978482300613;-0.0642650801902
-0.0746226636961;-0.0978325008362;-0.0642527403355
-0.0745995631563;-0.0976240242368;-0.0642304231335
-0.0745844059112;-0.0973964345119;-0.0641707102156
-0.074558895454;-0.09733207221;-0.0641474124928
-0.0745330073994;-0.0972975680772;-0.0641069990607
-0.0745228745945;-0.0972725476386;-0.0640461003344
-0.0745190741227;-0.0968675860602;-0.064031253767
-0.0744747545607;-0.0968499232939;-0.0639204023275
-0.074407473193;-0.0967430660931;-0.0638985022582
-0.0744022391634;-0.0967311256506;-0.063803309134
-0.0743576268986;-0.0966937398177;-0.0637929342944
-0.0742863346793;-0.0966367649179;-0.0637800653533
-0.0742309849964;-0.0966248217645;-0.0637094587669
-0.0741428574501;-0.0965484604953;-0.0636472922955
-0.0741415388265;-0.0965443336353;-0.0636455640357
-0.0740866678494;-0.0963398015701;-0.0636396346503
-0.0740602003681;-0.0962801640598;-0.0636375016889
-0.0739434082758;-0.0962581756606;-0.0636273387222
-0.0739171258467;-0.0961707943017;-0.0635867239885
-0.0738533319121;-0.0960927739689;-0.0635303743124
-0.0738380027808;-0.0960499061984;-0.0634961880172
-0.073820431176;-0.0959578892468;-0.0634275455578
-0.0737864988494;-0.0959246085276;-0.063404876001
-0.0737858928396;-0.0958093116837;-0.0633395960484
-0.0737467490277;-0.0957535920192;-0.063321408891
-0.0736888997066;-0.095743501799;-0.063293958663
-0.0735959905291;-0.0956368784316;-0.0632561083972
-0.0735299370487;-0.0956280849528;-0.0632062969013
-0.0735180615782;-0.0956013193948;-0.0631600052246
-0.0734832020538;-0.0955429239745;-0.0631000359024
-0.0734828998379;-0.0955246012123;-0.063046600262
-0.0734564056071;-0.0954809698193;-0.0630250574795
-0.0734490857143;-0.0954269127896;-0.0629999035809
-0.0734264845537;-0.0952159860507;-0.0629826939375
-0.0733684374682;-0.095203074265;-0.0629665606523
-0.0732957355938;-0.095202185659;-0.0629505221019
-0.0732801267193;-0.0951764293201;-0.0629432335947
-0.0732791037038;-0.0950606639837;-0.0629431335229
-0.0732759074272;-0.0950130321346;-0.0629321871552
-0.0732662005835;-0.0949570776031;-0.0628858415931
-0.0732359166606;-0.0948360538516;-0.062868814488
-0.0732004975948;-0.0947990419329;-0.0628519977792
-0.0731828149469;-0.0947791321944;-0.0628293766063
-0.0730835856478;-0.0946921950316;-0.0628096057631
-0.0729853803908;-0.0944543401831;-0.0627588909833
-0.0729805248486;-0.0943339343489;-0.0627545473551
-0.072966987395;-0.0943148807188;-0.0627451200378
-0.072949787644;-0.0942087835592;-0.0627432404503
-0.0729322225032;-0.0940282711785;-0.0627316213335
-0.0729073323692;-0.0940197955322;-0.0627159045022
-0.0728227046141;-0.0939503807363;-0.062644835593
-0.0728108036241;-0.0938748912151;-0.062638789409
-0.0728106700409;-0.0938600501053;-0.0625211289656
-0.0727812629678;-0.0938181743257;-0.0624982434226
-0.0727411185862;-0.0937675729426;-0.0624907152244
-0.0727405187331;-0.0937574412744;-0.0624859233846
-0.0727090331044;-0.093632068146;-0.062482035273
-0.0726730711833;-0.0936264219938;-0.0624062618289
-0.0726652906965;-0.0935087488948;-0.0624011547253
-0.072607244311;-0.0934813284542;-0.0623768254086
-0.0725745376961;-0.09346012694;-0.062366177946
-0.0725721090595;-0.093401550015;-0.0623205539953
-0.072562960814;-0.0933761962189;-0.0623192814977
-0.0725488788234;-0.0933450791848;-0.0622412802318
-0.0725103801118;-0.0933115545796;-0.0622271694709
-0.0724736831404;-0.0932964480153;-0.0622114853793
-0.0723998636154;-0.0931704708488;-0.0621780854648
-0.0723805420344;-0.0931295669121;-0.0621694104612
-0.0722804696145;-0.0931276261422;-0.0621356768944
-0.0722780526546;-0.093094159622;-0.0620866643226
-0.0722718617102;-0.0930875796459;-0.0620816418666
-0.0721441051545;-0.0928325086242;-0.0619648096275
-0.0721381868954;-0.0928307519924;-0.0619643703534
-0.0721373992821;-0.09280690739;-0.0619599631899
-0.0720735006362;-0.0928043138487;-0.0619565289986
-0.0720342081719;-0.0925957205566;-0.0619214204893
-0.0720055581238;-0.0923910063153;-0.0619010830527
-0.0719960579704;-0.0923401650084;-0.0618255680562
-0.0719940476748;-0.0922337555225;-0.061804992835
-0.0719457619642;-0.0921766073312;-0.0617845707949
-0.0719296966962;-0.0921432439781;-0.0617538874333
-0.0719016229315;-0.0920824074487;-0.0617496698452
-0.0718906623261;-0.0920156358729;-0.0616001780967
-0.0718706742205;-0.0919860070937;-0.0615620936606
-0.0717531128113;-0.0918552181564;-0.0615555897564
-0.071716781342;-0.0918384253033;-0.0615193658922
-0.0717156580986;-0.0918093953952;-0.0614509730694
-0.071711275663;-0.0916343659494;-0.0614507845576
-0.0717028470714;-0.0915608461201;-0.0614332980352
-0.071697329491;-0.0915398114748;-0.0614320536798
-0.0716542062769;-0.0915116227978;-0.0614128398751
-0.0716235670251;-0.0914920745601;-0.0613965438489
-0.0715987060112;-0.0914391483517;-0.0613290786199
-0.0715081599187;-0.0914281619067;-0.0612925092245
-0.071501796621;-0.091387829066;-0.061267327194
-0.0714474195935;-0.0913264264466;-0.0612588391895
-0.0714074305994;-0.0913082164161;-0.0611243090868
-0.0713988008585;-0.0913028099174;-0.0611143833793
-0.0713846194938;-0.0912361447411;-0.0610895602542
-0.0713587185627;-0.0912224939174;-0.0610834838976
-0.0712984781425;-0.0911985879584;-0.0610486015233
-0.0712567300667;-0.0910968174149;-0.0610361104124
-0.0712473736837;-0.0910934814023;-0.0610344905955
-0.071220201521;-0.0910816046989;-0.0610004056589
-0.0712080925917;-0.0910800818349;-0.0609875397287
-0.071188944349;-0.0910724902595;-0.0608517781419
-0.071187356851;-0.0910499521285;-0.0608384524949
-0.0710722025754;-0.0909994852955;-0.0608375359735
-0.0710635499926;-0.090981398413;-0.0607675029274
-0.0709563185039;-0.0908543529539;-0.0605723619218
-0.0709240890627;-0.0907907244678;-0.0604876547341
-0.070882817587;-0.0907635389445;-0.0603764742013
-0.0708125369545;-0.0906931187564;-0.0603744327944
-0.0707771903124;-0.0906385739128;-0.0602769995277
-0.070682019392;-0.0905986806947;-0.0602706720238
-0.0705653715904;-0.0905984616147;-0.0602614840764
-0.0704694269087;-0.0905860607422;-0.0602524120546
-0.0704572570418;-0.090489544565;-0.0602503741062
-0.0704319758338;-0.0904532000194;-0.0602477468018
-0.0704250153374;-0.0904354239028;-0.0602388225036
-0.0704099531346;-0.0903989089211;-0.0601676643008
-0.0703663078322;-0.0903905914907;-0.0601181433841
-0.0703152491025;-0.0902833715829;-0.0601105003481
-0.0702923392464;-0.0902415450481;-0.0600907919172
-0.0702814998686;-0.0902068577988;-0.0600611187826
-0.0702742720725;-0.0901028180028;-0.0600518254988
-0.0702418165948;-0.0899655041489;-0.0600347804245
-0.0702415719235;-0.0898815302826;-0.0600266205809
-0.0701507449593;-0.0897514236698;-0.0600208385788
-0.0701257374333;-0.0896949895423;-0.0599597913045
-0.0700561539011;-0.0896819078458;-0.059941303871
-0.0699460236348;-0.0895627297251;-0.059927691001
-0.0699437552965;-0.0895053060248;-0.0597783038431
-0.0699400378869;-0.0894986973227;-0.0597688080214
-0.0699138602538;-0.0894872722231;-0.0597207776237
-0.0698983212659;-0.0894823991481;-0.059640725244
-0.0698332383791;-0.0894012891966;-0.0596382465301
-0.0698192800828;-0.08934067141;-0.0596191960559
-0.0697771979955;-0.0893240612732;-0.0595741868974
-0.069694276161;-0.0892729742995;-0.05952504645
-0.0695753225969;-0.0890169454258;-0.0595004923717
-0.069564421094;-0.0888585136934;-0.0594960670318
-0.0695501969366;-0.088692783129;-0.0594136338143
-0.0694636987422;-0.0886798675195;-0.0593914036533
-0.0694459491193;-0.0885618746871;-0.0593843460867
-0.0694146661324;-0.0884816336606;-0.0593542145504
-0.0693910472541;-0.0884475003064;-0.0592744630613
-0.0693272917799;-0.0884468021219;-0.0592698390224
-0.069275899445;-0.0883803038537;-0.0592678023109
-0.069269362563;-0.0883240058182;-0.0592641602225
-0.0692473856738;-0.0882706291159;-0.0592567203592
-0.0691955536176;-0.0882510468722;-0.0591878825553
-0.0691527225405;-0.0882204628125;-0.0591848701961
-0.0691256447107;-0.0881683225956;-0.0591790670417
-0.0690850132043;-0.088060611761;-0.0591605653771
-0.0690753507559;-0.0879513340987;-0.0591587733706
-0.0690742618643;-0.0876764955981;-0.0591459350852
-0.0690697909083;-0.0876505742293;-0.059090684402
-0.0690507857238;-0.0875244160354;-0.0590893330892
-0.0689275520556;-0.0874308044111;-0.059057828236
-0.0688783527816;-0.087347254079;-0.059046982975
-0.0688742176095;-0.0872869627194;-0.0590128081247
-0.0688699314028;-0.0872576732308;-0.0589464802747
-0.0687782541188;-0.0872063657639;-0.0589186529602
-0.0686843815632;-0.0871317961805;-0.058910564214
-0.0686817719833;-0.0871027803006;-0.0588735455274
-0.0686611681382;-0.0870460260991;-0.058797443638
-0.0686575304655;-0.0869069107598;-0.0587718662083
-0.0686095215644;-0.0868014543054;-0.0587631998404
-0.0686064394902;-0.0866126222685;-0.0587355775812
-0.0685545832336;-0.0866028261326;-0.0587195902789
-0.0685113195344;-0.0865629216588;-0.0587017691678
-0.0685064719278;-0.0864213541358;-0.0586772529048
-0.0684599630347;-0.0864124663468;-0.0586764053983
-0.0684215118277;-0.0862492631388;-0.0586722328202
-0.0683615061611;-0.0861854019209;-0.0586404852847
-0.0683594928749;-0.0860860249023;-0.0585728532159
-0.0683461657116;-0.0859943045293;-0.0585631609238
-0.0683117391969;-0.0859585804354;-0.0585615983554
-0.0682674327765;-0.0859243024072;-0.0585590489981
-0.0682317300332;-0.0858966578682;-0.0585178626927
-0.0681863858017;-0.0858790849154;-0.0584925767152
-0.0681438676535;-0.0858367453497;-0.0584764647271
-0.0681266617529;-0.085831451315;-0.0584746394246
-0.0680762086777;-0.0857791436155;-0.0584626638813
-0.0680056087102;-0.0857267896012;-0.0584407336452
-0.0679848249963;-0.0856279449454;-0.058376340123
-0.06796858668;-0.0855971300734;-0.0583675651231
-0.0679642164751;-0.085594201234;-0.0583342273682
-0.0679478564573;-0.0855872253188;-0.0583330021265
-0.0678922135771;-0.0855376900179;-0.0583209877522
-0.0678217732999;-0.0854710886759;-0.0582826334629
-0.0678134494268;-0.0854311342055;-0.0582499094353
-0.0677317737579;-0.0853778931042;-0.0582280760137
-0.0676619151961;-0.0853303725239;-0.0582188365959
-0.0676523332693;-0.0853235069805;-0.058189921864
-0.067627569489;-0.0852324246028;-0.0581821831763
-0.0676000274147;-0.0851533057153;-0.0581548464248
-0.0675798143756;-0.0850541990125;-0.0581532722051
-0.0675435018722;-0.0850288621778;-0.0581234563551
-0.0675242970963;-0.0850212757877;-0.0580640873755
-0.0675015955887;-0.0848999887353;-0.0580605715782
-0.0674983375292;-0.0847315722007;-0.0580117010187
-0.0674463947878;-0.0846132484594;-0.0579806951677
-0.0674439304044;-0.0844969758082;-0.0579743196182
-0.0673667280288;-0.0844874914856;-0.0579522164596
-0.0672627284275;-0.0844845671011;-0.0579380780151
-0.0671998264079;-0.0844639954247;-0.0579062334143
-0.067125949306;-0.0844394294446;-0.0578927625595
-0.0670844607406;-0.0842401059121;-0.0578851265167
-0.0670750853717;-0.0842172085978;-0.0578745967241
-0.0670669373406;-0.0841346405512;-0.0578622359851
-0.0670549092514;-0.0841118097182;-0.0578473052799
-0.0670118578085;-0.0840498970203;-0.0578379778892
-0.06696001489;-0.0840422512371;-0.057832873573
-0.0669343035139;-0.0840364491778;-0.057829518641
-0.06692318501;-0.0839885403006;-0.0577818245861
-0.0668210329077;-0.0837903217804;-0.0577637480039
-0.0668073842608;-0.0837890211319;-0.0577579893681
-0.0667973809129;-0.0837654271185;-0.0577543464589
-0.0667398796612;-0.0837528798207;-0.0577405332278
-0.0666999596461;-0.0837386507966;-0.0577254610922
-0.0666555167036;-0.0834650483027;-0.0576877691068
-0.0666552663102;-0.0834095966028;-0.0576539178208
-0.0665607474208;-0.0833882617256;-0.0575937259043
-0.0665485348281;-0.0833686636757;-0.0575582404561
-0.0665319190351;-0.0831808567555;-0.0575547400974
-0.0665254419045;-0.0831785958713;-0.0574387318445
-0.0664939463848;-0.0831779080144;-0.0574358022302
-0.0664933236323;-0.0830491581692;-0.0574285627629
-0.0664903957572;-0.0830455267935;-0.0573855303807
-0.0664314758247;-0.0829878177596;-0.0573750764189
-0.0662846854104;-0.0828493145285;-0.0573461532456
-0.0662758340777;-0.0828165895425;-0.0573275893511
-0.0662728897412;-0.0828068387742;-0.0573268818165
-0.0662436243091;-0.082760305105;-0.0572976446029
-0.0662379594288;-0.0827367707811;-0.0572741014854
-0.0661839918134;-0.082718794753;-0.0572325189244
-0.0661633107751;-0.0827039258774;-0.0572284105473
-0.0661190068072;-0.0826357226685;-0.0571608540817
-0.0661028201107;-0.082630311169;-0.0571478280779
-0.0660318748084;-0.0825227179894;-0.0571300726307
-0.0660241519433;-0.0824043025045;-0.057095505957
-0.0659776210963;-0.0824033574169;-0.0570782518191
-0.0659650922837;-0.0823922599931;-0.057046804243
-0.0659254107474;-0.0821873805454;-0.0570411504622
-0.0658958027537;-0.0821416516777;-0.0570328820804
-0.0658883734273;-0.0821403087717;-0.0570225738255
-0.0658555687112;-0.0820900181619;-0.0570133231786
-0.0658114065842;-0.0820495352455;-0.0569222744999
-0.0658040054688;-0.0819540759622;-0.0569124816393
-0.0657936748908;-0.0819355362536;-0.0569027452794
-0.0657870214716;-0.0818225316768;-0.0568543838847
-0.0657839822206;-0.0817418345969;-0.0568406142739
-0.0657463226718;-0.0816881019466;-0.056826644554
-0.0657094700787;-0.0816777032745;-0.0567940581175
-0.0656484416646;-0.081602390362;-0.0567413255876
-0.0655806090763;-0.0814995443713;-0.0566920863143
-0.0655783716474;-0.0814682503265;-0.0566782044009
-0.0655518240551;-0.0814476458482;-0.0566675436354
-0.0655234058339;-0.081395132035;-0.0566500829046
-0.0654996733772;-0.0813285069079;-0.0566454862097
-0.0654550665015;-0.0812743987445;-0.0565986199803
-0.065418106652;-0.0811960040703;-0.0565970406357
-0.0653988760767;-0.0811278689935;-0.0565402063822
-0.0653500749076;-0.0810519113289;-0.0565174874099
-0.0653227470695;-0.0810403980137;-0.056461768898
-0.0653118936005;-0.0810001254334;-0.0564434784277
-0.0652880321224;-0.0809934723997;-0.0563630334789
-0.0652621046849;-0.0807365358403;-0.0563529192866
-0.0652590923718;-0.0806052363831;-0.0563511547407
-0.0652022196872;-0.0804833709031;-0.0563487459178
-0.0651425033836;-0.080474098712;-0.056308259215
-0.0651098244096;-0.0804666275692;-0.0562815045521
-0.0650970871109;-0.0802957499428;-0.0562722965857
-0.065091030304;-0.0802784911426;-0.0562493721763
-0.0650779072941;-0.0802610361041;-0.0562466427049
-0.065075508182;-0.0802459002347;-0.0561965862988
-0.0650495529966;-0.0801009321982;-0.0561587222765
-0.0649824598006;-0.0799251597099;-0.0561499238805
-0.0649564130552;-0.0798733281835;-0.0561474374016
-0.0649249181357;-0.0798094433022;-0.0561433590481
-0.0648319238434;-0.0797915118728;-0.0561099449661
-0.0648278045891;-0.0797172300183;-0.0561001050296
-0.0647490980421;-0.0796564320555;-0.0560821214227
-0.0646723596212;-0.0796159578079;-0.0560404780923
-0.0646461561855;-0.0795914985027;-0.0560363516637
-0.0646310361978;-0.0795747648335;-0.0560030342164
-0.0646282280311;-0.0795529877739;-0.0559924072974
-0.0646241296202;-0.0795332332547;-0.0559709706384
-0.0645599289068;-0.0795283641165;-0.0559454284797
-0.0645375297786;-0.0795118967844;-0.0558928311608
-0.0644838389484;-0.0794382710219;-0.0558830288001
-0.0644774121219;-0.0794067417546;-0.0558489133479
-0.0644717823302;-0.079376221762;-0.0557524840572
-0.0644567608348;-0.0793075386106;-0.055708814818
-0.0644375329458;-0.0792471884901;-0.0556968171019
-0.0644183291312;-0.0792127509139;-0.0556884481009
-0.0644174766915;-0.079160568354;-0.0556708234426
-0.0643726734971;-0.0791582655753;-0.055646199917
-0.0643636939723;-0.0791166098684;-0.0556293245926
-0.064357649113;-0.0790998968457;-0.0555942651793
-0.0643514653922;-0.0790606274887;-0.0555230142575
-0.0643118553912;-0.0790401634695;-0.0555036948096
-0.0642991836582;-0.0789504005031;-0.0554850458093
-0.064293770801;-0.0788771820256;-0.0553671145255
-0.0642580382795;-0.0788113789462;-0.0553537119571
-0.0642301717566;-0.0788084584821;-0.0553195324866
-0.0642036014003;-0.0787467218393;-0.0553046491652
-0.0641993963397;-0.0786984324414;-0.0552909580949
-0.0641485051919;-0.0786607870034;-0.0552886758046
-0.0641416014297;-0.0786276923065;-0.0552322191359
-0.0641291406138;-0.0786166798064;-0.0551872678157
-0.0640969859969;-0.0786084870664;-0.055139966046
-0.0640159700794;-0.078604837818;-0.0551320581885
-0.0640118863574;-0.0785768793099;-0.055039837273
-0.0639875302773;-0.0785007168008;-0.0550213837716
-0.0639621315508;-0.0784441947551;-0.0550122731923
-0.0639558431117;-0.0784064599685;-0.0549711459064
-0.0638876316812;-0.0782210312584;-0.0549508610306
-0.0638852572948;-0.0779865723881;-0.0549156118946
-0.0638666489382;-0.0779577997725;-0.0548612422988
-0.0638073830244;-0.0778940570549;-0.0548242027886
-0.0637926682527;-0.0778881658033;-0.0548199442426
-0.0637471205004;-0.0778848019061;-0.0547982806539
-0.0637347805405;-0.0778615308315;-0.0547923089454
-0.0637213524367;-0.0778454077574;-0.0547635510399
-0.0637051368926;-0.0778046378543;-0.0547183274863
-0.0636890171016;-0.0777842533272;-0.0546924450811
-0.0636795394982;-0.0776393350387;-0.0546455389815
-0.0636716509233;-0.0776106434013;-0.0546301997155
-0.0636341872092;-0.0775824342092;-0.0546043906561
-0.0636163557961;-0.077509960171;-0.0545782051651
-0.0635463983945;-0.0773617172784;-0.0545571298924
-0.0635091436338;-0.0773265436234;-0.0545464262181
-0.0635010853726;-0.077310232314;-0.05451652828
-0.0634858755738;-0.0772351214832;-0.0545024197516
-0.0634702527728;-0.0772068587696;-0.0545014202797
-0.0634662064027;-0.0771660473222;-0.0544530634384
-0.0634186377158;-0.0771019510557;-0.054426954333
-0.0634055746826;-0.0770548987728;-0.0543941587607
-0.063351721504;-0.0770109739154;-0.054363019427
-0.0633195038167;-0.0768761439226;-0.0543621209071
-0.0632390091716;-0.0768582675181;-0.0543409205602
-0.0632260200966;-0.0764925243178;-0.0542493035066
-0.0632069521455;-0.0764298893822;-0.0542425571538
-0.0631058076429;-0.0764150338589;-0.0541870039057
-0.0630224555547;-0.0761951555884;-0.0541809296055
-0.0630174511909;-0.0761695574969;-0.0541668483918
-0.0630128091147;-0.0760319657398;-0.0541608425828
-0.0629978539492;-0.0759502800564;-0.0541543621658
-0.062992086092;-0.0758976591055;-0.0541028013481
-0.0629818030598;-0.0757755046101;-0.0541011541025
-0.0629658118264;-0.0757504772828;-0.0540722614408
-0.0629526393361;-0.0757325324545;-0.0540678108824
-0.0629385631435;-0.0757298125394;-0.0540674881508
-0.0629126769827;-0.0757186572174;-0.0540457595343
-0.0629001669491;-0.075640950665;-0.054045102771
-0.062876540679;-0.0755449995364;-0.053965920861
-0.0628198941812;-0.0755106005423;-0.0539443402453
-0.0628046140161;-0.075509458569;-0.0539206671253
-0.0627168564316;-0.075345417289;-0.0539184160502
-0.0627119969315;-0.0752564127287;-0.0538936452593
-0.0627022534979;-0.0752430985461;-0.0538715682673
-0.0626517157619;-0.0752002489242;-0.0538649857537
-0.0626432664096;-0.0751151842309;-0.05386191581
-0.0625752943754;-0.0750540173147;-0.053854642127
-0.0625533920678;-0.0750272053183;-0.0538456517466
-0.0624929835675;-0.0749485873231;-0.053822489813
-0.062487961064;-0.0748160702038;-0.0537650821728
-0.0624220644044;-0.0748092610504;-0.0536676179493
-0.0623903960846;-0.0747977034764;-0.0536038982079
-0.0623891805951;-0.074747066312;-0.053585585602
-0.0623161908924;-0.0746387868664;-0.0535796095709
-0.0622900526616;-0.0745921966009;-0.0535632932746
-0.0622404212782;-0.0745767827185;-0.0535483188288
-0.0622322906047;-0.0745648089142;-0.0535406243774
-0.0622314894206;-0.0745049598278;-0.0535313642372
-0.0622223057579;-0.07443133683;-0.0534424486368
-0.0622165868673;-0.0744252484441;-0.0533974383503
-0.0621941063752;-0.0744069478278;-0.0533525774446
-0.0621856135147;-0.074371661186;-0.0533357387459
-0.0620980030943;-0.0743564603792;-0.0532993461692
-0.0620948526872;-0.0742688559945;-0.053291602432
-0.0620796493947;-0.0742631589353;-0.0532824927575
-0.0620364817623;-0.074202510146;-0.0532476201391
-0.0620309752416;-0.0741525317355;-0.0532391833734
-0.0620107259318;-0.0741522379289;-0.0532142515441
-0.0619780631068;-0.0741341531065;-0.0532015927363
-0.0619488678888;-0.0739426737056;-0.0531970149504
-0.0619481230332;-0.0738283958372;-0.0531422963661
-0.0619153047304;-0.0737678738924;-0.0531285769992
-0.0619101307008;-0.0737344737387;-0.0531068658617
-0.0619003214545;-0.0737178957041;-0.053072563518
-0.0618971313891;-0.0737128468589;-0.0530393338743
-0.0618465512518;-0.0735039458987;-0.0530377422428
-0.0616827038556;-0.0734362530198;-0.0530356674539
-0.0616772784545;-0.0733662710216;-0.053010924038
-0.0616723770116;-0.073325525223;-0.0529262756138
-0.0616616759968;-0.073272574455;-0.0529157275054
-0.0616440657108;-0.073270089164;-0.052909797583
-0.061634523837;-0.0732559285811;-0.0528883025351
-0.0615260694858;-0.0731783991492;-0.0528846998904
-0.0615225768983;-0.0730739292868;-0.0528710094658
-0.0615012185493;-0.0730129026271;-0.0528506891967
-0.0614424188515;-0.0729931671085;-0.0528360929212
-0.0614309831233;-0.0728745292818;-0.0528278212516
-0.0614240426467;-0.0728572768201;-0.0527373661088
-0.0613822811009;-0.072842369393;-0.0527102223771
-0.0613633872712;-0.0728150123461;-0.0527035659855
-0.0613327502701;-0.0727925658251;-0.0526428918874
-0.0613174668713;-0.0726376841034;-0.0526413037192
-0.0612690560094;-0.0726337083793;-0.0526356691895
-0.0612035085466;-0.0726226780665;-0.0526321087659
-0.0611955456923;-0.0726024308214;-0.0526209500805
-0.0611886820095;-0.0725376102103;-0.0525549519429
-0.0611521355643;-0.0725297762633;-0.0525539477778
-0.0611047780706;-0.0724450781385;-0.0525465646538
-0.0610666383231;-0.0723737227964;-0.0525408547185
-0.0610499090539;-0.0723714051295;-0.0525249850099
-0.0610239562721;-0.0723347067031;-0.0525070060235
-0.061002050431;-0.0723333447936;-0.0525038428903
-0.0609853028562;-0.0722602709311;-0.0524817376362
-0.0609805844748;-0.0722591351662;-0.0524360640895
-0.0609463188699;-0.0721164791538;-0.0524315754245
-0.0609227741098;-0.07200028094;-0.0524301490903
-0.0609042012479;-0.0719650671032;-0.0524272618729
-0.0608815223822;-0.0719447534509;-0.0523746605594
-0.0607652571486;-0.0719310311554;-0.052309544757
-0.0607491021376;-0.0718304168289;-0.0522884394251
-0.0607162500473;-0.0718270227076;-0.0522846805731
-0.0606993007081;-0.0718178689034;-0.0522784748029
-0.0606868942878;-0.0717904103189;-0.0522783279211
-0.0606706753523;-0.0716942667285;-0.0522366056745
-0.0606701642518;-0.071652912074;-0.0522307956534
-0.0606140779745;-0.0716346870991;-0.0522230265014
-0.0604241072669;-0.0716108731103;-0.0522041556164
-0.0604103947901;-0.0715842946571;-0.052148712002
-0.0603527310053;-0.0715605406686;-0.0521415218859
-0.0603413708224;-0.0715562954199;-0.0521373966707
-0.0603385582381;-0.0715556563305;-0.0520311720784
-0.0603323906708;-0.0714735789194;-0.0520220549363
-0.0603051067766;-0.0714489845407;-0.0520188350883
-0.0602826807314;-0.0714401330702;-0.0520003575568
-0.0602757768314;-0.0714359332854;-0.051992706022
-0.0602565247228;-0.0714167776619;-0.0519077700622
-0.0602161480479;-0.071217309066;-0.0518521275691
-0.0601903028612;-0.0711008680908;-0.0518520163188
-0.0601882392145;-0.0708139391464;-0.0517986877187
-0.0601669417884;-0.0707418493888;-0.051769666396
-0.060141856978;-0.0706654858923;-0.0517363504567
-0.0601411881592;-0.0706152958371;-0.0517180522631
-0.0601170572746;-0.0705576630919;-0.0516773233093
-0.0600975591973;-0.0705529945101;-0.0516434005816
-0.0600964084585;-0.0705442952763;-0.0515984348302
-0.060086670589;-0.070375538342;-0.0514944041045
-0.060044536794;-0.0702219084852;-0.0514421599979
-0.0600427039643;-0.0702045014535;-0.0514187313471
-0.0600016640745;-0.0701139059302;-0.051417309095
-0.0600007883397;-0.0700960583346;-0.0514120200659
-0.0599594452516;-0.0700011981058;-0.0513899529206
-0.0599435869886;-0.0699546781289;-0.0513772132736
-0.0598863557533;-0.0699499221151;-0.0513291651516
-0.0598728118754;-0.0698750805609;-0.0513129801365
-0.0598594973745;-0.0698645080749;-0.0513115827631
-0.0598398748418;-0.0698210542679;-0.0513056007153
-0.059831172632;-0.0696582513704;-0.0512545091026
-0.0597506344511;-0.0696430032723;-0.051243768561
-0.0597472711396;-0.0696107660997;-0.0512016354945
-0.0596780870623;-0.0695920572912;-0.0511961274972
-0.0595924501165;-0.0695734179662;-0.0511766662868
-0.0595579817938;-0.0695707321858;-0.051106056544
-0.0595048052952;-0.0694618744261;-0.0510889039829
-0.0594951114529;-0.0694561042859;-0.0510598039876
-0.0594185539971;-0.0694175071723;-0.0510158464743
-0.0594184509667;-0.069390259835;-0.0510100833299
-0.0594029898172;-0.0693899733038;-0.0510090520031
-0.0593933380723;-0.0693764748118;-0.0510064725038
-0.0593625430225;-0.0692583956315;-0.0508757213776
-0.0593367390484;-0.0692554638073;-0.0508584338782
-0.0593232682392;-0.0692263647312;-0.0508515979958
-0.0593150485991;-0.0691924838766;-0.0508374153815
-0.0592648110853;-0.069183116098;-0.0507711113182
-0.0592358907957;-0.0691728545765;-0.0507569330891
-0.0591991053934;-0.0691137315828;-0.0507350850892
-0.0591464645194;-0.0689405635944;-0.0507180620135
-0.0591086507512;-0.0688900249121;-0.050690335722
-0.0591068329833;-0.0688685083932;-0.0506596047577
-0.0590513399479;-0.0688342630687;-0.0506376599049
-0.0590369359215;-0.0688207297726;-0.0506284882599
-0.0590349723371;-0.0687649505027;-0.0506119878429
-0.0589837609584;-0.0686274829385;-0.0506032849879
-0.0589519919433;-0.0685357809232;-0.0505792255947
-0.0588577782694;-0.0685234055099;-0.0505714324886
-0.0588302651281;-0.0684982989125;-0.0505691349941
-0.0588156924221;-0.0684619143485;-0.0505357234187
-0.0588106213356;-0.0684420342559;-0.0505234418116
-0.0587934893684;-0.0684199639713;-0.0504988534207
-0.0587464881033;-0.0684195587757;-0.0504847951337
-0.058742607255;-0.068381440682;-0.0504633471887
-0.0587075905914;-0.068380080066;-0.0504592927584
-0.0585323999004;-0.0683721511652;-0.0504530443005
-0.0584659331216;-0.0682872558042;-0.0504254676571
-0.0584544502958;-0.0682564343928;-0.0504030428805
-0.0584326103504;-0.068192596973;-0.0503646806787
-0.0584319218687;-0.0680578977397;-0.0503158430372
-0.0584093720752;-0.0680095801359;-0.0503155703303
-0.0584024348034;-0.0679507322488;-0.0503092171024
-0.0583867545486;-0.0679066873047;-0.0502677434611
-0.0583156305849;-0.0676040857008;-0.0502550343371
-0.058167376669;-0.0675751199231;-0.0502469959745
-0.0581569716351;-0.0674379110878;-0.0502297703558
-0.058128123608;-0.0673901624954;-0.0502225769032
-0.0580818642347;-0.0672669313981;-0.0502169070878
-0.0580795249978;-0.0672379516662;-0.0501524005043
-0.0580253571584;-0.067225014256;-0.0501295375587
-0.0579379384334;-0.0672151116606;-0.0500112979337
-0.0579317819273;-0.0671782263939;-0.0499672002566
-0.0579086161604;-0.0671301759215;-0.0498852031286
-0.0578126943057;-0.0670648659822;-0.0498492727918
-0.0577575109424;-0.0670192998399;-0.0498216347486
-0.0577556643126;-0.0669857753341;-0.0498041502849
-0.0577060697002;-0.0669840261518;-0.0497693586007
-0.0576475716021;-0.0669686934737;-0.0497532452902
-0.0576467173109;-0.0669683202536;-0.0497079631478
-0.0574554095805;-0.0669420507437;-0.0497067578423
-0.057440597228;-0.0668817184287;-0.0496430867619
-0.0574343828843;-0.0668526499046;-0.049637747945
-0.0574291649498;-0.0668253248063;-0.049612951776
-0.0573707471507;-0.066798390564;-0.0495881982733
-0.0573567640504;-0.0667979105277;-0.049586346516
-0.0573407244347;-0.0667908570556;-0.0495553822918
-0.0573300249515;-0.0667620451898;-0.0495369252658
-0.0573105385929;-0.0667494428893;-0.0495034858608
-0.0572858211228;-0.0666190154192;-0.0494944024842
-0.0572847127995;-0.0666126542516;-0.0494678568605
-0.0572226936773;-0.0665671126906;-0.0494473286966
-0.0572199163085;-0.0665367945255;-0.0493978934415
-0.0571783715132;-0.0664189161066;-0.0493948573561
-0.0571026736287;-0.0663231456213;-0.0493871603412
-0.0570741161417;-0.0663095935096;-0.0493461270117
-0.057029538372;-0.0662573152107;-0.049338863622
-0.0570026357792;-0.0662450763525;-0.0493264227823
-0.0569935016684;-0.0662223997895;-0.0493082010585
-0.0569844501345;-0.0662074685138;-0.0492842558545
-0.056911384103;-0.0661742427649;-0.0492729603929
-0.0569095963713;-0.0661676164764;-0.0492671110962
-0.0569041498597;-0.0660934542128;-0.0492012914486
-0.0568860248043;-0.0660839271868;-0.0491975673817
-0.0568837660624;-0.0660536079157;-0.0491620617058
-0.0567442872368;-0.0659668606158;-0.049131190604
-0.0566636706112;-0.0659444620047;-0.0491192800187
-0.0565910333678;-0.0659406288595;-0.0490984235616
-0.056548513423;-0.0659337440583;-0.0490699039117
-0.0565271320161;-0.0658946190392;-0.0490167703744
-0.0565023349626;-0.0658707036376;-0.0489990176895
-0.0564954938243;-0.0658459561176;-0.0489729137236
-0.0563388329353;-0.0657970548451;-0.0489671578843
-0.0563307145478;-0.0656348863682;-0.0489483458751
-0.0563229994545;-0.0656331148947;-0.0489279909781
-0.0563025152484;-0.0656078265882;-0.0489124007636
-0.0562820072158;-0.0655497508469;-0.0488923822471
-0.0562546308251;-0.0654859963464;-0.048890961298
-0.0562544539611;-0.0654104930908;-0.048868409227
-0.0562369124264;-0.0652727319165;-0.0488648545096
-0.0561694976188;-0.0651996278966;-0.0487900363839
-0.0561665003195;-0.0648997697975;-0.0487375935492
-0.05612954872;-0.0648531556528;-0.04869128668
-0.0561224353503;-0.0648311175574;-0.0486744052566
-0.056111979766;-0.0646960880355;-0.0486516200017
-0.0561049758197;-0.0646884836856;-0.0485939114255
-0.0560909062892;-0.0646790537891;-0.0485687721523
-0.0560759194572;-0.0646246117606;-0.0485618168612
-0.056061664709;-0.0646055144864;-0.0485272301591
-0.0560414468826;-0.0645516993505;-0.0484725996901
-0.0560350191969;-0.0645344766016;-0.0484492270906
-0.056020987384;-0.0644787717428;-0.0484420762205
-0.0560117749258;-0.0644630971921;-0.0484311289977
-0.0560090556238;-0.0644246601326;-0.0484143041121
-0.056002778923;-0.0643960883785;-0.0484088198518
-0.0559995465156;-0.0643919869711;-0.0483775447536
-0.0559920157364;-0.0643130245539;-0.0483361538782
-0.0559709490906;-0.0643094609571;-0.0483167940214
-0.0559248189141;-0.0643068484138;-0.0483036709059
-0.0558972708185;-0.0642110664404;-0.048300278284
-0.0558762155453;-0.0641288267112;-0.0482715008568
-0.0558545731662;-0.0641232455612;-0.0482379754992
-0.055821983004;-0.0641033942535;-0.0481840625463
-0.0558203031137;-0.064103014247;-0.0481805138933
-0.0557905253985;-0.0641015592256;-0.0481688823938
-0.0557893067342;-0.0640373177835;-0.0481584378229
-0.0557836033547;-0.0640341453676;-0.0481501579462
-0.0557622673378;-0.063983383613;-0.0480958567474
-0.0557544188213;-0.0638819808692;-0.0480362921355
-0.0557434934645;-0.0638362177393;-0.0480237579812
-0.0557373951048;-0.0637994086337;-0.0480179579181
-0.0556342843012;-0.0636886531298;-0.0480134412264
-0.0556329028317;-0.0636808896953;-0.0479575954144
-0.055560023996;-0.063673100204;-0.0479500153101
-0.0555525464738;-0.0636544015381;-0.0479481016262
-0.0555431716626;-0.0635690990237;-0.0479366931934
-0.0554497027765;-0.0635543494245;-0.047889163764
-0.055440372114;-0.0635204624859;-0.0478866387028
-0.0554220680253;-0.0634335506974;-0.0478537305416
-0.0554122847149;-0.0633198783725;-0.0478287117683
-0.055411268641;-0.0633118181818;-0.0477674232076
-0.0554108401218;-0.063299050432;-0.0477530842155
-0.0553564070424;-0.0632253100351;-0.047751431989
-0.0553363839887;-0.063207500813;-0.0477276266501
-0.0553204946998;-0.0631992462259;-0.047604893946
-0.0553089297665;-0.0631958778511;-0.0475841014348
-0.0552438927076;-0.0631685204551;-0.0475814644662
-0.0552330702158;-0.0631655207731;-0.0475177421954
-0.0552088251184;-0.063088784359;-0.0475151192344
-0.0552050692256;-0.0630495622642;-0.0475113940987
-0.0551515898187;-0.0629127614047;-0.047508698737
-0.0551458747761;-0.0629033918778;-0.047488630709
-0.0551365979613;-0.06289203992;-0.0474762925523
-0.0551349431907;-0.0628612570456;-0.04744685215
-0.0550924852787;-0.0627465364424;-0.0474177244026
-0.0550477103245;-0.0627412182558;-0.0474122610148
-0.0550444104699;-0.0626792926208;-0.0473980025501
-0.0549957717907;-0.062580483304;-0.0473695707508
-0.054972926824;-0.0625797427089;-0.0473267344325
-0.0549393970132;-0.0625296690703;-0.0473111563595
-0.0549161329878;-0.0625264936535;-0.0472434172241
-0.0548863243581;-0.0625189572759;-0.0471950240006
-0.0548679132001;-0.0624804035116;-0.0471545050233
-0.054867878612;-0.0624673483521;-0.0471519756263
-0.0548548128468;-0.0624509859481;-0.0470900163138
-0.054846339161;-0.0623540391812;-0.0470327586822
-0.0548408071155;-0.0622839992502;-0.0469770061049
-0.0548232106072;-0.0622758420538;-0.046915200595
-0.0548230037727;-0.062177360788;-0.0469008359507
-0.054789630392;-0.0621252634038;-0.0468834017622
-0.0547803525939;-0.0620829852934;-0.0467451943719
-0.0547469473919;-0.0620632427772;-0.0467140405428
-0.0547448545491;-0.0620269040222;-0.046708545446
-0.0547187791144;-0.0620259030769;-0.0467058956716
-0.0547167270309;-0.0619814270985;-0.0466936218476
-0.0547132527398;-0.0618778042725;-0.0466709837693
-0.0546849632172;-0.0618392586822;-0.0466458299474
-0.0546776979469;-0.0617995773585;-0.0466074429382
-0.0546617651137;-0.0617366794718;-0.0466072658111
-0.0546024865451;-0.0617263949917;-0.0465626600563
-0.0545556098984;-0.0617023385227;-0.0464136711275
-0.0545161934963;-0.0616480436439;-0.0463950533926
-0.0545051730157;-0.061642768676;-0.0463805858007
-0.0544958050841;-0.0615290520558;-0.0463717128981
-0.0544594921877;-0.0614945093432;-0.0462901507558
-0.0544592111337;-0.0614873615355;-0.0462391417602
-0.0544495659286;-0.0614736879026;-0.0462366955788
-0.0544284297121;-0.061458424519;-0.0462174437881
-0.0543510377694;-0.0614481066252;-0.0461560493849
-0.0543302077437;-0.0614381580117;-0.0461502934452
-0.0543184042045;-0.0614343279013;-0.0461129535702
-0.0543072064067;-0.0614165494595;-0.0459812331624
-0.0543041871158;-0.0613696524601;-0.0459540821763
-0.0542533675397;-0.0613561962326;-0.0459412865888
-0.0542475777865;-0.0613124428006;-0.0458921374506
-0.054236632486;-0.0613103084151;-0.0458461087314
-0.0542362538388;-0.0611995561631;-0.0457847877475
-0.0542306818759;-0.0611414828105;-0.045771262611
-0.054160771859;-0.0611357952126;-0.0457031107975
-0.0541007382955;-0.0611256037313;-0.045698293908
-0.054093830276;-0.0610753754686;-0.0456773661866
-0.0540931085632;-0.0610159939176;-0.0456565229487
-0.0540841540237;-0.0609815332589;-0.0456541733842
-0.0540801950331;-0.0609675911674;-0.045614485747
-0.0540446769561;-0.0608539895949;-0.0455682671783
-0.0540347528418;-0.0608461608513;-0.0455661551222
-0.0539747815072;-0.0606493130777;-0.0455402598747
-0.0539382244127;-0.0606314055353;-0.0455271290138
-0.0539027551092;-0.0605792741945;-0.0455094992333
-0.0539002454268;-0.0605215267214;-0.045492463319
-0.0538756570576;-0.060462535309;-0.0454804103292
-0.0538511981595;-0.0603189826502;-0.0454587024368
-0.053850334398;-0.0602824264159;-0.0454025941914
-0.0537439208641;-0.0602357762506;-0.0453820116263
-0.0537092892732;-0.0602278302696;-0.045372181442
-0.0537021013787;-0.0602246473339;-0.0453655773226
-0.0536987879716;-0.0602216351718;-0.0453614945811
-0.0536876609292;-0.0601071797962;-0.0453167256517
-0.0536593683237;-0.0600881098962;-0.0453043206598
-0.0536120716368;-0.0600609376277;-0.0452977227949
-0.0535041623525;-0.0600542413993;-0.0452747336105
-0.053496597712;-0.0600257097066;-0.045262896341
-0.0534817494257;-0.0600072934498;-0.0452550474718
-0.0534076423671;-0.0598752927102;-0.0452533387045
-0.0533841920145;-0.0597846505776;-0.0452375323295
-0.0533819575183;-0.0597260378627;-0.0452316754756
-0.0533445392577;-0.0597158034251;-0.0452295585886
-0.05330186651;-0.0596521792179;-0.0452247766578
-0.0532923241286;-0.0595105018831;-0.0452011666952
-0.0532423721329;-0.0594804847209;-0.0451984687673
-0.0531974981331;-0.0594777544714;-0.0451712769301
-0.0531910056762;-0.0594772260623;-0.0451706881547
-0.053145422888;-0.0592516892964;-0.0451169331013
-0.0531431615791;-0.0592262815084;-0.0451036588426
-0.0531271371869;-0.0592111975773;-0.0450972177111
-0.0530718781186;-0.059195014186;-0.0450934575341
-0.0530602052354;-0.0591827404598;-0.0450767932627
-0.0530547328967;-0.059173966994;-0.0449746260643
-0.0530016375038;-0.0591729730987;-0.0449390701508
-0.0529547757074;-0.0591613679365;-0.0449323786162
-0.0529110756115;-0.0590899627765;-0.044852173612
-0.0528577402138;-0.0590636618702;-0.0447943292236
-0.0528532228714;-0.0590448302679;-0.0447224421855
-0.0527121060114;-0.0590292571063;-0.0447207024256
-0.052706665248;-0.0589709995061;-0.0447148619296
-0.0526811031569;-0.0589360447304;-0.0446581616794
-0.052675019044;-0.0589013213279;-0.0446399175392
-0.0526511448268;-0.0588315128276;-0.0445637743232
-0.0526449249193;-0.0587884061948;-0.0445573161049
-0.0526442266724;-0.0587763051691;-0.0445334536255
-0.0526409706474;-0.0587318049739;-0.0445271279492
-0.0526403682552;-0.0587267741867;-0.044490949071
-0.0526257205264;-0.0586846101427;-0.0444780815284
-0.0526255801273;-0.0586147142043;-0.0444048516773
-0.0525746344417;-0.0585972134198;-0.0443104188953
-0.0525584253753;-0.0585691851199;-0.0442937539008
-0.0525510254137;-0.0585091881384;-0.0442391871838
-0.0525234463617;-0.0584760390201;-0.0442377882309
-0.0525151185255;-0.0584700746343;-0.0442293624587
-0.0525131126221;-0.0584634050292;-0.0442262600509
-0.0525119207271;-0.0584189270004;-0.0442041486396
-0.052477416459;-0.0584176053841;-0.0441992092258
-0.052458058792;-0.0584030349264;-0.0441867320743
-0.0523733298216;-0.0583961162089;-0.0441838560988
-0.0523370961683;-0.0583540022759;-0.0441525824131
-0.0523206692338;-0.0583500719223;-0.0441257780576
-0.0523040330439;-0.058345079858;-0.0441139259216
-0.0523021984924;-0.0583317495024;-0.0441132988351
-0.0522654550692;-0.0583059021464;-0.0440747164314
-0.0522485138156;-0.0582625594158;-0.0440674144749
-0.0521882147553;-0.0581662023917;-0.0440427383087
-0.0521697693612;-0.058161259416;-0.0440251555734
-0.0521300500174;-0.057983007728;-0.0439753388158
-0.0521171732379;-0.0579776956696;-0.0439355253908
-0.0520855370416;-0.0579562543645;-0.0439079042252
-0.0520596913405;-0.0577516845445;-0.0438909291777
-0.0520185596858;-0.0576557397009;-0.0438475645573
-0.0519670855319;-0.0576555335779;-0.0437443938445
-0.0519491431334;-0.0576438029105;-0.0437405026429
-0.0519438853582;-0.0576374648427;-0.0437043188202
-0.0519364436073;-0.0576294945662;-0.0436974924747
-0.0519226032205;-0.0575911332968;-0.043678183945
-0.05192004958;-0.0575666626999;-0.0436360818583
-0.0519068666527;-0.057534114757;-0.0436014119517
-0.0518616429109;-0.0575088434123;-0.0435884525018
-0.0518429491605;-0.0574817836091;-0.043574866732
-0.0518348681019;-0.0574243397379;-0.0435637926133
-0.0518321968547;-0.0574148393152;-0.0435321939618
-0.0517999630909;-0.057403483682;-0.0435024295975
-0.0517641022353;-0.0573961028317;-0.0434924556694
-0.0517487108648;-0.0573394469058;-0.0434766843502
-0.0517410791499;-0.0573386504375;-0.0434748449511
-0.0517364632638;-0.0571486498978;-0.0434673129468
-0.0516130701189;-0.0571338452104;-0.0434292126199
-0.0515931017514;-0.0571258038982;-0.0433714160128
-0.0515860288149;-0.0570777179948;-0.0433579971036
-0.0515822499976;-0.0569583267135;-0.0433522905551
-0.0515018070942;-0.0569361427741;-0.0432704880788
-0.0514921875316;-0.0568863819751;-0.0432093724158
-0.0514833443988;-0.0568586705167;-0.0431971572969
-0.0514387951157;-0.0568542055228;-0.0431443020116
-0.0514332422689;-0.0567502933879;-0.0431323073771
-0.0514237091399;-0.0567324714895;-0.0430472205353
-0.0514170728839;-0.0566899264545;-0.0429547171162
-0.0513989498903;-0.056674912782;-0.0429458901235
-0.0513551270853;-0.0566282554891;-0.0429291666689
-0.051339302605;-0.0566280878543;-0.0428948291393
-0.0513220201564;-0.0566224699145;-0.042859470694
-0.0512971784695;-0.0565954261736;-0.0427961229048
-0.0512817643926;-0.0565674429323;-0.0427866038453
-0.0512285105197;-0.0565166640836;-0.0427832975367
-0.0512151543007;-0.0564598705737;-0.0427717725511
-0.0511876193852;-0.0564394963491;-0.0427717428418
-0.0511872433657;-0.0564390603204;-0.0427571614149
-0.0511739637485;-0.0564378553938;-0.0427448209139
-0.0511482011789;-0.0563872150037;-0.0427434188844
-0.0511413599758;-0.0563867249363;-0.0427404860894
-0.0511353367658;-0.0563717685095;-0.0427060212926
-0.0511201660176;-0.0563121750503;-0.0426700906708
-0.0510842150767;-0.0562348226675;-0.0426429080481
-0.0510675734809;-0.0561140672748;-0.042617805608
-0.0510341158324;-0.0560944586054;-0.0426001103832
-0.0510134955927;-0.0560941139944;-0.0425144698466
-0.0510038305454;-0.0560628845187;-0.0424573593553
-0.0509653417795;-0.0559934544469;-0.0424266382031
-0.0509247589867;-0.0559685247146;-0.0424032775124
-0.0509114453058;-0.0559464213424;-0.042403151992
-0.0508367857242;-0.0559449248723;-0.0423829748908
-0.0508297096709;-0.0559137524649;-0.0423700828635
-0.0508058441226;-0.0558897708771;-0.0423645518814
-0.0508019223918;-0.0558668621435;-0.0422874220525
-0.0507474865193;-0.0558343400043;-0.0422773494815
-0.0507055145804;-0.0557585650326;-0.0422599925629
-0.0506840985467;-0.0557562643577;-0.0422573250838
-0.0506833961087;-0.0557561191523;-0.0422251802488
-0.0506685143488;-0.0557525002819;-0.0422219585445
-0.0506148310581;-0.0556991411907;-0.0422039288383
-0.0505941478129;-0.0556104843888;-0.0422013468822
-0.0505779117629;-0.0555201006383;-0.0421921357397
-0.0505692993405;-0.0555190179682;-0.0421668070326
-0.0505688001079;-0.0555036955178;-0.0421587010621
-0.0505617387369;-0.0554840603686;-0.0421545493138
-0.0505383763911;-0.0554724112161;-0.0421482205243
-0.0504720787997;-0.0554212489544;-0.0421217553353
-0.0504528358155;-0.0553726405975;-0.0421198377812
-0.0504207022236;-0.0553555350985;-0.0420863175777
-0.0504189883055;-0.0553225294063;-0.0420388638263
-0.0503805902753;-0.0553127981643;-0.0420388140009
-0.0503658661781;-0.0552724560801;-0.0420339983641
-0.0503084084544;-0.0552464862691;-0.0420198460552
-0.0502568642069;-0.055210147911;-0.0420167391094
-0.050229785022;-0.0551918824162;-0.0420010260045
-0.0502275017159;-0.0551661268052;-0.0419796061799
-0.0502166687319;-0.0551472875316;-0.0419637360422
-0.0501529511347;-0.0550704363737;-0.0419474337588
-0.050122566671;-0.054977102111;-0.0419277077224
-0.0501104015642;-0.0549688898122;-0.0419158493903
-0.0500767263082;-0.0549334069956;-0.0418687660906
-0.0500709883899;-0.0549272782224;-0.0418610403779
-0.0500429173803;-0.0548872791871;-0.0418491454273
-0.0498821905247;-0.0548812261019;-0.0418415291255
-0.0498752543752;-0.0548442168863;-0.0418086364722
-0.0498689014389;-0.0548382985645;-0.0418056526407
-0.0498441530285;-0.0548224285835;-0.0417933536109
-0.0498381392338;-0.0547545791477;-0.0417862847861
-0.0497522054988;-0.0546445720607;-0.0417838330047
-0.0497339893658;-0.0545964172057;-0.0417665349908
-0.0497329807315;-0.0545641259449;-0.0417428037136
-0.0497034109329;-0.0545147194073;-0.0417284143576
-0.0496714059994;-0.0544914306645;-0.0417034516816
-0.0496636794111;-0.0544859299758;-0.041686269238
-0.0496171413565;-0.054444214802;-0.0416592035085
-0.0495799641374;-0.0544192231279;-0.0416157491901
-0.0495476003689;-0.0543821132402;-0.0416097307615
-0.0494712436016;-0.0542559940784;-0.041580013062
-0.0494644703621;-0.0541758609771;-0.0415412771407
-0.049439583603;-0.0541714319961;-0.0415153145662
-0.0494139128309;-0.0541531928006;-0.04150877336
-0.0494132847331;-0.0541524899376;-0.0414164435691
-0.0493973769677;-0.054137717387;-0.0413934487127
-0.0493342055117;-0.0540768178184;-0.0413727948348
-0.0492912562218;-0.0540737540897;-0.0413690752282
-0.0492827156732;-0.0540653330992;-0.0413267113825
-0.0491652355699;-0.0540651411298;-0.0412830699972
-0.0491451377008;-0.0539778828327;-0.0412502478987
-0.0490981111976;-0.0539591462761;-0.0412427279754
-0.0490545786429;-0.053941801228;-0.0412398948214
-0.0490259154283;-0.0538970134854;-0.0412267720016
-0.0489532027899;-0.0538878432049;-0.0412262200968
-0.0489225824598;-0.0538132523961;-0.04121731196
-0.0488960704969;-0.0537821155482;-0.041199064327
-0.0488774064109;-0.0537451335374;-0.0411860893384
-0.0488498798847;-0.0537017429901;-0.0411575518396
-0.0488498644174;-0.0536419793468;-0.041134003167
-0.0488173399722;-0.0535960211479;-0.0411157781368
-0.0488142339573;-0.053590425624;-0.0411133461779
-0.0488027173371;-0.053550916607;-0.0410778181137
-0.0487986078919;-0.0535347565476;-0.0410726987036
-0.0487888637187;-0.0535224982727;-0.0410377245972
-0.0487290573045;-0.0535029141272;-0.040984511316
-0.0487206980014;-0.0534891563035;-0.040974478269
-0.0486404981705;-0.0534825523069;-0.0409699674698
-0.048634582213;-0.0534339366315;-0.0409694180734
-0.0486084494167;-0.0534212303639;-0.0409680871863
-0.0485758785878;-0.0533961675508;-0.0409645728832
-0.0485632300643;-0.0533539908419;-0.0409515486754
-0.0485602004308;-0.0532257001213;-0.0409473880784
-0.0485419572241;-0.0531958165051;-0.0409412026243
-0.0485244167919;-0.0531590875097;-0.0409407487308
-0.0485196924246;-0.0531392170469;-0.0409353365682
-0.0484758209052;-0.0530707524988;-0.0409347353666
-0.0484723471149;-0.0530433188927;-0.04092777961
-0.0484186945867;-0.0530224264852;-0.0409167885685
-0.0484142818889;-0.0529924989523;-0.0409110613359
-0.0483711645053;-0.0529899575155;-0.0408847479058
-0.04836149257;-0.052971102658;-0.0408818742582
-0.0483396257553;-0.0529697540444;-0.0408313564636
-0.0482891319526;-0.0529605521281;-0.0408289410272
-0.0482840692221;-0.0529355466692;-0.040798061781
-0.0482354639426;-0.0529343617804;-0.0407621325391
-0.0482246584274;-0.0528953756138;-0.0407587292326
-0.048202065299;-0.0528261209661;-0.0407395442649
-0.0481831427764;-0.0528145293628;-0.0407041946922
-0.0481777863718;-0.0527432838928;-0.0406386870407
-0.048129986702;-0.0526789927386;-0.0406272476629
-0.0480713917756;-0.0526696812711;-0.0406129334952
-0.04806498807;-0.0526539210685;-0.0406118297853
-0.0480503829454;-0.0526458164156;-0.0405762029996
-0.0480315452379;-0.0526441673548;-0.0405638580738
-0.0479975050322;-0.0526248737373;-0.0405482763997
-0.0479882695116;-0.0526221827575;-0.040503318638
-0.0479354499797;-0.0526216445809;-0.0404958081337
-0.0478009536765;-0.0524893186741;-0.0404539714425
-0.0477563105793;-0.0524371310662;-0.0404263412742
-0.0477372084355;-0.0524094547055;-0.0404032097104
-0.0477333034688;-0.0523965798538;-0.0403907709081
-0.0477312595512;-0.0523770226994;-0.0403753828898
-0.047721032678;-0.0523200567449;-0.0403312985017
-0.0476945061644;-0.0522679882841;-0.04029421166
-0.0476241789165;-0.0522571656906;-0.0402812197351
-0.0475830514557;-0.052196401069;-0.0402148272331
-0.047504667486;-0.0521628453734;-0.0402132069852
-0.0474962738755;-0.0521426936977;-0.0401956848476
-0.0474832625309;-0.0520845011047;-0.0401941836722
-0.0474332427061;-0.0520163652982;-0.0401736210849
-0.0473979605897;-0.0519421391561;-0.0401360560466
-0.0473672213166;-0.0518341607049;-0.0401267394886
-0.0473356633831;-0.051757119364;-0.0400875381786
-0.0473122633794;-0.0517413909079;-0.0400769762039
-0.0473068436374;-0.0517018340716;-0.0400602476599
-0.0472759331741;-0.0516549490166;-0.04005843548
-0.0472383173481;-0.0516404029969;-0.040049972249
-0.0472234193671;-0.0516022848376;-0.0400332492158
-0.0472149100348;-0.0515934070949;-0.0399606333494
-0.0471821317388;-0.0515279969776;-0.0399592590506
-0.0471736101401;-0.0515160522077;-0.0399182990622
-0.0471614159155;-0.0515049589215;-0.0399145580063
-0.0471144599894;-0.0513913936241;-0.0398942522722
-0.0471118683588;-0.0513809001507;-0.0398905499297
-0.0470977603553;-0.0512511327826;-0.0398792895707
-0.0470376721011;-0.0511887664768;-0.0398705682316
-0.0469554104623;-0.0511737936551;-0.0398593962747
-0.0469361733438;-0.051073228884;-0.0398425636818
-0.0468625466648;-0.0510611336607;-0.039820122267
-0.0467457217638;-0.0510274262821;-0.0397819884585
-0.046737009374;-0.0510202672099;-0.0397386203675
-0.0467227228836;-0.0510195847495;-0.0396471352201
-0.0466969696203;-0.0510180826498;-0.0396380869604
-0.0466968295553;-0.0509476599488;-0.0396333978336
-0.0466877345195;-0.0509152369135;-0.0395662171916
-0.0466767138014;-0.0508229287671;-0.0395299036513
-0.0465663572285;-0.0508101111993;-0.0395185380507
-0.0464758437686;-0.0507693075385;-0.0395183960187
-0.0464653354671;-0.0507142071906;-0.0394660901804
-0.0464241847913;-0.0506835432377;-0.0394549491785
-0.0463833211037;-0.0506359172891;-0.0394511156702
-0.0463767744802;-0.0506338541522;-0.0394165145395
-0.0463421145107;-0.0505591399033;-0.0393925326593
-0.0463387245793;-0.0505529108828;-0.0393436347898
-0.0462862308944;-0.050461576851;-0.039327270555
-0.0462464198999;-0.0504447745909;-0.0392828039404
-0.0461636676776;-0.0504026434811;-0.0392803254822
-0.0461526854101;-0.0503646294506;-0.0392609492856
-0.0461183561989;-0.0503609891457;-0.0392297366914
-0.0460936485125;-0.0503423414002;-0.0392084032133
-0.0460518098873;-0.0503086835691;-0.039143868699
-0.04599750876;-0.0502411159507;-0.0391298152445
-0.0459873037727;-0.0502080144756;-0.0391223905309
-0.0459826126186;-0.0501865426685;-0.0391122467266
-0.0459554294769;-0.0501735674344;-0.0391066812066
-0.045916210272;-0.0500957637951;-0.0390977048944
-0.0458666741703;-0.0500798620743;-0.0390403565041
-0.0458389134977;-0.0500171101574;-0.0390205000644
-0.0457749749557;-0.0500162507148;-0.0390163129288
-0.0457651254261;-0.0499878826257;-0.0389921570395
-0.0457317808955;-0.049970117545;-0.0389662418847
-0.0457239701035;-0.0499696703024;-0.0389582788735
-0.0457102861064;-0.0499619088522;-0.0389516050589
-0.0456566986615;-0.0499441865232;-0.0389398072825
-0.0456236656612;-0.0499198780634;-0.0389309453453
-0.045608614662;-0.0498747498986;-0.0388800900726
-0.0456076749701;-0.0498206162183;-0.0388406637041
-0.0455679363609;-0.0498059132283;-0.0387802050146
-0.0455597628825;-0.0497807963824;-0.0387720260846
-0.0455526409412;-0.0497007066759;-0.0387246369136
-0.0454821857895;-0.0496799598447;-0.0387073846981
-0.0454626476821;-0.049677117319;-0.0386578577897
-0.0454594319442;-0.049674760461;-0.0386246233065
-0.0454450048409;-0.0496675558706;-0.038618777527
-0.0454385727008;-0.0496222825933;-0.0385627019987
-0.0454263437829;-0.0495245519657;-0.0385308200071
-0.0453900155902;-0.0494627045259;-0.0384606975792
-0.0453832216555;-0.0494365518123;-0.0384480301869
-0.0453775426568;-0.0493001429073;-0.0384279675348
-0.0453707714936;-0.0490583925775;-0.0384178594327
-0.0453610164786;-0.0490579729265;-0.0384178104902
-0.0453481977656;-0.0490544399146;-0.0384044336279
-0.0453367049282;-0.0490339321821;-0.038403137473
-0.0452882683276;-0.0490226320426;-0.0383521352436
-0.0452847549933;-0.0490147286707;-0.0383479113375
-0.0452674464964;-0.0488338546755;-0.0383365897493
-0.0452437206215;-0.0487970238134;-0.0383363425336
-0.0452413069015;-0.0487476413206;-0.0383169091638
-0.0452170509768;-0.0486731593518;-0.0383095054442
-0.0452166784339;-0.0486428900107;-0.0381670979086
-0.0451977283254;-0.048585966408;-0.0381612649344
-0.045103351612;-0.0484660642636;-0.0381585765859
-0.0450703366998;-0.0484606934564;-0.0381398190314
-0.0450638338219;-0.0484229736298;-0.0380981845042
-0.0450600347551;-0.0484164595941;-0.0380531571357
-0.0450423560535;-0.0484061073716;-0.038049198539
-0.0450040483581;-0.0483962825649;-0.0380305695288
-0.044987262306;-0.0483949120596;-0.0380287944273
-0.0448928544051;-0.0483505012499;-0.0380209227401
-0.0448732837534;-0.0483177067952;-0.0380204441693
-0.0448251259942;-0.048315637015;-0.0380056817937
-0.0448155815947;-0.0482916928449;-0.0379987571362
-0.0448047012733;-0.048279135549;-0.0379580761095
-0.0447972482466;-0.0482754969248;-0.0379477016083
-0.0447871506584;-0.048128791284;-0.0379434748194
-0.0447851443934;-0.0481132369294;-0.0379371165735
-0.0447219157231;-0.0480662064662;-0.0379202752295
-0.0447164713453;-0.0480409656807;-0.037908648192
-0.0446929244893;-0.0480042060318;-0.0378730987947
-0.0446752380464;-0.0479772936235;-0.0378700283908
-0.0446540740186;-0.0479744708855;-0.0378690666116
-0.044637009219;-0.0479212826143;-0.0378669704293
-0.0446348133884;-0.047917334653;-0.037822175148
-0.0445982554728;-0.0479103727055;-0.0378079550023
-0.0445428369274;-0.0478755844654;-0.0377873057817
-0.0444572747014;-0.047809823096;-0.0376852695278
-0.0444553640473;-0.0478014328752;-0.0376701171092
-0.0444522762296;-0.0477705841326;-0.0376436636852
-0.0443701452257;-0.0477699065508;-0.0376372587647
-0.0443628142314;-0.0477550658917;-0.0376175866301
-0.044359047202;-0.0477523338257;-0.0375654017982
-0.0443557022223;-0.0476178007786;-0.0375443055781
-0.0443433093335;-0.0474633773463;-0.0374854712455
-0.0443211985795;-0.0473452386234;-0.0374808992597
-0.0443060767912;-0.0472986198909;-0.0374689829272
-0.0442850276334;-0.0472158500313;-0.0374353385804
-0.0442819018498;-0.0471849514394;-0.0374350598914
-0.0442467323981;-0.047158280652;-0.0374012417713
-0.0442288873859;-0.0471311690088;-0.0373826191748
-0.0442258276706;-0.0470605133753;-0.0373595065478
-0.0441750597696;-0.0469904548848;-0.037322764308
-0.0441650042914;-0.0469822327369;-0.0373191999423
-0.0441276454464;-0.046936075239;-0.0373168090962
-0.0440975009828;-0.0468332565062;-0.0372824527522
-0.0440703395336;-0.046726000365;-0.0372726138737
-0.0440605276158;-0.0467254993231;-0.0372558049709
-0.0440495681187;-0.0467247878727;-0.0372436928789
-0.0440446303962;-0.0466493436351;-0.0372372912446
-0.0440236756944;-0.0466482283473;-0.0372352958283
-0.0440203912531;-0.0466236003946;-0.0372145912898
-0.0440185312869;-0.046615518509;-0.0371987273711
-0.0440042510914;-0.0465390817304;-0.0371851311996
-0.0439684652432;-0.0465153745972;-0.0371355559054
-0.0439399732167;-0.0465058965382;-0.037116872181
-0.0439296245441;-0.0464579287407;-0.0371078054946
-0.0439190165206;-0.046454748627;-0.0370492868697
-0.0439066809102;-0.0464104033612;-0.0370211905839
-0.0438696467567;-0.0464077891602;-0.0369744268493
-0.0438360502401;-0.0463882028224;-0.0369595598992
-0.0438358316096;-0.0463155682694;-0.0369332139833
-0.0438354495019;-0.0462227195493;-0.0369186577422
-0.0438235156189;-0.0460894795442;-0.0368984255336
-0.0437824451623;-0.0460285630649;-0.0368358623237
-0.043765723802;-0.0460244203445;-0.0368316949138
-0.0437626773932;-0.0459775901261;-0.0367925339542
-0.0437154385258;-0.0459411382777;-0.0367580622915
-0.0437059342614;-0.0458753158616;-0.0367569880438
-0.0436515805158;-0.0458697539141;-0.0366409812157
-0.0436069983051;-0.0458203096171;-0.0366272637337
-0.0436064841653;-0.0457769342367;-0.0366017054286
-0.0435606715499;-0.0457556038635;-0.0365561973021
-0.0434952348499;-0.0457484071982;-0.0365397897923
-0.0434845465159;-0.0457318884194;-0.0365122373939
-0.0434587299837;-0.0457194675427;-0.036414230695
-0.0433619637008;-0.045674166241;-0.0364118660578
-0.0432933915058;-0.0456582438955;-0.0364044524285
-0.0432832861097;-0.0456171717835;-0.0363700241481
-0.0432689520995;-0.045512139863;-0.0363540293428
-0.0432522367214;-0.0455095608584;-0.0363162987424
-0.0431812905649;-0.0454514718259;-0.0362848342524
-0.0431661445426;-0.0454182980486;-0.0362773563328
-0.0431556656843;-0.04538670126;-0.0362672005714
-0.0431402401082;-0.0453862007197;-0.036210668434
-0.043127156909;-0.0452554452743;-0.036191009362
-0.0431231827042;-0.0452553414606;-0.0361444616146
-0.0431110991867;-0.0452029682696;-0.0361406998865
-0.0430978128647;-0.0451861379381;-0.0361308168552
-0.0430566318571;-0.0451599406998;-0.03609137676
-0.0430229203947;-0.0451554196569;-0.0360911825255
-0.0430081699994;-0.0451129070647;-0.0360822585669
-0.0429790291613;-0.0450804591208;-0.0360780503801
-0.0429766808199;-0.0450457666101;-0.0360566361238
-0.0429654232554;-0.0450416351735;-0.0360437946122
-0.0429502813296;-0.0449934007616;-0.0360277740634
-0.042942580407;-0.0449908686705;-0.0360273839627
-0.0429353045448;-0.0449719773577;-0.0360184696854
-0.0429270748593;-0.0449628082802;-0.0359910640458
-0.042918126973;-0.0449287164327;-0.0359622361959
-0.0429028741878;-0.044911895797;-0.0359601290079
-0.0428882016882;-0.0449022691172;-0.0359412849836
-0.042871113001;-0.0448999803328;-0.0359372806884
-0.0428484503712;-0.0448633658448;-0.0359237090971
-0.0428431479679;-0.044818629047;-0.0358813393789
-0.0428313396704;-0.0447638100347;-0.035852966843
-0.0427898520918;-0.0447308563235;-0.0358267089534
-0.0427725015325;-0.0446653635387;-0.0357885034667
-0.0427403275123;-0.0446297025343;-0.0357868869365
-0.0427150542993;-0.044609502066;-0.0357751156349
-0.0426961469571;-0.0445935462023;-0.0357664033901
-0.0426902100437;-0.0445786752186;-0.0357419295099
-0.042656464921;-0.0445634088003;-0.0357253690421
-0.0426394705615;-0.044551490753;-0.0356857598166
-0.0425998705641;-0.0445219560459;-0.0356747683347
-0.0425952148237;-0.0444633042017;-0.0356739938106
-0.0425446879167;-0.04445085881;-0.0356713674975
-0.0425392423279;-0.0443798833707;-0.0356708140722
-0.0425315232015;-0.0443579405699;-0.035631218299
-0.0425196450244;-0.0443367937536;-0.035614171251
-0.0425068379091;-0.0442412272345;-0.0355293780261
-0.0424770527158;-0.0440804453423;-0.0354596918861
-0.0424722853227;-0.0440540263341;-0.0354556756247
-0.0424682559097;-0.0440270257494;-0.0354305673285
-0.0424170286808;-0.0440078034242;-0.0354055560763
-0.0423907282743;-0.0439315033301;-0.0354014700162
-0.0423537320897;-0.0439126087248;-0.0353986759942
-0.0423341732854;-0.0438106692479;-0.0353670119112
-0.0423218620202;-0.0437504043033;-0.0352986406249
-0.0423057190887;-0.0437443712101;-0.0352294033153
-0.0423040365519;-0.0437298812575;-0.0352263463405
-0.0422971693916;-0.0436985151812;-0.0352044135958
-0.0422695564196;-0.0436093033208;-0.0351376550506
-0.0422502666421;-0.0435888790434;-0.0351339400653
-0.0422449589224;-0.0435888207291;-0.0350748770369
-0.0421788775614;-0.0435687221495;-0.0350673742566
-0.0421658381234;-0.043495533848;-0.0350651269234
-0.0421648252809;-0.0434817680297;-0.0350179420521
-0.0421265648078;-0.0434554694792;-0.0349328648185
-0.0420823482051;-0.0434165645241;-0.0349282200684
-0.0420663410665;-0.0433949433642;-0.0348507410606
-0.0420309609078;-0.0433741897361;-0.0348409090055
-0.0420205714011;-0.0433648819439;-0.0348392358858
-0.0419189221137;-0.0433460133748;-0.0347868785276
-0.0419174832055;-0.0432898417417;-0.0347861886003
-0.0419147646023;-0.0432705973213;-0.0347750965184
-0.0418983309586;-0.0432478121373;-0.0347568350204
-0.041893382327;-0.0431229923078;-0.0347457134369
-0.0418850047211;-0.0431013943054;-0.034717601451
-0.0418660008032;-0.043090748926;-0.0347118635658
-0.0418418319198;-0.0430833946785;-0.0346935037326
-0.0417920839312;-0.0430819952829;-0.0346860792939
-0.0417506875958;-0.0430674801635;-0.0346784197389
-0.041676774128;-0.0430634304154;-0.0346644506389
-0.0416369330153;-0.0430411729957;-0.0345903604584
-0.0416353113592;-0.0429222526772;-0.0345404903164
-0.0416201586346;-0.0429121768414;-0.0345201181117
-0.0416123406377;-0.0428585522823;-0.0345010891005
-0.0415763076695;-0.0428405675827;-0.0344763866769
-0.0415748796492;-0.0428253505314;-0.0344397036173
-0.0414927026443;-0.0428116081806;-0.034404692186
-0.0413839691623;-0.0427957069643;-0.0343352851748
-0.0413400696687;-0.0427835505234;-0.0343061278768
-0.0413196924015;-0.0427646810089;-0.0343048998702
-0.0413125067253;-0.0427616431019;-0.0342489994051
-0.0413020963136;-0.0427488496711;-0.0342218361804
-0.0413009314412;-0.042725880189;-0.0342150227963
-0.0412384673563;-0.0427186611094;-0.0341826586244
-0.0411214102668;-0.0426917130676;-0.0341420463844
-0.0411074850397;-0.0426875586489;-0.0341361300754
-0.041058142379;-0.0426524566596;-0.0341157138906
-0.040988154915;-0.0426191125194;-0.0341121679158
-0.04096409658;-0.0426062684637;-0.0341036140447
-0.0409504454245;-0.0425327666564;-0.0340909385259
-0.0408445634897;-0.0425023855132;-0.0340765737688
-0.0407612646958;-0.0424803656636;-0.0340664332627
-0.0407509506635;-0.0424653055626;-0.0340248178384
-0.0407459347038;-0.0423742205803;-0.033991996654
-0.0407017804053;-0.0423707755467;-0.033983450131
-0.0406758602179;-0.0423705205385;-0.0339713279468
-0.0406601068344;-0.042348502796;-0.0339690043928
-0.0406423200543;-0.0423149385625;-0.0339568703673
-0.0406120525973;-0.0422988773048;-0.0339385195695
-0.040600392942;-0.0422911155306;-0.0339329136265
-0.0405873459059;-0.0422548956556;-0.0339253913022
-0.0405510014083;-0.0422505958035;-0.0339212323173
-0.0405074802937;-0.0422176647619;-0.0338993630585
-0.0405065241481;-0.0422050219189;-0.0338230652779
-0.0404965748787;-0.0421824486153;-0.0338133579789
-0.0404368256296;-0.0421631498875;-0.0337801639278
-0.0403879216819;-0.0421263788609;-0.0337649522725
-0.0403630215986;-0.042120951145;-0.0337458475207
-0.0403554439087;-0.0420995540276;-0.0336967937775
-0.0403466684982;-0.0420757584867;-0.0336935295167
-0.0403435054196;-0.0420474881297;-0.0336910404661
-0.040339777241;-0.0420356451658;-0.0336797370166
-0.0403291724273;-0.04202216799;-0.0336634749325
-0.0403270422786;-0.0420118912944;-0.0336249528643
-0.0402975055027;-0.0419947487517;-0.0336241474042
-0.0402694113955;-0.0419865785503;-0.0336194961142
-0.0402264705735;-0.0419279942151;-0.0336160990823
-0.0402241269602;-0.0418950223671;-0.0336054376735
-0.0401345022222;-0.0418628196756;-0.0335379787238
-0.0400871722938;-0.0418161142651;-0.0335156358269
-0.0400819677895;-0.041730607377;-0.0335133711367
-0.0400809971875;-0.0416537213977;-0.0335128042019
-0.0400695848471;-0.0416228930263;-0.0335027019658
-0.0400653499171;-0.0416141630544;-0.0334995767284
-0.0400463930805;-0.0415989618032;-0.0334842177954
-0.0399624253098;-0.0415559747028;-0.0334184674388
-0.0399615494568;-0.0415385429489;-0.0334013463519
-0.0399546340861;-0.04151401042;-0.0333918987668
-0.0399391876696;-0.0414396215548;-0.0333284337994
-0.039878548262;-0.0414241226173;-0.0332783914358
-0.0398021841605;-0.0414198052192;-0.0332250423662
-0.0397959016587;-0.041384758409;-0.0332231928749
-0.0397646199702;-0.0413844417921;-0.0332105820117
-0.03975804498;-0.0413232586608;-0.0331852190926
-0.0397345037369;-0.0412957596228;-0.0331533017036
-0.039730447127;-0.0412893041798;-0.0330916036471
-0.0397296902941;-0.0412393994571;-0.0330895315673
-0.039704640913;-0.041223922401;-0.033076723674
-0.0396407123982;-0.0412171723151;-0.03298477885
-0.0396359518013;-0.0411742034117;-0.0329779763819
-0.0396264689363;-0.0411635989071;-0.0328957312674
-0.0395956368372;-0.0411052677278;-0.0328926628069
-0.0395948181998;-0.0411036530001;-0.0328562162663
-0.0395702350803;-0.0411004127525;-0.0328470382078
-0.0395445214125;-0.0410897330151;-0.0328164830894
-0.0395083890278;-0.0410616033091;-0.0327399119773
-0.0394871871157;-0.0410594961506;-0.0327355301586
-0.0394726718245;-0.0409649588548;-0.0327344911262
-0.0394657005513;-0.0409541378426;-0.0327243411213
-0.0394370951023;-0.0408976974257;-0.0327196410722
-0.0393833157999;-0.0408728140009;-0.0326714768007
-0.0393565921198;-0.0408121737466;-0.0326026596827
-0.0393518977019;-0.0408020859456;-0.0326009450062
-0.0393199711353;-0.0407492977675;-0.0325992874549
-0.0392714337395;-0.0407415310669;-0.0325901241888
-0.0392199872837;-0.0407203646631;-0.0325769780827
-0.0391602551217;-0.0407193412931;-0.0325460051367
-0.0391320478375;-0.0406927829047;-0.0324971624943
-0.0391200198837;-0.0406878748594;-0.0324542550855
-0.0391106973777;-0.0405932301476;-0.0324073816009
-0.0390971804705;-0.0405911784858;-0.03240557542
-0.0390458578223;-0.040584593109;-0.0323699557523
-0.0390276769817;-0.0405286004767;-0.0323527247888
-0.0390020519889;-0.0405016705556;-0.0323118803821
-0.0389741986614;-0.0404648534721;-0.0323108283255
-0.0389661232267;-0.0404292738678;-0.0322942237797
-0.0389273714608;-0.0404180120767;-0.0322146154837
-0.0389217740566;-0.0403955653419;-0.0322083691606
-0.0388489113749;-0.0403856350853;-0.0321891970052
-0.038831027304;-0.0403096782176;-0.0321626011297
-0.0387521952313;-0.0402665679234;-0.032141409382
-0.0387497933695;-0.0402456938523;-0.0321368560253
-0.0386772560646;-0.0402245692118;-0.0321368217765
-0.0386553681348;-0.0402198546636;-0.0321349291707
-0.0385683980755;-0.0402035317219;-0.0321132469375
-0.0385165315029;-0.0401819229875;-0.032085176238
-0.0384448405807;-0.040171220286;-0.0320633292486
-0.0384409599702;-0.0401686943337;-0.0320609668213
-0.0384101638746;-0.0401412530299;-0.0320070487134
-0.0383721835466;-0.0400412884056;-0.0320063302256
-0.0383257471094;-0.0400191255709;-0.0320037783147
-0.0383116123933;-0.0400100572317;-0.0319984595745
-0.0382813814988;-0.040002092258;-0.0319959588822
-0.0382569259867;-0.0399325026615;-0.0319670774653
-0.0382443077468;-0.0399222465615;-0.0319402298379
-0.0382359857458;-0.0399218777916;-0.0318612246217
-0.0381217920942;-0.0398521469249;-0.0318271051016
-0.0381073939204;-0.0398149392737;-0.0318089246158
-0.0380904095313;-0.0397297159119;-0.0317989498228
-0.0380787697378;-0.0397026955166;-0.0317960527287
-0.0380318914254;-0.0396730717076;-0.0317808606047
-0.0380299791593;-0.0396667090567;-0.0317750350348
-0.0380290315005;-0.0396621088271;-0.0317625314403
-0.0380195991813;-0.0395527633754;-0.0317370355268
-0.0379966734211;-0.0395139389187;-0.0317307646902
-0.0379727709653;-0.0395115115872;-0.0317189410064
-0.0379706601764;-0.0394998744181;-0.0317087078964
-0.0379650919635;-0.0394252645177;-0.0316938479191
-0.0379095123944;-0.039411992597;-0.0316338598774
-0.0379081656892;-0.0394003219306;-0.03161160982
-0.0378589269154;-0.0393794842579;-0.0315838096979
-0.0378176472985;-0.0393618827232;-0.0315753188468
-0.0378045257432;-0.0393502368086;-0.0315087377964
-0.0377968787353;-0.0393313784474;-0.0314726710459
-0.0377815638985;-0.0393164117974;-0.0314299742079
-0.03777959444;-0.0392857088322;-0.0313882790129
-0.0377778694706;-0.0392140326513;-0.0313708138395
-0.0377500603606;-0.0392108016962;-0.031346250234
-0.037686146139;-0.039210244705;-0.0313322520151
-0.0376321720612;-0.0391848512791;-0.0313319362041
-0.037623357739;-0.0391834655509;-0.0313237254173
-0.0376222751271;-0.0391700028231;-0.0312865716965
-0.0376028723715;-0.0391475864532;-0.0312569275852
-0.0375931178276;-0.0391356122785;-0.0312563602247
-0.0375920934549;-0.0391226188125;-0.0312479998451
-0.0375558639734;-0.0391060837953;-0.0312169715714
-0.0375379475485;-0.0391040874434;-0.0311970316376
-0.0375116581043;-0.039091173557;-0.031175759522
-0.0375077189762;-0.039090699908;-0.0311626104666
-0.037481330269;-0.0390839416355;-0.0311557260106
-0.0374628775965;-0.0390828990509;-0.0311490027742
-0.0374577102772;-0.0390805586518;-0.0311265969232
-0.0374146093723;-0.0390794539102;-0.0311222181011
-0.0373709031154;-0.0390770226617;-0.0310836924955
-0.0373672032686;-0.0390758716671;-0.0310621883978
-0.0373131814455;-0.0390704914838;-0.0310471804176
-0.0372548466703;-0.0390656911572;-0.0310355139318
-0.0372353112293;-0.0390573698177;-0.0310165925743
-0.0372050132164;-0.0390542368228;-0.0309716501697
-0.0371891636553;-0.0390308547689;-0.0309501495104
-0.037091066417;-0.0390151714957;-0.0309248908395
-0.0370704880061;-0.0389877604054;-0.030847568532
-0.0370466124242;-0.0389795599022;-0.0308367778939
-0.0369728354072;-0.0389525072379;-0.0307653632683
-0.0369473738854;-0.0389242819338;-0.0307609570448
-0.0369372167063;-0.0389034590401;-0.030748713887
-0.036902785786;-0.0388641787856;-0.0307395109985
-0.0368886696291;-0.0388540845735;-0.0307193828215
-0.0368451142209;-0.0388382586623;-0.0306732846124
-0.0368421984549;-0.0387723292686;-0.0306617324744
-0.0368280394318;-0.0386520304715;-0.0306547467393
-0.0368266051251;-0.0386474720826;-0.030645271155
-0.0368112316634;-0.0386397585097;-0.030566300882
-0.0368051526429;-0.0386249913644;-0.0305201326305
-0.0367769601216;-0.038604983966;-0.0304767979751
-0.0367614468306;-0.0385429576902;-0.0304635826354
-0.0366475053373;-0.0384970686428;-0.0304505021296
-0.0366381231107;-0.0384828817562;-0.0304361954932
-0.0365515651744;-0.0384551968597;-0.03037836505
-0.0365202074306;-0.0384515265775;-0.0303674890094
-0.0365145179306;-0.0384148729058;-0.0303276296525
-0.0365129411109;-0.0384045406081;-0.0303105913676
-0.0364961129022;-0.0383840562098;-0.0302674117899
-0.0364824687659;-0.0383770099502;-0.0302526179603
-0.0364823942606;-0.038346455528;-0.0301696063526
-0.0364690940019;-0.0383321583673;-0.0301457852802
-0.0364685538968;-0.0383294533064;-0.0301399446867
-0.0364627742784;-0.038314769466;-0.030125301406
-0.0364533741073;-0.0382615546098;-0.0301174001251
-0.0364243889069;-0.0382445322505;-0.0301143120182
-0.0364225012739;-0.0382405246728;-0.0300693049611
-0.0364028452882;-0.0382329208153;-0.0300394667504
-0.0363909508888;-0.0382133355139;-0.0300241830727
-0.0363815730251;-0.0382019079439;-0.0300201741951
-0.036321265769;-0.0381950189304;-0.0300155436211
-0.0362650461186;-0.0381892154294;-0.0300134434745
-0.0362482001056;-0.0381307881625;-0.0299738818078
-0.0361534943487;-0.0381128973842;-0.0299692798308
-0.0360635983579;-0.0380736242497;-0.0299439554538
-0.0360544876842;-0.038071324871;-0.0299309464811
-0.0360330291149;-0.0379985645174;-0.0299167349668
-0.0360220862541;-0.037994916672;-0.0298314387306
-0.0360130210207;-0.0379934294429;-0.0298175300424
-0.0360103839888;-0.0379910703978;-0.0298095651283
-0.0359634402442;-0.0379768014005;-0.0297150886689
-0.0359555873363;-0.0379580671995;-0.0297046389856
-0.0359544044605;-0.0379252853713;-0.0296885376202
-0.0359007388458;-0.0379200512695;-0.0296792202752
-0.0358859395557;-0.0378986727499;-0.0296773404663
-0.0358802342728;-0.0378898342872;-0.0296501698995
-0.0358052864029;-0.0378787315905;-0.0296377605034
-0.0358013784873;-0.0378694349509;-0.0296248640262
-0.0357776485979;-0.0378585610013;-0.0296243978182
-0.0357442899554;-0.0378534056948;-0.0296167727369
-0.0357263143282;-0.0377596246427;-0.0296013830823
-0.0356829956658;-0.0377589101652;-0.0295972656613
-0.03563350073;-0.0377359231196;-0.0295942088045
-0.0356301018655;-0.037671092646;-0.0295504731872
-0.0356174394238;-0.0376492767812;-0.0295271160545
-0.0356136443879;-0.0376351641417;-0.0295178437697
-0.0356002447521;-0.0376087974451;-0.029497076445
-0.035460468748;-0.0375905398287;-0.0294702084072
-0.0354191070615;-0.0375740625279;-0.0294589988737
-0.03536897755;-0.0375040596609;-0.0294547497314
-0.0353542331065;-0.0375026332164;-0.0294484909207
-0.0353496890785;-0.0374911253232;-0.0294263250943
-0.0353488160308;-0.0374837337997;-0.0294218667785
-0.0352851441782;-0.0374475969029;-0.0294207281715
-0.0352743372335;-0.0374191031054;-0.0294113327856
-0.0352621245624;-0.0374101542438;-0.0293977307706
-0.0352400836535;-0.0373896135062;-0.0293947453744
-0.0352182978923;-0.0373760497495;-0.0293100267133
-0.0351904253527;-0.0373759000007;-0.0292597231281
-0.0351394543456;-0.0373730252916;-0.0292117140576
-0.0351366391986;-0.0373702109523;-0.0291569029055
-0.0350895845895;-0.0373579922317;-0.0291395077531
-0.0350821782754;-0.0373185167347;-0.0290789489525
-0.0350532463334;-0.0372903702567;-0.0289999091478
-0.0350200289347;-0.0372621411472;-0.0289393615604
-0.0350142529169;-0.0372582722536;-0.0289042735382
-0.0349774276182;-0.0372546858778;-0.0289030170318
-0.0349700141734;-0.037230544402;-0.0288673627747
-0.0349441642805;-0.0372233628483;-0.0288207971932
-0.0349101203349;-0.0371493190513;-0.0288104040043
-0.034840543947;-0.0371490477709;-0.0287852406644
-0.0348249473565;-0.0371454323665;-0.028782466812
-0.0348238998492;-0.037137549755;-0.0287543993142
-0.0348192619003;-0.0371346721102;-0.0287425286268
-0.0347735219992;-0.037118659167;-0.0287191037639
-0.034687867995;-0.0371153909392;-0.0287045584027
-0.0346583873194;-0.0371079965731;-0.0286807179753
-0.0346159550144;-0.0370903392719;-0.0286780407002
-0.0345641599136;-0.0370402676804;-0.0286626940153
-0.0345489210277;-0.0370276251182;-0.0286567674033
-0.0345153456226;-0.0369284207785;-0.0286539585965
-0.0345114029623;-0.0369126787814;-0.0286347739003
-0.0345084386936;-0.0368863970933;-0.0286196850088
-0.034498804698;-0.0368732313449;-0.0285812206743
-0.0344740562262;-0.0368616012944;-0.0285703110248
-0.0344706100359;-0.0368147400271;-0.0285631176871
-0.0344140885595;-0.0367844640949;-0.0285465977191
-0.034406371739;-0.0367745597684;-0.0285451503007
-0.0344023473158;-0.0367645887622;-0.0285019204984
-0.0343880662849;-0.0367163609441;-0.0284989108315
-0.0343870987085;-0.0367016965332;-0.0283502180642
-0.0343644970255;-0.0366967972951;-0.0283383179584
-0.034358958869;-0.0366462584347;-0.0283170195014
-0.0343240465779;-0.0366427257274;-0.0283122457312
-0.0342993686125;-0.0365964296804;-0.0283087377994
-0.0342799751985;-0.0365709069548;-0.0282995784457
-0.0342726131242;-0.036564487034;-0.0282724738741
-0.0342107542041;-0.0365639167073;-0.0282662877943
-0.0342094929842;-0.0365074719253;-0.0282599143432
-0.0342078107642;-0.0365049004659;-0.0282590722703
-0.0341829044516;-0.0364983092652;-0.0282424565604
-0.0341780187296;-0.0364865433992;-0.0282244619403
-0.0341282649307;-0.0364405437782;-0.028202640363
-0.0341142763206;-0.0363964202691;-0.0281953962014
-0.0341029009384;-0.0363509426654;-0.0281938514507
-0.0340773650477;-0.0363223161338;-0.0281589763607
-0.0340712521792;-0.0362977964846;-0.0281242004133
-0.0340698813607;-0.0362659751333;-0.0281132107982
-0.034064144569;-0.0362583999716;-0.0280881519436
-0.0340235376119;-0.0362420441588;-0.0280837519132
-0.034010277039;-0.0362336952665;-0.0280793317612
-0.0340078147154;-0.0362036471273;-0.0280781369328
-0.0339991866055;-0.0360880426888;-0.0280167471585
-0.0339677237142;-0.0360869871445;-0.027996622537
-0.0339650063031;-0.0360773762436;-0.0279585299846
-0.0339434657114;-0.036059827497;-0.0279319092028
-0.0339011243832;-0.036013864509;-0.0279044855581
-0.0338872213085;-0.0359997092571;-0.0278923382746
-0.0338814091816;-0.035989006172;-0.0278916868448
-0.0338687811225;-0.0359708695789;-0.0278616400896
-0.0338590807674;-0.0359606475391;-0.0278556635531
-0.0338525423592;-0.0359183730088;-0.0278520574026
-0.0338358617246;-0.0359155474054;-0.0278435684423
-0.0338348896577;-0.0358733150248;-0.0278289849101
-0.0338147291756;-0.0358169152064;-0.0277945766216
-0.0338100447011;-0.0357867430153;-0.0277804783961
-0.0337968370104;-0.0356632898173;-0.027758304817
-0.0337522387458;-0.0356591227042;-0.0277507593544
-0.0336508791846;-0.035617259091;-0.0277274265411
-0.0336281284639;-0.0355542050625;-0.0276652974111
-0.0336267654216;-0.0355528482608;-0.0276495364355
-0.0335693236681;-0.0355380990104;-0.0275965870335
-0.0334978330888;-0.0355243681711;-0.0275935888793
-0.033423388918;-0.0355119386289;-0.0275742925801
-0.0334025721588;-0.0355117479965;-0.0275698047681
-0.0333975169717;-0.035506661114;-0.0275475345199
-0.0333738577458;-0.0354344392462;-0.0274602940095
-0.0332668331447;-0.035360522991;-0.0274428761162
-0.0332606493912;-0.0353559672663;-0.0274298868005
-0.0332550479112;-0.0353450890636;-0.0273990129368
-0.0331872906689;-0.0353182525451;-0.0273933130116
-0.0331647611888;-0.0353073787158;-0.0273728195489
-0.0331488941129;-0.035246186668;-0.0273681824596
-0.0331232892343;-0.0352450965702;-0.0273513268487
-0.0331114523926;-0.0351857106318;-0.0273228659619
-0.0331088926654;-0.0351625918283;-0.0273055902398
-0.0330084891429;-0.0351606516926;-0.0272849177244
-0.0329754389849;-0.0350847542808;-0.0272556489452
-0.0329615577663;-0.0350532526316;-0.0272437517431
-0.0329568148993;-0.0350441768088;-0.0272353050591
-0.0329308081059;-0.0350157132219;-0.0271546627595
-0.0329269203287;-0.0349258531163;-0.0271507532114
-0.0329267758287;-0.0349000781161;-0.0271284748554
-0.0328424190467;-0.0348663253609;-0.0271152780218
-0.0328241925169;-0.0348523269109;-0.0271088817844
-0.0328162855984;-0.0348460034143;-0.0271028513861
-0.0328045888353;-0.0348393586217;-0.0270966311612
-0.0327548027248;-0.0348220419635;-0.0270958396762
-0.0327234370745;-0.0348078750638;-0.0270832776809
-0.0327056446459;-0.0347913763049;-0.0270459216186
-0.032696285667;-0.0347604651451;-0.0270307226534
-0.032681422861;-0.0347420623909;-0.0270294557202
-0.032662617756;-0.0346987220134;-0.0270277737076
-0.0325629489665;-0.0346906208652;-0.027016862001
-0.0325535507456;-0.0346802344577;-0.0269925167047
-0.032552938294;-0.0346674773631;-0.0269698820586
-0.0325337506572;-0.0346244166268;-0.0269433224321
-0.0325187356407;-0.0346176330876;-0.0269195966123
-0.0325094138148;-0.0346170423115;-0.0269035237494
-0.0324999049102;-0.0346087522585;-0.0268784772333
-0.0324711734195;-0.0345848009895;-0.0268375174946
-0.0324377269952;-0.0345828137155;-0.0268190651561
-0.0324254065418;-0.0345492478282;-0.0267756385132
-0.032405205479;-0.0345315727337;-0.0267704239673
-0.0323803318324;-0.0344998262026;-0.0267081188308
-0.0323775835407;-0.03449697774;-0.0266440932563
-0.0323757561135;-0.0344563016527;-0.0266312687405
-0.0323578527617;-0.0344541721388;-0.0266005471888
-0.0323430718022;-0.0344450530944;-0.0265809804235
-0.0323378387506;-0.0343838138223;-0.0265659653497
-0.0323081265861;-0.0343787519407;-0.0265630473765
-0.0322996363331;-0.03435810295;-0.0265527972464
-0.0322592056023;-0.0342508264838;-0.0265463890643
-0.0322591618946;-0.0342438105875;-0.0264708925517
-0.0322538465482;-0.0342343664524;-0.0264491376442
-0.0322029608727;-0.0341971546448;-0.0264480396894
-0.0321708941566;-0.0341742761937;-0.0264448693815
-0.0321497039692;-0.034169279374;-0.0264266213428
-0.0321479751237;-0.0341543356823;-0.0264202861069
-0.0321354605477;-0.0341336132671;-0.0264043085144
-0.0321263647315;-0.0341083947398;-0.0263886377009
-0.0321200478882;-0.0340682194477;-0.0263541234073
-0.0320988540935;-0.0340282610789;-0.0263199969726
-0.0320490805828;-0.0340205677437;-0.0262859078631
-0.032007415862;-0.0340012160432;-0.0262604361414
-0.0319958878288;-0.0339504439535;-0.0262120509957
-0.0319857049214;-0.0339180896187;-0.0261887457768
-0.0319633523931;-0.0339155840565;-0.026178616435
-0.0319308726526;-0.033908836414;-0.0261575993757
-0.0319215979302;-0.0338789490661;-0.0261315261045
-0.0319039084837;-0.0338636302722;-0.0261123239931
-0.0319027323348;-0.0338560364187;-0.0260765420728
-0.0318777207629;-0.0338464196139;-0.0260538513804
-0.0317973507243;-0.0338108477946;-0.0260453982435
-0.0317773677228;-0.0337910744381;-0.026003130929
-0.0317618985576;-0.0337814345811;-0.025992991064
-0.0317185126134;-0.0336977205854;-0.0259907209449
-0.0316757007834;-0.0336799698396;-0.0259297049199
-0.0316324509048;-0.0336506570238;-0.0258847159986
-0.0316323417702;-0.0336191235491;-0.0258811900345
-0.031628617206;-0.0336109263562;-0.0258307712545
-0.0316071102815;-0.0336022836379;-0.0258229938732
-0.031586908014;-0.0335678434123;-0.0258078875767
-0.0315438715648;-0.0335517553912;-0.0257785691013
-0.0315326775423;-0.0335370898875;-0.0257612601068
-0.0315309915644;-0.0334749820827;-0.0257609194955
-0.0315220215853;-0.033411606504;-0.0257321515726
-0.0314280791133;-0.033398259892;-0.0257264654978
-0.0313912742764;-0.0333500045546;-0.0257136190342
-0.0313740385441;-0.0333286432;-0.0257048952709
-0.0312909049734;-0.0332838968201;-0.0256978996892
-0.0312888824944;-0.0332689040082;-0.0256977532939
-0.031263866596;-0.0332599048652;-0.0256618600434
-0.0312628194047;-0.0332466288549;-0.0256233851254
-0.0312214768833;-0.0332324352912;-0.0256042520079
-0.0312191814919;-0.033213104272;-0.0256041706032
-0.0310954109903;-0.0331528296801;-0.025576521737
-0.0310332879647;-0.0330853630543;-0.0255043753631
-0.0310283132427;-0.0330423363542;-0.025478350486
-0.0309943902947;-0.0330338365926;-0.0254714665484
-0.0309852454621;-0.0330087237737;-0.0254297323908
-0.030949462037;-0.0329733046303;-0.0254276024058
-0.0309282184638;-0.0329654614147;-0.0254250794657
-0.0308982034851;-0.0329159225587;-0.0254113457666
-0.0308946446018;-0.0328875897089;-0.0254107417196
-0.0308944410313;-0.0328740634624;-0.0254033370969
-0.030830573303;-0.0328728486636;-0.0253879378309
-0.0308237733531;-0.0327822064188;-0.0253642437001
-0.0307924732244;-0.032721199984;-0.0253506150847
-0.0307724838558;-0.0326714315741;-0.0253334862817
-0.0307251250671;-0.0326658664738;-0.0252933547962
-0.0306553776593;-0.0325481396236;-0.0252810617256
-0.0306325519316;-0.0325396267;-0.0252698119515
-0.0305491626061;-0.0325251749684;-0.0252447176822
-0.0305425612905;-0.0325085840556;-0.0252392598659
-0.0305007857916;-0.0324995307594;-0.0252211029068
-0.0304835898189;-0.0324890894707;-0.0252099936705
-0.0304757448279;-0.0324334809995;-0.0251786270261
-0.030438880409;-0.0324028853777;-0.0251449202871
-0.0304307440565;-0.0323710707192;-0.0251325077446
-0.0303860789791;-0.0323569884105;-0.0251026109225
-0.0303776848048;-0.0323220078935;-0.0250835467354
-0.0303744938065;-0.0323061265918;-0.0250797775399
-0.0303733394387;-0.0323021995628;-0.0250702507676
-0.0303649933993;-0.0322723316385;-0.0250596264567
-0.0303603710724;-0.0322405066053;-0.0250216341573
-0.0303321674232;-0.0322392999468;-0.0250032772707
-0.0303166301214;-0.0322259264882;-0.0250022486025
-0.0303161654431;-0.0322094749281;-0.024993552678
-0.0303093547391;-0.0321827158243;-0.0249847019277
-0.0302543978816;-0.0321727762158;-0.024980099984
-0.0302330858032;-0.0321608479726;-0.0249397142764
-0.0301890762105;-0.0321487933307;-0.0249191380391
-0.0301845056972;-0.0321214316485;-0.0249119048651
-0.0301697602362;-0.0321079401086;-0.024888188314
-0.0301660196277;-0.0320934422873;-0.0248697279776
-0.0301645501428;-0.0320903168161;-0.0248644136818
-0.0301506889541;-0.0320369063449;-0.0248331924918
-0.0301285909101;-0.0320101095449;-0.0247986258679
-0.0301274647827;-0.0320002996915;-0.0247820932651
-0.0300832572608;-0.0319788802673;-0.0247702246258
-0.0300630546989;-0.0319625121728;-0.0247433214477
-0.0300504490278;-0.0319506925674;-0.0247261548464
-0.0300472810771;-0.0319112968629;-0.0247208635831
-0.0300376317203;-0.0318676675236;-0.0247141793708
-0.0299975082607;-0.0318510157141;-0.0247051572083
-0.0299846494647;-0.0318143663515;-0.0246925296279
-0.0299826144321;-0.0318128435808;-0.0246566114005
-0.0299457950072;-0.0318017959688;-0.0246460284519
-0.0299342104226;-0.031797777549;-0.0246333683616
-0.0299099336774;-0.0317472222455;-0.0246148819054
-0.0298783955256;-0.0317317028187;-0.0245943856063
-0.0298769964788;-0.0317058315844;-0.024578402739
-0.0298682959956;-0.0316795474481;-0.0245436212751
-0.029865301412;-0.0316749571863;-0.0245341137516
-0.0298629205313;-0.0316602660087;-0.0245249741359
-0.0298557298755;-0.0316333648562;-0.0245059239489
-0.0297805713138;-0.0316271462165;-0.0244986335992
-0.0297481393149;-0.0316160508676;-0.024497871079
-0.0297324625629;-0.0315515912977;-0.0244958083754
-0.0297099859574;-0.0315072365161;-0.0244896400602
-0.0297057909059;-0.0314846578048;-0.0244758040469
-0.0297043772753;-0.0314619239664;-0.0244379591631
-0.0296809519382;-0.0314088065222;-0.024423343607
-0.029659710043;-0.0313906001308;-0.0244070225437
-0.0296195907875;-0.0313902887761;-0.0243754349384
-0.0296019360113;-0.0313597233198;-0.0242321673457
-0.029581322181;-0.0313413333199;-0.0242241254143
-0.0295159840759;-0.0313407381515;-0.0242222029727
-0.0294433830101;-0.0313121912245;-0.0242086550642
-0.0294037136947;-0.0312862878817;-0.0242007123489
-0.0294005622561;-0.0312734078518;-0.0241890783717
-0.0293837474715;-0.0312570344455;-0.0241704827416
-0.029383238894;-0.0312348644179;-0.0241263989017
-0.0293768727393;-0.0312335431997;-0.0241215443155
-0.0293449188282;-0.0311896049065;-0.0240932504616
-0.0293057166409;-0.0311696704914;-0.0239957347043
-0.0292794599974;-0.0311677927908;-0.0239855507756
-0.0292558697723;-0.0311653104827;-0.0239836170561
-0.0292533249777;-0.0311597330432;-0.0239815727072
-0.0292217605293;-0.0310941489038;-0.0239789397015
-0.029183046556;-0.0310809722196;-0.023962894249
-0.0291774171452;-0.0310774951693;-0.0239627900057
-0.0291490900096;-0.0310496729736;-0.0239329119525
-0.0291019456815;-0.0310372816364;-0.0238906289994
-0.0290946322548;-0.0310357061841;-0.0238585438252
-0.0290682010193;-0.0310184447574;-0.0238401054592
-0.0290551046439;-0.0310177285249;-0.0238241513964
-0.0290526205707;-0.0310062690701;-0.0238240347244
-0.0290503827196;-0.0309935377087;-0.0238209768151
-0.0290423138639;-0.030985939161;-0.0237769539131
-0.0290175822845;-0.030946763272;-0.0237719341621
-0.0289662764671;-0.0309385412713;-0.0237154516292
-0.0289647023896;-0.0309087618259;-0.0237099702079
-0.0289546817812;-0.0309022988064;-0.0236993421421
-0.0289338772401;-0.0308767751943;-0.0236861882296
-0.0289331175218;-0.0308347341326;-0.0236759453442
-0.0289258848798;-0.0308302218225;-0.0236750408744
-0.028911262766;-0.0308074318768;-0.0236686476189
-0.0288898570349;-0.0307839664681;-0.0235781642075
-0.0288374551924;-0.0307723905186;-0.0235753334701
-0.0288182589818;-0.0307698486517;-0.0234995196319
-0.0288145472661;-0.0307595481896;-0.0233965207041
-0.0286587311088;-0.030692077039;-0.0233961469834
-0.0286521552356;-0.0306917010464;-0.0233897413547
-0.0286342966092;-0.0306737644067;-0.0233776604808
-0.0286151726043;-0.0306266803826;-0.0233696429377
-0.0285971613001;-0.0305909126246;-0.0233348179926
-0.0285839304986;-0.030576015559;-0.0232900317996
-0.0285789714363;-0.030546744823;-0.0232897011435
-0.028563982847;-0.0305425552773;-0.0232862565865
-0.0284869301404;-0.030506113766;-0.0232821240901
-0.0284681570655;-0.0304944748406;-0.0232535082954
-0.028464620335;-0.030484890674;-0.0231852145817
-0.028454340823;-0.0304448155598;-0.0231717198038
-0.0284468055743;-0.0304255977698;-0.0231684251326
-0.0283853527092;-0.0304065185481;-0.0231570830837
-0.0283720779567;-0.0303859739967;-0.0231522208529
-0.0283674347944;-0.0303798009611;-0.0231409157209
-0.0283157890522;-0.0303633817257;-0.0231358299687
-0.0282817872984;-0.0303564913441;-0.0231355488272
-0.0282751386641;-0.0303400134568;-0.0231329809704
-0.028245684347;-0.0302982866704;-0.0231316913098
-0.0282451860478;-0.0302846878115;-0.0231293707391
-0.0282045003042;-0.0302675411662;-0.0231258680971
-0.028198802589;-0.0302495185455;-0.0230932452406
-0.0281929150567;-0.030147971323;-0.023035743712
-0.0281768637132;-0.0301391129462;-0.0230160839598
-0.0281676760533;-0.0301257293301;-0.022986600962
-0.0281442054423;-0.0301052449413;-0.0229795211852
-0.0281286512794;-0.030102487972;-0.0229743702098
-0.0280844524793;-0.0300669911361;-0.0229732069058
-0.0280800811103;-0.0300387080723;-0.0229580154334
-0.0280519259857;-0.0300199242661;-0.0229419051072
-0.0280505890689;-0.0299862123775;-0.0228925439381
-0.0280175365973;-0.0299541306955;-0.0228410211727
-0.0280054854575;-0.0298935474247;-0.0227752982968
-0.0279608839416;-0.0298337336422;-0.0227603160398
-0.0279378991276;-0.0297596188079;-0.0227294733338
-0.0279263818846;-0.0297558761715;-0.0227285965208
-0.0279148388942;-0.029716931787;-0.0227197217964
-0.0278968254647;-0.0297005652242;-0.0227130186839
-0.0278618162091;-0.0296722159265;-0.0227080009161
-0.0278202910547;-0.0296689120616;-0.0226592817415
-0.0277733662173;-0.0296565718702;-0.0226312545313
-0.0277646212809;-0.0296257952211;-0.0226066471228
-0.0277643533292;-0.0296120609132;-0.0226000641016
-0.0277600679962;-0.0295640239248;-0.0225899946275
-0.027758020457;-0.0294969402368;-0.022585931896
-0.0276814772595;-0.0294580363066;-0.0225664132141
-0.0276191476764;-0.0294455737796;-0.0225375496581
-0.0275881674473;-0.0294335549617;-0.0225234853139
-0.0275269309101;-0.0293917128999;-0.0225169731415
-0.0275262231757;-0.0293840744526;-0.0224946954815
-0.027519300444;-0.0293628588877;-0.0224796101155
-0.027496304924;-0.0293240297319;-0.0224768200742
-0.0274196749563;-0.029310589196;-0.0224553487581
-0.0273982949723;-0.0293053221701;-0.0224509779775
-0.0273737299666;-0.0293020317011;-0.0224505266758
-0.0272185774955;-0.0293003203849;-0.0224471234019
-0.0271984802572;-0.0292959091953;-0.0224395110202
-0.0271734797652;-0.0292389760216;-0.022433277966
-0.0271153991916;-0.0292133273229;-0.0224224553574
-0.0270767549589;-0.0291568378431;-0.0223805403265
-0.0270457937809;-0.0291055808362;-0.0223519274108
-0.02703203643;-0.0290875700688;-0.0222998606698
-0.0270201019463;-0.0290776479908;-0.0222249660032
-0.0270110393814;-0.0290248531631;-0.0221731525096
-0.0269906281212;-0.0290161259767;-0.0221651807996
-0.0269869257179;-0.0290050956909;-0.0221169809391
-0.026977554434;-0.0289205361827;-0.0220945039938
-0.0268773801792;-0.0288972019525;-0.0220362174008
-0.0268599628259;-0.0288942627599;-0.022022987735
-0.0268252533197;-0.0288778166391;-0.0220221105377
-0.0267365214278;-0.0288440008477;-0.0219826219657
-0.0267019967515;-0.0288330622414;-0.0219658265253
-0.0266983568947;-0.0287229147804;-0.0219474443621
-0.0266479644154;-0.028709036994;-0.0219257611532
-0.0266268951744;-0.028702952686;-0.0218964088242
-0.0266257684471;-0.028696511921;-0.0218312342675
-0.0266250390223;-0.0286928704561;-0.0218141249497
-0.0266177625281;-0.028689233241;-0.0218039977902
-0.0266171613963;-0.0286600522993;-0.0217752094563
-0.0266126045892;-0.0286522895424;-0.0217485046548
-0.0265820682143;-0.0286342738207;-0.0217355585168
-0.0265785514419;-0.0286274759291;-0.0217198096918
-0.0265678627802;-0.0286044967877;-0.0216314710404
-0.026567697616;-0.0285859360766;-0.0216079621868
-0.0265581823127;-0.0285322093645;-0.0215592784405
-0.0265398102034;-0.0285022428302;-0.0215570142088
-0.0265143140913;-0.0284968916356;-0.021551401454
-0.0264328517744;-0.0284722736796;-0.021535880634
-0.0263779153559;-0.0284641489162;-0.0215066037237
-0.026358983752;-0.0284466234595;-0.0214958223646
-0.0263281956263;-0.0284254934623;-0.021490075626
-0.0263223853718;-0.0284041257177;-0.0214834034394
-0.0263100994979;-0.0283539475738;-0.0214786557082
-0.0262907717823;-0.028348269082;-0.0214690161491
-0.0262815747088;-0.0283315920484;-0.0214343895469
-0.0262525859583;-0.028328669021;-0.0214224713682
-0.0262506983965;-0.0283272486968;-0.0213546593114
-0.0262430149505;-0.0283201831247;-0.021335239786
-0.0262192228656;-0.028297594453;-0.021254025067
-0.0262146202174;-0.0282922869011;-0.0212216431129
-0.0261857216605;-0.0282821293743;-0.0211638865458
-0.0261787590107;-0.0282743916109;-0.0211576468246
-0.0261742664948;-0.0282497987389;-0.0211563338609
-0.0261161759589;-0.0282125834035;-0.0210903859789
-0.026104217702;-0.0281983797619;-0.0210671904958
-0.0260979185564;-0.0281885208523;-0.0210499465662
-0.0260733365043;-0.0281493747956;-0.0210386311856
-0.0260547776628;-0.0281486315296;-0.0210273911973
-0.0260449535537;-0.0280983492557;-0.0210186877624
-0.025938693369;-0.02806737084;-0.0209982194773
-0.0259269684386;-0.0279722778038;-0.0209925459233
-0.0259244458345;-0.0279316824718;-0.0209575768962
-0.025923442802;-0.0278685129397;-0.0209506644316
-0.0259124615454;-0.0278329001399;-0.0209400776804
-0.0259119291517;-0.0277972106732;-0.0209392353267
-0.025910723217;-0.0277848447029;-0.0208847051874
-0.0259094335696;-0.0277692211687;-0.0208806775393
-0.0258918194466;-0.0277582099065;-0.0208407187123
-0.0258471967792;-0.027587201444;-0.0208295616734
-0.0257960799458;-0.027582838314;-0.0208159763649
-0.0257946886621;-0.0275322822953;-0.020800005923
-0.0257686110638;-0.0274944083912;-0.0207801736217
-0.0257659298904;-0.027486697473;-0.0207514731008
-0.0257438327453;-0.0273772500634;-0.020746274677
-0.0257265279363;-0.0273411630645;-0.020744837788
-0.0256786603584;-0.0272985379559;-0.0207359312476
-0.0256615879685;-0.0272695459358;-0.020694826418
-0.0256557382148;-0.027254340198;-0.020681828924
-0.0256548952492;-0.0272499991064;-0.0206684886942
-0.0256469331851;-0.0272378698886;-0.0206515449561
-0.0256442439343;-0.0272209766619;-0.0206179359291
-0.0256435483523;-0.0271780862455;-0.0205914179686
-0.0256152027753;-0.0271622829476;-0.0205650281503
-0.0256150650333;-0.027148674514;-0.0205611165504
-0.0255989111063;-0.0271403043968;-0.0205533105619
-0.0255968971221;-0.0271238938152;-0.0205177653567
-0.0255741141731;-0.0271080573326;-0.0205074781747
-0.0255691357354;-0.027107677763;-0.020474209989
-0.0255436288788;-0.0270702534548;-0.0204735116352
-0.0255207230162;-0.0270435778934;-0.0204618567194
-0.0254816421487;-0.0270354764849;-0.0204600610333
-0.0254792452118;-0.0270258489966;-0.0204499183716
-0.0254754215705;-0.0270113750373;-0.0204217146422
-0.0254711176596;-0.0269683490141;-0.0203314718624
-0.0254477659262;-0.0269638461186;-0.0203277596801
-0.0254381317956;-0.0269467089975;-0.0202244013371
-0.0254263195564;-0.0269411258849;-0.0202214714915
-0.0252717984209;-0.0268539921685;-0.0202193193183
-0.0252687585606;-0.026771902307;-0.0202181841115
-0.0252681323119;-0.0267612313412;-0.0202000120887
-0.0252140991776;-0.0266870146648;-0.0201902563451
-0.025197584031;-0.0266543196542;-0.0201803464481
-0.0251864839635;-0.0265803126594;-0.0201756493116
-0.0251673085531;-0.0265726246447;-0.0201729412129
-0.0251274979516;-0.0265291340239;-0.0201710031545
-0.0251201805325;-0.0265051224949;-0.0201666908547
-0.0250990041357;-0.0264239199514;-0.0201494913152
-0.0250910421714;-0.0264220059349;-0.0201458394385
-0.0250686704932;-0.026411840807;-0.0201113985166
-0.025066052936;-0.0263692508907;-0.0200833101469
-0.0250528471689;-0.0263512820964;-0.020062761135
-0.0250357813532;-0.0263502748315;-0.0200210594097
-0.0250016320321;-0.0263222664474;-0.0200068254668
-0.0249849486054;-0.0263177590864;-0.0199798570044
-0.0249434655802;-0.0263069124032;-0.0199511226283
-0.0249154349311;-0.0262972690167;-0.0199391872986
-0.0249136992468;-0.0262836787396;-0.0199089983228
-0.0249075433806;-0.0262802656845;-0.0198989125253
-0.02489407385;-0.026278853263;-0.0198941646503
-0.0248892445965;-0.0262334731267;-0.0198742380639
-0.0248855736399;-0.0262329213474;-0.0198560614335
-0.0248492264693;-0.0261829556514;-0.0197960382771
-0.024844616064;-0.0261466145692;-0.0197145498006
-0.0247983164817;-0.0260931709114;-0.0196974862355
-0.0247890793257;-0.0260510353098;-0.0196895169386
-0.0247886684733;-0.0260299625512;-0.0196705045456
-0.0247793830212;-0.0260050365306;-0.0196686372066
-0.024775993196;-0.0259971583625;-0.0196404929096
-0.0247657773946;-0.0259598060544;-0.0195814854091
-0.0247399664702;-0.025953169264;-0.0195699429084
-0.0247175836979;-0.0259386827745;-0.0195625736603
-0.0247152826469;-0.0259345033797;-0.0195550600903
-0.02470716677;-0.0259312729439;-0.0195450946485
-0.0246052605587;-0.0259080313164;-0.019534975896
-0.0245824132081;-0.0258930947372;-0.0195235428654
-0.0245638597698;-0.0258883009379;-0.0194377536898
-0.0245548891318;-0.0258651703298;-0.019387937742
-0.024526414104;-0.0258236775509;-0.0193460343936
-0.0245104013361;-0.0258172278979;-0.019338835254
-0.0244541548046;-0.0257988357256;-0.0193233466937
-0.0244453554558;-0.0257931130011;-0.0193228412074
-0.0244427222655;-0.0257868421935;-0.0193023370039
-0.0244405541454;-0.0257802322291;-0.0193001306052
-0.0244300220991;-0.025751230906;-0.0192956349446
-0.0243574158417;-0.0257505040505;-0.0192470102815
-0.0243526220499;-0.0257460241887;-0.0192341696109
-0.024343309056;-0.0257164755627;-0.0191959414588
-0.0243432421667;-0.0256803285857;-0.0191783404999
-0.0243340852465;-0.0256741662127;-0.0191715492328
-0.024331124697;-0.0256709752637;-0.0191390584864
-0.0242835661539;-0.0256032072519;-0.0191379056866
-0.024276530153;-0.0255891464828;-0.0191245657777
-0.0242451337513;-0.0254809996933;-0.0191207740392
-0.024183466264;-0.0254516915042;-0.0191180028477
-0.0241780003635;-0.0254241821941;-0.0190872221506
-0.0241775800303;-0.0254051608455;-0.0190782953979
-0.0240971937012;-0.0253922340234;-0.0190531738607
-0.0240784158835;-0.0253890839671;-0.0190385134886
-0.0240748335811;-0.0253843631286;-0.0190182077941
-0.0240712154998;-0.0253761261499;-0.0190171808875
-0.0240217432659;-0.0253722837383;-0.0189969354921
-0.0240144281669;-0.0253552399316;-0.0189555221129
-0.0240140485207;-0.0253235026694;-0.0189422339218
-0.0239994823767;-0.0252555114925;-0.0189241371279
-0.0239814685462;-0.0252026086761;-0.0188860503133
-0.0239736921899;-0.025119710698;-0.0188476695671
-0.0239517725116;-0.025075023772;-0.0188333238126
-0.0239454857804;-0.0250209227834;-0.0187579402049
-0.0239389962227;-0.0249853936277;-0.0187428599575
-0.0239242447781;-0.0249851127687;-0.0186902379288
-0.0239185055008;-0.0249768271297;-0.0186678737279
-0.0239137823236;-0.0249702985839;-0.0186656177281
-0.0239082910042;-0.0249489080258;-0.0186473680664
-0.0238886927317;-0.0249359592923;-0.0186417764156
-0.0238711665992;-0.0249261104968;-0.0186383051242
-0.0238530098163;-0.0249131363052;-0.0186244517993
-0.0237941350309;-0.0248968863584;-0.0186073158724
-0.0236616754146;-0.0248676616408;-0.0185958392248
-0.0236533836554;-0.0248551993934;-0.0185829237006
-0.0236025375014;-0.0248340034239;-0.0185825283537
-0.0235831559803;-0.0248159962284;-0.0185682626945
-0.023579362837;-0.0248135322969;-0.0185157920417
-0.0235575316696;-0.0247228104465;-0.0185073594346
-0.0235311210339;-0.024669962659;-0.0184946565009
-0.0235033827833;-0.0246568680226;-0.0184822754643
-0.0234994467193;-0.0246460305952;-0.0184731926034
-0.0234625879118;-0.0246111454587;-0.0184426833353
-0.0234603591415;-0.0246042096109;-0.0184250124741
-0.0234198322693;-0.0245434674658;-0.0183884588201
-0.023398924679;-0.0245234017588;-0.0183841043323
-0.0233512986774;-0.0245003758942;-0.0183375527888
-0.0233508050244;-0.0244784349937;-0.0182958627463
-0.023339825651;-0.0244621304237;-0.0182843603545
-0.0232835889032;-0.0244276430954;-0.0182759605489
-0.0232429587646;-0.0243969345754;-0.018256801783
-0.0232406406828;-0.0243698002099;-0.0182530708199
-0.0232369023002;-0.0242885569217;-0.01820479011
-0.0232317590216;-0.024257548362;-0.0182044583928
-0.0232313046966;-0.0242108300479;-0.0181951973491
-0.0231742253239;-0.0242087521262;-0.0181780658777
-0.0231391619904;-0.0241709605218;-0.0181656413045
-0.0230828561536;-0.0241677770921;-0.0181653728061
-0.0230765669907;-0.0241306705865;-0.0181622213726
-0.0230560193395;-0.0241290113099;-0.0181617871785
-0.0230134594458;-0.024129008276;-0.0180987112861
-0.0230062265572;-0.0241138780911;-0.0180897067889
-0.0230043014364;-0.0241133167653;-0.0180584430307
-0.0229492016827;-0.0240670609143;-0.0180567191139
-0.0229051335647;-0.0240653527859;-0.0180512492409
-0.0228884216006;-0.0240620059836;-0.0179951106203
-0.0228259896326;-0.0240520848553;-0.0179735721741
-0.0228146025313;-0.0240405133896;-0.0179650442869
-0.0227775845393;-0.0240211681903;-0.0179638822397
-0.0227544535524;-0.023992250996;-0.0179543624061
-0.0227375653076;-0.0239582294065;-0.017948316737
-0.0227362693868;-0.0239405997631;-0.017938151526
-0.0225776931756;-0.0239201789774;-0.0179284260826
-0.0225524178437;-0.0239024797711;-0.0179282284505
-0.0225488830803;-0.0238968679167;-0.0178768043728
-0.0225245003275;-0.0238877246725;-0.0178604295308
-0.0225206034244;-0.0238795447824;-0.0178110282641
-0.0224982226018;-0.023874064091;-0.0178001245806
-0.022423285461;-0.0238145346249;-0.0177966459395
-0.0223970141714;-0.0237112678806;-0.0177627822551
-0.0223862846684;-0.0237101057867;-0.0177580667452
-0.0223843782451;-0.0236776699701;-0.0177574156487
-0.0223639142247;-0.0236589915687;-0.0177400950067
-0.0223233274249;-0.0236504426942;-0.0177134356981
-0.022314250217;-0.0236503210639;-0.0176952529531
-0.0223083992942;-0.0236312181766;-0.0176949993437
-0.0223003431339;-0.0236197272721;-0.017639231207
-0.0222864311122;-0.0235836243854;-0.0175841034109
-0.0222721113882;-0.0235787655158;-0.0175590227573
-0.0222379872774;-0.0235646837968;-0.0175383209925
-0.0222090678651;-0.0235319237584;-0.0175232099066
-0.0222080056968;-0.0235224145262;-0.0174652172522
-0.0221742083366;-0.0234771680458;-0.0174359294764
-0.0221622921625;-0.0234478718341;-0.0174049796579
-0.0220876711287;-0.0233437884497;-0.017397649497
-0.0220861546127;-0.0233231253088;-0.0173732957373
-0.0220813569763;-0.0232574934004;-0.0173495815368
-0.0220772863913;-0.0232170646405;-0.0173195690923
-0.0220708314884;-0.0232163784477;-0.0172988002448
-0.0220148100415;-0.0232050960556;-0.0172341334713
-0.0219472041243;-0.023188957768;-0.0172263443028
-0.0219377534105;-0.0231681315091;-0.0171622547746
-0.0219157079991;-0.0231611191678;-0.0171403104656
-0.0218527054396;-0.0230526958966;-0.0171317012682
-0.0218346682411;-0.0230289526649;-0.01712938475
-0.021813360457;-0.0230149928746;-0.0171241413967
-0.0217972134491;-0.0229991792322;-0.0171174933775
-0.0217962311927;-0.0229872580238;-0.0171132392075
-0.021796112488;-0.0229864719688;-0.0170889443677
-0.0217929678331;-0.0229859330916;-0.0170685362559
-0.0217842855547;-0.0229846599608;-0.0170155008476
-0.0217798745576;-0.0229610891377;-0.0169596454751
-0.0217722382639;-0.0229544136227;-0.0169366490509
-0.0217590483076;-0.0229512376118;-0.0169259089767
-0.0217423534148;-0.022917746719;-0.0169065868995
-0.0217354713485;-0.0229092593961;-0.0168625236476
-0.0216833262732;-0.0229021249296;-0.0168429499578
-0.0216649116784;-0.0228095974852;-0.0168413752157
-0.0216637630443;-0.022774472585;-0.016732700084
-0.0216065447102;-0.0227635240895;-0.0167318290083
-0.0215312859905;-0.0227457559927;-0.0167146107338
-0.0215260135853;-0.0226871919416;-0.016705846821
-0.0215118244012;-0.0226767686287;-0.0167046542399
-0.021495437006;-0.0226705703646;-0.0166785242114
-0.0214569898127;-0.0226432817565;-0.0166461266922
-0.0214294026611;-0.0225431079543;-0.0166126438152
-0.0214264255733;-0.0225215541308;-0.0166036638425
-0.0213869439569;-0.0225109066066;-0.0165995417095
-0.0213752096524;-0.022504509771;-0.0165866114852
-0.0213641187494;-0.0224966453526;-0.0165490530332
-0.0213419812969;-0.0224963488114;-0.0165488875045
-0.0213216412737;-0.0224658572424;-0.0165334701801
-0.0213098547708;-0.0224621631507;-0.0164848031978
-0.0213041915447;-0.0224569728707;-0.0164824400489
-0.0213001407596;-0.0224518255231;-0.016445633439
-0.0211941995334;-0.0224316518827;-0.0164403774384
-0.0211801029179;-0.0224251685267;-0.0164387436524
-0.0211490090829;-0.0224235431426;-0.0164364063146
-0.0211419343898;-0.0223974000443;-0.0164167457166
-0.0211226141695;-0.0223912776501;-0.0164110526469
-0.0210907432445;-0.0223443200526;-0.0164087824394
-0.0210680475102;-0.0222137290831;-0.0163807735911
-0.0210663946433;-0.0222070484386;-0.0163315021616
-0.0210601416982;-0.0221538855856;-0.0163272586281
-0.0210596953732;-0.0220182513501;-0.016323085781
-0.021058800342;-0.0220158611137;-0.0163029764023
-0.0210507316007;-0.0220087342798;-0.0162427722804
-0.0210045730574;-0.0219892528532;-0.0161803146602
-0.0209632534241;-0.0219139877299;-0.0161644400347
-0.0209620485837;-0.0219121744721;-0.016162744772
-0.0209565938532;-0.0218882933247;-0.0161610509235
-0.0209530542145;-0.02185916802;-0.0161483459585
-0.0209376403313;-0.0218301755751;-0.0161440952359
-0.0209071884318;-0.0218282470288;-0.0161159802814
-0.0208850533888;-0.0218247758595;-0.0161023536366
-0.0208752772487;-0.0218111893702;-0.016082166971
-0.0208742584043;-0.0217898795202;-0.016062305471
-0.0208679849452;-0.0217855569768;-0.0160454318152
-0.0208388094161;-0.0217669121391;-0.0160139032788
-0.0208138918026;-0.0216018485902;-0.0159821476549
-0.0208106556805;-0.0215986370909;-0.0159809048065
-0.0207955478068;-0.0215827701845;-0.0159727957696
-0.0207321780474;-0.0215631772957;-0.015967999576
-0.020715409083;-0.0215204141405;-0.0159429923894
-0.0206721329127;-0.0215154754394;-0.0159299122256
-0.0206568516935;-0.0215145914001;-0.0159189986064
-0.0206491572988;-0.0215057463898;-0.0159148298754
-0.0206309951829;-0.0214937061154;-0.0158843087816
-0.0206044410632;-0.0214678760343;-0.0158716210989
-0.0205590259939;-0.0214597785224;-0.0158471360914
-0.0205395548846;-0.021459715343;-0.0158187835616
-0.0205083159289;-0.0214401786649;-0.0158163518026
-0.0204173455669;-0.0214345775589;-0.0158039842814
-0.0204077000659;-0.0213932721501;-0.0157133223608
-0.0204020412347;-0.0213831612408;-0.0156677524915
-0.0203660471489;-0.0213614509974;-0.0156606024311
-0.0203213924411;-0.0213120234865;-0.0156236476278
-0.0202651991831;-0.0212678170191;-0.0156174155022
-0.0202636079317;-0.0211979112193;-0.0156102113804
-0.0202014478105;-0.0211951651691;-0.0155888787491
-0.0201966186053;-0.0211757764583;-0.0155884123089
-0.0201955216314;-0.0211691214561;-0.0155826926402
-0.0201823621061;-0.0211630133935;-0.0155812564611
-0.0201784153263;-0.0211617839423;-0.0155631731758
-0.0201681041843;-0.021087416545;-0.0155254553688
-0.020140395692;-0.0210781385221;-0.0155203625047
-0.020126487417;-0.0210712792168;-0.0154871172902
-0.0201115374531;-0.0210448028779;-0.0154725812741
-0.0200946824763;-0.0210166903478;-0.0154576196662
-0.0200742519659;-0.0210074404947;-0.0154058178391
-0.0200692081229;-0.0209775730056;-0.0153672097405
-0.0200619098656;-0.0209676232306;-0.0153662736896
-0.0200392556523;-0.0209287623585;-0.0153577308065
-0.0200255133402;-0.0209282650657;-0.0153553006094
-0.0199963386905;-0.0209256483009;-0.0153258740161
-0.0199664740401;-0.0209146003887;-0.0153161378355
-0.0199664399795;-0.0208013069995;-0.0152170448771
-0.0199622258849;-0.020771439753;-0.0152067958891
-0.0198914780974;-0.0207682442364;-0.0151489721494
-0.0198510399446;-0.0207199466459;-0.0151407172661
-0.0198170685342;-0.020709471306;-0.0150979302942
-0.0198019661078;-0.0206957984513;-0.0150851986989
-0.019752215756;-0.0206380801791;-0.0150535808141
-0.0197319877858;-0.0205868338056;-0.0150517871399
-0.0197126638305;-0.0205823318497;-0.0150324413717
-0.0197082611174;-0.0205628543717;-0.0150197870945
-0.0196181710349;-0.0205371847391;-0.0149781366493
-0.0196127270653;-0.0205334298014;-0.0149720581809
-0.0196082928826;-0.020530338354;-0.0149014980454
-0.0195483443675;-0.0205171821235;-0.01489411399
-0.0195476344355;-0.02047986334;-0.0148374605171
-0.0195256216313;-0.0203850509233;-0.0148374367264
-0.0195251205223;-0.0203697608027;-0.0148207077669
-0.0195116830578;-0.0203643911276;-0.014811910738
-0.0194956678301;-0.0203033827485;-0.0147800209861
-0.0194953367772;-0.0202701924833;-0.0147596767654
-0.0194539389984;-0.0202553921855;-0.0146982153499
-0.0194176575006;-0.0202540398242;-0.0146909396485
-0.0194162473296;-0.0202465878262;-0.0146793779398
-0.0193816218252;-0.020217590983;-0.0146494488704
-0.0193655166304;-0.0201867200982;-0.0146478404301
-0.0193475911852;-0.0201415507519;-0.0146419637679
-0.0193326278765;-0.0200644455026;-0.0146262959715
-0.0193238811928;-0.0200634656159;-0.0146077216464
-0.019309090486;-0.0200150599792;-0.0146011956953
-0.0193050890632;-0.0200117139296;-0.0145695683255
-0.019252066324;-0.019905167473;-0.0145442796452
-0.0191522777958;-0.0198615752558;-0.0145438396136
-0.0191223200765;-0.019839237595;-0.014478747603
-0.019117760791;-0.0197800264581;-0.0144691268954
-0.0190402328442;-0.0197622852262;-0.0144635804566
-0.0189996453815;-0.0197241695357;-0.0144021719423
-0.0189889827068;-0.019721862585;-0.0143766265094
-0.0189884344638;-0.0197210199438;-0.0143718736491
-0.0189773697714;-0.0196908932594;-0.0143553113319
-0.0189737597075;-0.0196816177553;-0.0143420433446
-0.0189611369481;-0.0196615380292;-0.0143264254812
-0.0189547823944;-0.0196423543876;-0.0142699526202
-0.0189522220755;-0.0196360830639;-0.0142698792371
-0.0189462584697;-0.0196320447525;-0.0142603203868
-0.0189441128883;-0.0196090489172;-0.0142374692912
-0.018893647369;-0.0195963941264;-0.0142152091896
-0.0188822732536;-0.019544258912;-0.0141903663507
-0.0188638751914;-0.0195167199164;-0.0141834897094
-0.0188302329129;-0.0195152287092;-0.0141726723863
-0.0187236975848;-0.0194716914638;-0.0141613810863
-0.0187128130191;-0.0194354913903;-0.014011654762
-0.0187074929345;-0.0194038524851;-0.0140001341562
-0.0186971535315;-0.019391795949;-0.0139701463217
-0.0186899185598;-0.0193361142511;-0.0139688389868
-0.0186680888556;-0.0192010817061;-0.0139582825813
-0.0186463384092;-0.0191598389287;-0.0139469854111
-0.0186408223155;-0.0191281213249;-0.0139269726236
-0.0186387994085;-0.0190817584732;-0.0139166411219
-0.0186154636348;-0.0190030065576;-0.013876086669
-0.0185839505618;-0.0189881730902;-0.0138619554089
-0.018569752686;-0.0189769615497;-0.0138587300491
-0.0185648298936;-0.018940851109;-0.0138367920075
-0.0185329675709;-0.0189357925175;-0.0137641576412
-0.0185304943105;-0.0189237110814;-0.0137486369827
-0.0185235263127;-0.0187950863886;-0.0137145395357
-0.018522311285;-0.01878798104;-0.0136668983197
-0.0184990654907;-0.0187700235658;-0.0136568505708
-0.0184940565548;-0.0186898341858;-0.0136472591343
-0.0184517263712;-0.0186780634958;-0.0135986595682
-0.0184483811233;-0.0186548128462;-0.0135900317695
-0.0184218423253;-0.0186103119922;-0.0135756406014
-0.0183831181847;-0.018569962732;-0.0135735769947
-0.0183726293996;-0.0184949465866;-0.0135482140156
-0.0183396981207;-0.0184908151934;-0.0134996716948
-0.0183352578625;-0.0184317139088;-0.0134860874822
-0.0183312342787;-0.0183489535564;-0.0134801743747
-0.018290330625;-0.0183320601499;-0.0134435471007
-0.0182773564419;-0.0183311252778;-0.0134006983967
-0.0182569377572;-0.0183066959154;-0.0133872095585
-0.0182474696285;-0.0182778819255;-0.0133704847319
-0.0182203694727;-0.0182500994051;-0.0133579776071
-0.0182187848543;-0.0182463994056;-0.0133336280542
-0.018199774293;-0.0182460472599;-0.0133143466544
-0.0181778737767;-0.0182191213847;-0.0132888187112
-0.018112038644;-0.0182157025907;-0.0132650848251
-0.018068821172;-0.0181966899383;-0.0132359119255
-0.0180673675038;-0.0181913870305;-0.0132163757951
-0.0180430041821;-0.0181621403621;-0.0132073623581
-0.0180378685111;-0.01815591691;-0.0131968462868
-0.0180266991888;-0.0181437519568;-0.0131854783213
-0.018010641453;-0.0181236353824;-0.0131770324163
-0.0179865359279;-0.0181200143432;-0.013170363031
-0.0179356861543;-0.018117215994;-0.0131598185665
-0.0179334415533;-0.0181037420078;-0.0131589847726
-0.017914135462;-0.0180850277;-0.0131524610724
-0.0179121526582;-0.0180788214784;-0.0131488243191
-0.0178960446126;-0.0180732968014;-0.0130847900455
-0.0178544715079;-0.0180175758389;-0.0130174809374
-0.0178524767138;-0.017969079024;-0.0130163441166
-0.017835820738;-0.0179459146289;-0.0129998174675
-0.0178290951028;-0.0179408794048;-0.0129851503132
-0.0178159420598;-0.017838736301;-0.0129750520393
-0.0177949247698;-0.0178182943217;-0.0129529931502
-0.0177897496867;-0.0178017113767;-0.012929309569
-0.0177886992192;-0.0177912421184;-0.0129118194043
-0.0177527404278;-0.0177876351962;-0.0129108957598
-0.0177438452429;-0.0177804962992;-0.0128885912854
-0.0177175025033;-0.0177649690036;-0.0128857113149
-0.0177156646085;-0.0177482764385;-0.0128803658077
-0.0176756004963;-0.0177417582737;-0.0128730204727
-0.0176488713758;-0.0177164587464;-0.0128531110525
-0.0176366427506;-0.0176161916057;-0.0128333190069
-0.0176074046332;-0.0176136187089;-0.0128173830051
-0.0175820318878;-0.0175847401136;-0.0128066246524
-0.0174918851385;-0.0175728176915;-0.0127528007138
-0.0174162810565;-0.0175673432324;-0.0127326215522
-0.0173988877062;-0.0175656068612;-0.0127313655833
-0.0173945681483;-0.0175352632151;-0.0126975597681
-0.0173453791006;-0.0174974852294;-0.0126872897537
-0.0173125562373;-0.0174811963412;-0.0126820088012
-0.0172773301347;-0.0174552390229;-0.0126698282861
-0.0171684933994;-0.0174334312211;-0.0126616986849
-0.0171559190385;-0.017419121427;-0.0126334156316
-0.0171423031297;-0.0174118252641;-0.012629840884
-0.0171392576791;-0.0173801007493;-0.0125921312822
-0.0170902015506;-0.017374003996;-0.0125920118248
-0.0170217404086;-0.0173461396754;-0.0125031426459
-0.0169996117919;-0.0173381125084;-0.0124985516031
-0.0169861149719;-0.0172851343074;-0.0124426638832
-0.0169791585262;-0.0172603651515;-0.0123983391406
-0.016896335819;-0.0172146434705;-0.012396812337
-0.0168686158029;-0.0172017957568;-0.01234228041
-0.0168682450535;-0.0171867215708;-0.0123381730848
-0.0168308875905;-0.017171347006;-0.0123055611199
-0.0168239083278;-0.017165246428;-0.0123036670189
-0.016758995979;-0.0171614870869;-0.0122897871603
-0.0167406364094;-0.0171497928409;-0.012280211083
-0.0166885831849;-0.0171393384943;-0.0122739022658
-0.0166445311117;-0.0171110330487;-0.0122607107594
-0.0166429134496;-0.0171107306505;-0.0122567217111
-0.0166277388708;-0.0170858725095;-0.012223112038
-0.016598932324;-0.0170572480011;-0.0122197587093
-0.0165983111337;-0.0170181864463;-0.0122021500451
-0.0165517549504;-0.0169877819474;-0.0121665414085
-0.0165489297276;-0.016966437555;-0.0121541403105
-0.0165477304591;-0.0169465751418;-0.012140818494
-0.0165444361615;-0.0169307270499;-0.0121282657471
-0.016527920219;-0.0168922573891;-0.0121225782361
-0.016523191921;-0.0168657473471;-0.0120705975567
-0.0165156323979;-0.0168489078382;-0.0120431327258
-0.0164959004884;-0.0168263146552;-0.0120418803575
-0.0164786761901;-0.0168081015625;-0.0120209196701
-0.0164723975478;-0.0167906054245;-0.0119935482145
-0.0164470479099;-0.0167683762958;-0.0119551365688
-0.0164306508763;-0.0167318162696;-0.0119536620421
-0.0164293818101;-0.0167104116252;-0.0119385426194
-0.0164190507275;-0.0166875257445;-0.011937075531
-0.0163715337339;-0.0166849555437;-0.0119063400441
-0.0163646092649;-0.0166098044898;-0.0118983273532
-0.0163492148505;-0.0165722324942;-0.0118478236321
-0.0163183751713;-0.0164540478934;-0.0118416062736
-0.0163154344007;-0.0164232657776;-0.011832065101
-0.0162929891105;-0.0164176030994;-0.0118039549156
-0.0162422065999;-0.0164023913765;-0.0117987064059
-0.0162373564311;-0.0163992826105;-0.0117970682162
-0.0161900625736;-0.0163034119214;-0.0117879193298
-0.0161547205115;-0.016290960077;-0.0116793843504
-0.0161389672433;-0.016280449546;-0.0116734383126
-0.0161378490194;-0.016257346366;-0.0116678661346
-0.0161319441778;-0.0162498674795;-0.0116603153611
-0.0160501706039;-0.0162140809901;-0.0116269757329
-0.0160066081227;-0.016208914205;-0.01161586408
-0.0160061825869;-0.0161801168344;-0.01158262019
-0.0159948136004;-0.0161598040392;-0.0115794998416
-0.0159348088282;-0.0161413844286;-0.0115782150789
-0.0159056385683;-0.0161115679201;-0.0115254371696
-0.0158723614875;-0.0160966871119;-0.0115253598602
-0.0158652275822;-0.0160718743567;-0.0115150497932
-0.0158504842569;-0.0160689907446;-0.0115101020919
-0.015847644001;-0.0160578936512;-0.0115044890956
-0.0158459280261;-0.0160493583406;-0.0114979364889
-0.01581441671;-0.0160413048304;-0.0114821226198
-0.0158047347824;-0.0160101509373;-0.0114683606335
-0.0157921602912;-0.0159836777039;-0.0114601053855
-0.0157886413262;-0.0159508965234;-0.011420715817
-0.0157784224294;-0.0159490073395;-0.0114099566658
-0.0157292630872;-0.0159278940381;-0.0114055334525
-0.0156317382696;-0.0158987876072;-0.0113871266824
-0.0156246300734;-0.0158497251742;-0.0113658647291
-0.0156220291473;-0.0157418932887;-0.0113335468435
-0.0156146462456;-0.0157277081467;-0.0113228288779
-0.0156142721989;-0.0156955976724;-0.0112945770969
-0.0155504249623;-0.0156298102534;-0.0112907675044
-0.015540363006;-0.0156167153026;-0.0112867961651
-0.015536558351;-0.0156009569891;-0.0112339886704
-0.0155222205971;-0.0155315213592;-0.0112231262819
-0.0155020290098;-0.0155187522565;-0.0112216243838
-0.0154698681683;-0.0154677675475;-0.0111951157405
-0.0154633798452;-0.0154651046084;-0.0111873629303
-0.0154571989916;-0.0154580122624;-0.0110720348306
-0.0154464856725;-0.0154546425202;-0.0110408206545
-0.0154324084002;-0.0154513385402;-0.0110136019066
-0.0154227413098;-0.0154503762818;-0.0109066491084
-0.0153914418551;-0.0154288568536;-0.0108966651852
-0.0153820022337;-0.0153640377706;-0.0108156146013
-0.0153433693306;-0.0153171155952;-0.0107576801737
-0.0153131262511;-0.0152905780453;-0.0107481080115
-0.0152887134617;-0.0152820170834;-0.0107340882569
-0.0152866419275;-0.0152772162167;-0.0107267064634
-0.0152843620883;-0.0152525090536;-0.0107144431966
-0.0152537419044;-0.0151851142435;-0.0107123399575
-0.0151788452575;-0.0151796327399;-0.0107025660886
-0.0151123844274;-0.0151795726656;-0.0106960484785
-0.015099234018;-0.0151637146057;-0.0106922351094
-0.0150974502199;-0.0151378616828;-0.0104820992011
-0.0150531036472;-0.0151019001586;-0.0103830282327
-0.0149319268657;-0.0150602084604;-0.0103500465026
-0.0149031120426;-0.0150320590729;-0.0103288495412
-0.0148974427223;-0.0150119418071;-0.0103193433334
-0.0148536794704;-0.0149871704698;-0.0102821556077
-0.0148536135296;-0.0149287937859;-0.0102625377189
-0.0148522933367;-0.0148986954193;-0.0102493099768
-0.0148393566924;-0.014872645054;-0.0102433689453
-0.0148355089537;-0.0148358456454;-0.0102344414116
-0.0148253241948;-0.0148181525651;-0.0101551531838
-0.0148052826959;-0.0148106987067;-0.0101292108368
-0.0147963815968;-0.0147963429177;-0.0100955690901
-0.0147682460476;-0.0147498390969;-0.0100792421871
-0.0147447630268;-0.0147494261874;-0.0100548583172
-0.0147442857572;-0.014749174691;-0.0100039882263
-0.0147071689828;-0.014728917887;-0.00994884175392
-0.0146961781418;-0.0147257587444;-0.00989721774929
-0.0146491959653;-0.0146934386656;-0.00987609017096
-0.0146336990604;-0.0146596606961;-0.00984494114356
-0.0146162758537;-0.0146408337191;-0.00984203808311
-0.0145403113548;-0.0146156803565;-0.00981505260381
-0.0145384411689;-0.0145789373145;-0.009805246949
-0.0145003088824;-0.0145595983539;-0.00980211522547
-0.0144920534952;-0.0145366736815;-0.00978457767612
-0.014490755105;-0.0144433816042;-0.00978433006484
-0.0144853610687;-0.014400295788;-0.00977874525599
-0.0144730947689;-0.0143960631429;-0.00974968244697
-0.0144622877752;-0.0143953882253;-0.00974868940042
-0.0144603349134;-0.0143816731666;-0.00974647215954
-0.0144262011566;-0.0143673705333;-0.00969320620883
-0.0144239120583;-0.0143176303761;-0.00964389017407
-0.0143796724321;-0.0142802858325;-0.00963584856706
-0.0143589347055;-0.0142646392997;-0.00962138233058
-0.0143549218556;-0.0142372738061;-0.00961995120444
-0.014352241651;-0.0142281335723;-0.00960708535942
-0.0143130863929;-0.0141943998454;-0.00957886304743
-0.0142942214152;-0.0141889618667;-0.00956105814705
-0.0142802478039;-0.0141883217022;-0.00948974823183
-0.0142757168105;-0.01415475011;-0.00948444048706
-0.0142743168377;-0.0141539916924;-0.00947227901095
-0.0142662672356;-0.0141032643334;-0.0094708434869
-0.0142622350116;-0.0140800493182;-0.00945103162893
-0.0142581948434;-0.0140700327211;-0.00945040974298
-0.0142302316275;-0.0140621284384;-0.00943293539175
-0.0142198026424;-0.0140039880334;-0.00937473951548
-0.0142064763185;-0.0139711566897;-0.00937371676987
-0.0142063967833;-0.0139546545981;-0.00935503788163
-0.0142022681034;-0.0139332143782;-0.00935501298259
-0.0141814562947;-0.0139180758831;-0.00934686012861
-0.0141601224588;-0.0138918054496;-0.00933834287687
-0.0141312907722;-0.0138887328179;-0.00933808726487
-0.0140802646385;-0.0138847968243;-0.00928871917727
-0.0140682315427;-0.0138818834253;-0.00928083890239
-0.0140420980467;-0.0138432371617;-0.00927325094798
-0.0140403410353;-0.0138152064434;-0.00926530920316
-0.0140198682691;-0.0137554116313;-0.0092561390129
-0.0139870337735;-0.0136622061162;-0.00919107730684
-0.0139638368269;-0.0136442092357;-0.00915767661985
-0.0139202905652;-0.0135983189374;-0.00915600532356
-0.0138911540791;-0.0135839421098;-0.00914123825375
-0.013884015724;-0.0135231252092;-0.00913721448967
-0.0138721676006;-0.0134972760451;-0.00910268429721
-0.0138682638179;-0.0134836271952;-0.00907077958252
-0.0137632256232;-0.0134756824143;-0.00905510927797
-0.0137579382076;-0.0134692704169;-0.00903527293629
-0.013748948617;-0.013453676043;-0.00902032871933
-0.013745442295;-0.013387260062;-0.00900298903031
-0.0137203897259;-0.0133867270085;-0.00898372924804
-0.0136965304288;-0.0133750463483;-0.00897886493617
-0.0136714735234;-0.0133533347803;-0.00896235577569
-0.0136503230708;-0.0133166695115;-0.00893403844905
-0.013644893252;-0.013305315221;-0.00892353866859
-0.0136308901104;-0.0133008911394;-0.00889903996683
-0.0136262535916;-0.013268569452;-0.00889593873306
-0.0136202303252;-0.0132404342132;-0.00887287777306
-0.0135736317115;-0.0132024922131;-0.00885256213422
-0.0135534215994;-0.0131806290518;-0.00883263412151
-0.0134902290229;-0.0131755155446;-0.00876193126736
-0.0134659129622;-0.0131211270275;-0.00870966834839
-0.0134655231537;-0.013117961937;-0.00865068259835
-0.0134416180562;-0.0130205522455;-0.00862613751714
-0.0132924927119;-0.0130102597497;-0.00861463188293
-0.013250675876;-0.0130026419301;-0.0085867022081
-0.0132492201262;-0.0129797530543;-0.00857000990705
-0.0132268070597;-0.0129775458909;-0.0085567867003
-0.0132236156883;-0.0128766486393;-0.00853073122131
-0.0131378557757;-0.0128502146731;-0.00853042798765
-0.0131027565712;-0.0128073657849;-0.00852781125178
-0.0130883953049;-0.0127765821192;-0.00852225482429
-0.0130701096679;-0.012753752656;-0.00850946860322
-0.0130479112509;-0.0127385863167;-0.00850055158623
-0.0130429456914;-0.0126539600266;-0.00848788537782
-0.0130351277018;-0.0125915495966;-0.00847291814155
-0.0130235576872;-0.0125815506363;-0.00845931877586
-0.0130067356261;-0.0125038165798;-0.00838412938311
-0.0129918662044;-0.0124780523157;-0.0083769993735
-0.0129639501787;-0.0124620000889;-0.0083694814607
-0.0129639323725;-0.0124539403347;-0.00835458328357
-0.0129548477673;-0.0124354440575;-0.00833387196301
-0.0128957291839;-0.0123997928808;-0.00826784308234
-0.0128853435561;-0.0123729983828;-0.00824176813596
-0.0128852579368;-0.0123433630189;-0.00822771328073
-0.0128482489816;-0.0123396189115;-0.00821654938877
-0.0128275759732;-0.0123374240962;-0.00820216409057
-0.0127853647544;-0.0122984800063;-0.00820007891815
-0.0127830674781;-0.0122602079983;-0.00819461506791
-0.0127596693589;-0.0122538475948;-0.0081415158206
-0.0127401409779;-0.0122210297214;-0.00811379756407
-0.012700799397;-0.0121686132452;-0.00808199278894
-0.0127000719887;-0.0121637939318;-0.00807112553399
-0.0126910480838;-0.0121352366131;-0.00806920068901
-0.0126803685324;-0.0121185164984;-0.00806484794864
-0.012678429434;-0.0121071906839;-0.0080408871166
-0.0126515352495;-0.0120700633242;-0.0080207718259
-0.0126398805607;-0.0120512834883;-0.00800084729079
-0.0126039457129;-0.0120196793703;-0.00790643159165
-0.0125463415501;-0.0120159609355;-0.0079043797348
-0.0125411598553;-0.0119982492697;-0.00789582844495
-0.0125231279709;-0.0119701844417;-0.0078576017623
-0.0125178318737;-0.011968380751;-0.00778641003429
-0.0124638995877;-0.0119669549713;-0.00775909483718
-0.0124127004951;-0.0118923952477;-0.00775857460193
-0.012384653681;-0.0118874170214;-0.00775142349506
-0.012373176439;-0.0118284697285;-0.00770746891999
-0.012297646681;-0.0117905531774;-0.00768026941796
-0.0122858477498;-0.0117795119766;-0.00764181786727
-0.0122697719376;-0.0117671008532;-0.00761945670177
-0.012267032805;-0.011725659941;-0.00760254827382
-0.0122408926983;-0.0116938630305;-0.00757237387933
-0.0121584053564;-0.011675676119;-0.00753907962544
-0.0121482845428;-0.0116685324092;-0.00751148410286
-0.0121438158866;-0.0116656742262;-0.00750164741501
-0.0121402531099;-0.0116589914877;-0.00748862518751
-0.0120993998925;-0.0115931964478;-0.00746228162911
-0.0120771319471;-0.0115702564277;-0.00744640907418
-0.0120290216683;-0.0115701952534;-0.00739759079805
-0.0120143014393;-0.0115337974506;-0.00739372390744
-0.01201095369;-0.0115179848278;-0.00738525550407
-0.0120077310661;-0.0114995585126;-0.0073552617362
-0.012002449727;-0.0114922139677;-0.00735193021233
-0.0119660669998;-0.0114915248092;-0.00732122530596
-0.0119658205283;-0.0114763907046;-0.00731001238268
-0.0119393041659;-0.0114493332245;-0.00730050046454
-0.0119219869567;-0.0114331060072;-0.00729216295236
-0.0119129364373;-0.0113655057132;-0.0072685325928
-0.011889526963;-0.0113647747595;-0.00724728758436
-0.0118720287346;-0.0113537409714;-0.00723346430158
-0.0118424173709;-0.0113343350387;-0.00723106756356
-0.0118136960246;-0.0112277076161;-0.00721025098339
-0.0117826571246;-0.0111224678252;-0.00719706591604
-0.0116984666918;-0.0111166895686;-0.00717764148236
-0.011651377713;-0.0110938198102;-0.00717294847571
-0.0116490953074;-0.0110922117051;-0.00711435137938
-0.0116415877026;-0.0110772832285;-0.00707953120562
-0.011603452201;-0.0110631994282;-0.00703751018282
-0.0115220605166;-0.0110557318241;-0.00700544735452
-0.0114680339051;-0.0110464812958;-0.0069773518852
-0.011437283111;-0.0110321208391;-0.00694504323066
-0.0114053140791;-0.0109518766299;-0.00693738570233
-0.0113672710351;-0.0109480793498;-0.00691441126739
-0.0113606903724;-0.0109231993301;-0.00691306140371
-0.011358393936;-0.0108794884182;-0.00689154004126
-0.0113552425415;-0.0108677131109;-0.00687842066394
-0.0113363659311;-0.0108594609772;-0.00686121439506
-0.0113131673166;-0.0108578006275;-0.00681974761176
-0.0112938520511;-0.0108210080226;-0.0068056515099
-0.0112196505456;-0.0108082413955;-0.00680418951322
-0.0112084315159;-0.0107676730156;-0.0068033201103
-0.0112051643553;-0.0107658700651;-0.00677482754809
-0.0111816804162;-0.0107571833262;-0.00674893611977
-0.0111621293165;-0.010733209908;-0.00670981670873
-0.011156327102;-0.0106988190741;-0.00670806707519
-0.011134033511;-0.0106840330246;-0.0067040464252
-0.0111054903763;-0.0106701629227;-0.00665715161957
-0.0110289884643;-0.0106537727999;-0.00662380156
-0.0110269349105;-0.0106106097022;-0.00651393057847
-0.0109953323955;-0.0106092816962;-0.0064966878552
-0.0109907294345;-0.0105396200202;-0.00643063922913
-0.0109484846856;-0.0104786240673;-0.0064247903797
-0.0109370387177;-0.0104229874632;-0.0064156831946
-0.0108374243351;-0.0104039012632;-0.00639611623761
-0.0108266483701;-0.0103468215527;-0.00638868968921
-0.0108048167016;-0.0103196212214;-0.00638319834838
-0.0107592997061;-0.0102971012831;-0.00637333739133
-0.0107127946912;-0.0102772516351;-0.00637196572917
-0.0107093297967;-0.0102709871849;-0.00636188585038
-0.0106904786162;-0.0102611565655;-0.00630384854553
-0.0106635394035;-0.0102393550484;-0.0063010809415
-0.0106470792031;-0.0102161995809;-0.00629998123044
-0.0106454068378;-0.010187735276;-0.00629344110301
-0.0106417121908;-0.0101240290703;-0.00628322343328
-0.0106358047975;-0.0100950167622;-0.00626263226836
-0.0106239180799;-0.0100819833476;-0.00625629245539
-0.0106224821584;-0.0100690438995;-0.00625151882613
-0.0105926100887;-0.0100433348185;-0.00623613632459
-0.0105883347294;-0.0100099811486;-0.00623605212752
-0.010584497991;-0.010009629938;-0.00619853887252
-0.0105716736906;-0.00999689172718;-0.00619524666325
-0.0105640288339;-0.00996294587245;-0.00616715146932
-0.0105351762968;-0.00995670064152;-0.006127541695
-0.0105339176891;-0.009945455868;-0.00610176013068
-0.0105262267347;-0.00994521815622;-0.00609508492413
-0.0104591987612;-0.00988320325606;-0.00608749950832
-0.0104386125646;-0.00982047710782;-0.00608047779152
-0.0104368969873;-0.00982008877006;-0.00607543033056
-0.0103958912419;-0.00978785774871;-0.00607159544342
-0.0103920752522;-0.00977982408387;-0.00606260459852
-0.0103801730051;-0.00970859042129;-0.00604518576291
-0.010378004845;-0.00967119254825;-0.00596550708778
-0.0103739339004;-0.00966846408452;-0.00594544622488
-0.0103708399179;-0.00966345879541;-0.00587735246186
-0.0103435022583;-0.00965341519952;-0.00587680143727
-0.0103340215453;-0.00960970850327;-0.0058759008449
-0.0103265175394;-0.00959726073299;-0.00587502558773
-0.0103058376209;-0.00951686935825;-0.00586755350576
-0.0102955530274;-0.00951661754931;-0.00586533596829
-0.0102931707791;-0.00951543423544;-0.00585627011016
-0.0102673241114;-0.00951220545338;-0.00584658661698
-0.0102641476741;-0.00945901353292;-0.00581784162602
-0.010237024255;-0.00940273114568;-0.00576530982549
-0.0102106269236;-0.00939982876197;-0.00572987860448
-0.0101957558013;-0.00937170981224;-0.00571435887444
-0.0101940024227;-0.00931784083066;-0.00569173149229
-0.0101548810718;-0.00927093316095;-0.00567933349245
-0.0101520142419;-0.00926397153476;-0.00567695442525
-0.0100870565292;-0.00924298731804;-0.00566136490235
-0.010046949866;-0.00922768607239;-0.00565648237587
-0.0100410803551;-0.00920468439449;-0.0056077535189
-0.0100393602006;-0.00916618436734;-0.00558621905486
-0.00999607677278;-0.00913174903251;-0.00555930449899
-0.00994521181656;-0.00912277367261;-0.00554955553527
-0.00994036189281;-0.00911845712289;-0.00552460193598
-0.00993989050341;-0.00911725688582;-0.0055194359953
-0.00993498167744;-0.00910360683163;-0.00550661950517
-0.00991153054961;-0.00909069063571;-0.00547770997623
-0.00988825125448;-0.00903820206271;-0.00547646591492
-0.00987709390042;-0.00901484195829;-0.00546345164249
-0.00981550517472;-0.00895806297414;-0.00543019749592
-0.00981221992565;-0.00889137500833;-0.00542927549714
-0.00978510436018;-0.0088896083788;-0.0054194515016
-0.0097750587328;-0.0088198126271;-0.00541736121094
-0.00969686803435;-0.00880576793083;-0.00540359415506
-0.00968291608889;-0.00880240930117;-0.00538896620647
-0.00961128037815;-0.00879769337251;-0.00538156591041
-0.00956336688939;-0.00879274927746;-0.00537184173316
-0.00952611045246;-0.00879073751149;-0.00536657110863
-0.00951085921189;-0.00876885049271;-0.00536404934139
-0.00949043380906;-0.00875483564834;-0.00536011611586
-0.00948236382506;-0.00874811156082;-0.00534933028197
-0.00947335570941;-0.0087382146042;-0.00534524662446
-0.00944360281718;-0.00873552514905;-0.00528221585872
-0.00943057333232;-0.00870107164802;-0.00526501893067
-0.0094272254735;-0.00866662821588;-0.00525772345591
-0.00939004475158;-0.00859511213016;-0.00523071851197
-0.0093768369278;-0.0085482430587;-0.00517773961029
-0.00936423036356;-0.00854765928995;-0.00516658067983
-0.00935970993373;-0.00852573206398;-0.00511228218791
-0.00931994583179;-0.00848297393349;-0.00508595456953
-0.00928304467499;-0.0084396185082;-0.00507223851556
-0.00926477640134;-0.00839439163255;-0.00503453314349
-0.00925344779665;-0.00839409532895;-0.00501986277379
-0.00924435950901;-0.00834722676097;-0.00500274288358
-0.00922227089637;-0.00834216384293;-0.00498282223123
-0.0092131387959;-0.00832683845921;-0.00497243399443
-0.0091861047166;-0.00828808220634;-0.00497107595792
-0.00917843938734;-0.00828191952953;-0.00496959886062
-0.00914378671022;-0.00828191332103;-0.00496190771678
-0.00910800436288;-0.0082660742908;-0.00494110847734
-0.00910451529151;-0.00824897425219;-0.00492534241628
-0.00910109664676;-0.00813818755475;-0.00492057082407
-0.00909585420068;-0.00810725021805;-0.00489767723988
-0.00908386273706;-0.00804669327924;-0.00489294944277
-0.0090641287226;-0.00801094910804;-0.00489275170977
-0.0090292983878;-0.00789900521196;-0.00487851490966
-0.0090280532883;-0.00787184079334;-0.00486896880731
-0.00900618641935;-0.00784129772914;-0.00485249121372
-0.00898557756667;-0.00784039831807;-0.00483674111162
-0.00898551902289;-0.0078359900452;-0.00479340506049
-0.00898150363764;-0.00781691562423;-0.00477881663612
-0.00896141298312;-0.00781601242829;-0.00477340225765
-0.00893754205409;-0.0078154752789;-0.00476865616515
-0.00892182246906;-0.0077654628347;-0.00476306237868
-0.00889662993059;-0.00771621422491;-0.00476071646844
-0.00885157848171;-0.00770002215376;-0.00475100546037
-0.00884376529153;-0.00769063560662;-0.00472457324756
-0.00880505286738;-0.00765402796317;-0.00472266369009
-0.00879138362544;-0.00761196651845;-0.0047112813329
-0.00878716967205;-0.00760969536085;-0.00468177426231
-0.00877644912724;-0.00751778372073;-0.00464298884967
-0.00874816839495;-0.00750404487045;-0.00463253224423
-0.00870910853093;-0.00747885090629;-0.00459386635835
-0.00865431253672;-0.00743226999399;-0.00457632050001
-0.00862090968701;-0.00741103293103;-0.00456371684416
-0.00859357987646;-0.00740311987516;-0.00456030933671
-0.00859031623349;-0.00739788013092;-0.00456013829024
-0.00858710010623;-0.0073643311453;-0.00455617085839
-0.00857618058975;-0.00733256306006;-0.00453178185903
-0.00851027519057;-0.00732563989858;-0.00452486687203
-0.00850045953911;-0.00732419420516;-0.00451791044523
-0.00849056870146;-0.00724488808288;-0.00449637075228
-0.00844442529133;-0.0072025382544;-0.00447036972423
-0.00844400812228;-0.00717733621103;-0.00446685275766
-0.0084172090342;-0.00715735119818;-0.00444950848453
-0.00841705794778;-0.0071209323621;-0.00443939121721
-0.00837635625743;-0.00712063294364;-0.00443039192385
-0.0083610488805;-0.00710124768061;-0.00442021450029
-0.00835944154689;-0.00709669260084;-0.00441945404824
-0.00832600722549;-0.0070954703452;-0.00441398375919
-0.00831653874327;-0.00701579965288;-0.00440773198696
-0.00831643464305;-0.00699801295661;-0.00430573832229
-0.00831246405291;-0.00693580445329;-0.00430052447812
-0.00829293720129;-0.00692478066703;-0.0042918873408
-0.00822796455712;-0.00691755288988;-0.00422374868636
-0.00822296245776;-0.00690806543706;-0.00422112445767
-0.00819788874494;-0.00690439038941;-0.00420363027338
-0.00819021317731;-0.00690069341039;-0.00418874368753
-0.00818253941823;-0.0068903709859;-0.00418312309928
-0.0081614775648;-0.00688354286576;-0.00415476650606
-0.0081250236015;-0.00688235052796;-0.00415337548197
-0.0081045986741;-0.00687453701369;-0.00414898785724
-0.00808355241412;-0.00686627875796;-0.00414285992887
-0.008075066101;-0.00685482533785;-0.0041386046248
-0.00805727568087;-0.00677377195019;-0.00411457954738
-0.00804907686283;-0.00676273724755;-0.00409983971455
-0.00797701938759;-0.00674492781901;-0.00408416993525
-0.00797310421773;-0.00673769142019;-0.00407179639
-0.00797275646137;-0.0067233642712;-0.00405072413331
-0.00793536010416;-0.00671878620352;-0.00404868781561
-0.0079233149171;-0.00670897949863;-0.00404332248127
-0.00791860466554;-0.00669378339885;-0.00404208966758
-0.00789505319407;-0.00663794953378;-0.004035600125
-0.00783011611641;-0.00663762667883;-0.00401181096274
-0.0078117618238;-0.00662219483914;-0.00398636954853
-0.00779403254186;-0.00648954247939;-0.00398133554303
-0.00779327844058;-0.00645196041941;-0.00395586624915
-0.00779249024317;-0.00642861398916;-0.0039453261962
-0.00776128974825;-0.00638976300623;-0.00392251945665
-0.00771880114547;-0.00635542881858;-0.00391158238572
-0.00767359949447;-0.0063223501721;-0.00384716078279
-0.007665224154;-0.00632033709726;-0.00382536361076
-0.00765250464213;-0.00623518768402;-0.00381912980172
-0.00765210766679;-0.00618365001193;-0.00378391016744
-0.00765105052895;-0.00617136525568;-0.00377410957432
-0.00764774291776;-0.00612722310093;-0.00377269002738
-0.00764698184618;-0.00612646336709;-0.00373446912021
-0.00761324401469;-0.00606661701559;-0.00372875461791
-0.00760472095361;-0.00605218037768;-0.00371734511743
-0.00760287316076;-0.00603805452874;-0.00370163070085
-0.00758262827538;-0.00602688750482;-0.00370041924704
-0.00756961845489;-0.00602276236934;-0.00369693263054
-0.00756592847955;-0.00602188815361;-0.00365543214735
-0.00755715132809;-0.00599716017713;-0.00363615397571
-0.00755231950066;-0.00596847205992;-0.00363426018572
-0.00753649975835;-0.00596517673172;-0.0036195693149
-0.00751317835972;-0.00593092063505;-0.00359169052012
-0.00750540011084;-0.00591990991001;-0.00358870581619
-0.0074995761881;-0.00591342219873;-0.00356797765489
-0.00749516381043;-0.00591193931907;-0.00355880096242
-0.00749245072702;-0.0058757276981;-0.0035521958337
-0.00749137331228;-0.00586606217632;-0.00352820327582
-0.00740446398511;-0.00584581725016;-0.00350421439468
-0.00736271194947;-0.00570105049708;-0.00350021887006
-0.00728379038087;-0.00569928179455;-0.00349059628389
-0.00725765032592;-0.00569399790978;-0.00346787828071
-0.00723293580298;-0.00569061519539;-0.00344740813214
-0.00722280669014;-0.00568479869448;-0.00340042928992
-0.00721757160912;-0.0056481967229;-0.00338843765342
-0.00715007496363;-0.00561509157864;-0.00338653122815
-0.00712612078046;-0.0056145012753;-0.00337494496788
-0.00710546744782;-0.00554836896591;-0.00336887242628
-0.00708042913462;-0.00554186517028;-0.00336603801557
-0.00707002629794;-0.00552672007389;-0.00334791255851
-0.00706671951096;-0.00552335437925;-0.00332218348409
-0.00706130881495;-0.00545532738074;-0.00330696882029
-0.00704577739383;-0.0054288960588;-0.00330203716922
-0.00701678549938;-0.00538608249639;-0.00329949403126
-0.00700245180267;-0.00538447623172;-0.00329168438862
-0.00691588016668;-0.00537586729525;-0.00328559013869
-0.00691108497204;-0.00537475381416;-0.00326475180326
-0.00691068375277;-0.00536461113391;-0.00324726703596
-0.0068808114812;-0.00535402435321;-0.00321639700452
-0.00680719187164;-0.00530375055966;-0.00321223916979
-0.00679755693603;-0.00530195293655;-0.00320944291282
-0.00677065528665;-0.0051443923446;-0.00318653332104
-0.00675159704404;-0.00506061084496;-0.00317327657967
-0.00672310548634;-0.00503720759193;-0.00317234432992
-0.0067182931387;-0.00501238063563;-0.00315168604327
-0.00670962921965;-0.00500091055528;-0.00310279198373
-0.00668151875731;-0.0050002912843;-0.00310221093983
-0.0066707305043;-0.00499668083162;-0.00304576692636
-0.00664553953493;-0.00493116161654;-0.0030354644132
-0.00662783909912;-0.00488977888002;-0.00300692839313
-0.00661410183544;-0.00480222981545;-0.00296115059222
-0.00659842897162;-0.00478817523706;-0.00293227545665
-0.00654076614371;-0.00478631744384;-0.00293070023604
-0.00652881438005;-0.00472774326175;-0.00292400687662
-0.00651639877637;-0.00462379059531;-0.00290664407677
-0.00650785877265;-0.00455618227983;-0.00290273904138
-0.00650615439798;-0.00455478011924;-0.00289885882975
-0.00648887321602;-0.00454771191839;-0.00288672424869
-0.00644837413362;-0.00454461021507;-0.00287997076831
-0.0064458302205;-0.00450065470369;-0.00287710484314
-0.0064332580512;-0.00446240544559;-0.00287390506117
-0.00643234301581;-0.00445222766066;-0.00283006902106
-0.00638709841939;-0.00444921468559;-0.0028293902944
-0.0063747884944;-0.00444911285589;-0.00282179979492
-0.00635280021987;-0.00444817243584;-0.00280990667026
-0.00630918618789;-0.00444335192844;-0.00279105826153
-0.00628943607727;-0.00443140846896;-0.00277332917679
-0.00627575174135;-0.00440001199434;-0.00276682261873
-0.00625624190852;-0.00439596824937;-0.00274179835779
-0.00624102692193;-0.00438260362055;-0.00273976336798
-0.00623656648343;-0.00435361544118;-0.00269088151321
-0.00622466726594;-0.00435007540757;-0.00259834438665
-0.00621957679855;-0.00428866255805;-0.00257359770973
-0.0062177631;-0.00423785533198;-0.00256007624188
-0.00620503578867;-0.00421715684207;-0.00253129209343
-0.00617899096139;-0.00419957920865;-0.00252904038625
-0.00617802726118;-0.00419808121787;-0.00252885324262
-0.0061771122392;-0.00417681765085;-0.00252753522148
-0.00616286377365;-0.00416363574932;-0.00252645435375
-0.00613183661539;-0.0041578322297;-0.00252474992781
-0.00612252700334;-0.00415230417566;-0.00252048472464
-0.00611361149403;-0.00411834364863;-0.00250453658185
-0.00610591604475;-0.00411201729325;-0.00249183079678
-0.0060981208767;-0.0040789742536;-0.00247236851971
-0.00608020209716;-0.00405835177405;-0.00246156250409
-0.00593886626276;-0.00403619979392;-0.00244806224094
-0.0059111192651;-0.00403097692583;-0.00243445388104
-0.00590941528278;-0.0040124854215;-0.00242911472925
-0.00588783398007;-0.00398610213521;-0.00242374230815
-0.00586451549987;-0.00397465450741;-0.00240354606622
-0.00585293125812;-0.00397416566002;-0.00237533749117
-0.00583976750417;-0.00396947768447;-0.00234169305735
-0.00578399091141;-0.00393081441115;-0.00232892114535
-0.00577232097332;-0.00392734670963;-0.00230448088329
-0.00577048897085;-0.00390850180735;-0.00228174505675
-0.00572812258348;-0.00390140688515;-0.00221816435116
-0.00568917358153;-0.00389358003143;-0.0022109438671
-0.00566247208333;-0.0038729162804;-0.00214482556073
-0.00564833405995;-0.00385921156147;-0.00210920647927
-0.00561681640954;-0.00384383521999;-0.00205691306911
-0.00560301791552;-0.00382689088142;-0.00203086957906
-0.00560291118387;-0.0037755512476;-0.00197937557362
-0.00558550964693;-0.00377474965202;-0.0019774635668
-0.00558493921116;-0.00376649152026;-0.00197296669148
-0.00557121207225;-0.00375866489386;-0.00196784116812
-0.00551489199153;-0.00372568003058;-0.00196168765347
-0.00548885242061;-0.00367602319249;-0.00190353153349
-0.00545972284188;-0.0036548093681;-0.00190175960552
-0.00545005378687;-0.00364986933026;-0.00186415472542
-0.00544277682574;-0.00351396674101;-0.00185574075242
-0.00541452452703;-0.00350050831332;-0.00184698504689
-0.00539573384742;-0.00347577070621;-0.00184664857147
-0.00539162422917;-0.00342875325011;-0.00182628116703
-0.00538083095363;-0.00342217028532;-0.00181618714725
-0.00536786273369;-0.00341492678891;-0.00180214939928
-0.00536199306936;-0.00340019588382;-0.00179690932245
-0.00531906528053;-0.00339242451607;-0.00178740654387
-0.00531482546885;-0.00337993807299;-0.00178325729985
-0.00531273129087;-0.0033335107874;-0.00177743450079
-0.00528547585798;-0.00332224603149;-0.00177421043154
-0.00528413949508;-0.00328669425448;-0.001767242106
-0.00528141558855;-0.00324870219677;-0.00175911187855
-0.00526424929071;-0.00323638313977;-0.00173301474287
-0.00526333910352;-0.00323124167774;-0.00166052351773
-0.00523952010201;-0.00322007777425;-0.00165132570213
-0.00522150770094;-0.00317026446261;-0.00159906995553
-0.00520682813385;-0.0031586437423;-0.00157830137727
-0.00519288501891;-0.00314794158943;-0.00155907087291
-0.00518756706206;-0.00314542863965;-0.00155563823697
-0.00515110929587;-0.00313387042222;-0.00150717378906
-0.00513381007433;-0.00307243665495;-0.00150708258168
-0.00511259646026;-0.00305809329463;-0.00147755102274
-0.00508043420069;-0.00303561856451;-0.00143912291884
-0.00507172449483;-0.00294469177838;-0.00143872679804
-0.00504350842432;-0.00292762140034;-0.00140752411495
-0.00503640006966;-0.00290701080958;-0.00137944077881
-0.00503208753635;-0.00283855889523;-0.00135522442396
-0.00502623925914;-0.00275932817792;-0.00135027209564
-0.00499168175675;-0.00275896697599;-0.00134375270031
-0.00498063541201;-0.00275628634821;-0.0013392733279
-0.00491517845417;-0.00269959259986;-0.00133233642949
-0.00488425123887;-0.00266327339805;-0.00131855605279
-0.0048778647569;-0.0026041637659;-0.00130849253156
-0.00486606485939;-0.0026025166784;-0.0012933944553
-0.00486518168844;-0.00253304319589;-0.00128280311936
-0.00484917481308;-0.00249340807872;-0.0012797110047
-0.00483876927116;-0.00245005652641;-0.00124480393702
-0.00482576849932;-0.00244698301193;-0.00123922659777
-0.00482264474641;-0.00241767709566;-0.00119623628699
-0.00481497791844;-0.00241451603729;-0.00117964871727
-0.00480572175785;-0.00240281304096;-0.00115607570839
-0.00480212345442;-0.00238332544517;-0.00114448105307
-0.00479915748055;-0.00237899089392;-0.00110948129377
-0.00477982342943;-0.00231432806907;-0.0010869163361
-0.0047788978582;-0.00230137534183;-0.00106034081223
-0.00477046437566;-0.00228268794339;-0.0010463587557
-0.00476349761303;-0.00227811720546;-0.00101546946381
-0.00473359980792;-0.00227741670648;-0.0010061589192
-0.00471471545724;-0.00222260658796;-0.00098922418206
-0.00470739417305;-0.00221099373729;-0.000967875622886
-0.00470301559063;-0.002174776157;-0.000937645912701
-0.00469902122382;-0.00216667197435;-0.000933665258583
-0.0046888271748;-0.00214614914979;-0.000930825734332
-0.00466201795275;-0.00212116985163;-0.000924942865933
-0.00463403642652;-0.00209820678107;-0.000921226553487
-0.00462660986673;-0.00206554940651;-0.000915150185406
-0.00461238247799;-0.00205359077965;-0.000897091579832
-0.00456626880608;-0.00203765795208;-0.000893835995469
-0.00449671989729;-0.00199227568015;-0.000860226313191
-0.00449339946868;-0.00199133379166;-0.00085807989326
-0.00448243169726;-0.00197180229999;-0.000857833319391
-0.0044779826772;-0.00195754604283;-0.000855486807711
-0.00447380368827;-0.00195544312744;-0.000851845291776
-0.00445019757166;-0.00195189448632;-0.000850446830738
-0.00442582515999;-0.00191525351927;-0.000836261729376
-0.00440954559897;-0.00186862377406;-0.000808737020391
-0.00438347213817;-0.00186341933033;-0.000802053162604
-0.0043781690416;-0.00182488046647;-0.000795174242493
-0.004354744674;-0.00182267452697;-0.000791760432875
-0.00434041339763;-0.0018082628161;-0.000764189481518
-0.00432107453897;-0.00179147611911;-0.000747084470328
-0.00431620540277;-0.00173161706088;-0.000719826124015
-0.00427408014576;-0.00172965160864;-0.000719775720916
-0.00427396765116;-0.00165071052731;-0.000718405123414
-0.00425394909681;-0.00162040584637;-0.000706034602607
-0.00420215510419;-0.00161908291329;-0.000680318511587
-0.00419605698388;-0.00155198643925;-0.000678060909127
-0.00416295948921;-0.0015426352648;-0.000642580098803
-0.0041381822807;-0.00152922723684;-0.000628842281806
-0.00413233084619;-0.00147574074096;-0.000599400327815
-0.0041039517105;-0.0014693157117;-0.000599294419008
-0.00405802922411;-0.00144159485412;-0.000595427449708
-0.00405494344835;-0.00137484132988;-0.000590955564304
-0.00404354504597;-0.00134235822516;-0.000585865924917
-0.00404104707483;-0.00131419016493;-0.00058103417178
-0.00403209444927;-0.00129902843881;-0.000578202314351
-0.00399395446455;-0.00123921820762;-0.000569098767432
-0.00399233325977;-0.00123821689443;-0.00056597639046
-0.00399125023985;-0.0012354625933;-0.000538466893924
-0.0039372298308;-0.00118629993972;-0.000527185935651
-0.00392831014426;-0.00116818029607;-0.000493655155679
-0.00390094646404;-0.00116465887954;-0.000486992753388
-0.00385522849308;-0.00115183010807;-0.000440392545042
-0.00384775855115;-0.00114926850679;-0.000429967490419
-0.00384411444857;-0.00114336800161;-0.000399228322882
-0.00381839306604;-0.00106794385192;-0.00038047429626
-0.00380828638856;-0.00105881077007;-0.000358319698244
-0.00379512422134;-0.00103866401819;-0.00033225479384
-0.00377238943442;-0.000975967507886;-0.000317386141058
-0.00376062144061;-0.000971102505546;-0.000310700324706
-0.0037285622584;-0.000903031415972;-0.000290855420996
-0.00372006384158;-0.000899890281441;-0.000258069959587
-0.00370142593055;-0.000879100087138;-0.000237168354806
-0.00365547677935;-0.000870931485338;-0.000221833447589
-0.00363930723277;-0.000870135010489;-0.000220409859166
-0.00363200623585;-0.000837671914885;-0.000207648996407
-0.0036267379971;-0.000835366026098;-0.000194174167102
-0.00358471443404;-0.00082785981387;-0.0001923513141
-0.00358340534622;-0.000825943472913;-0.000185516407284
-0.00356618068973;-0.000811842507635;-0.000184446784667
-0.00354422957404;-0.000808980771931;-0.000177600796261
-0.00353199815067;-0.000796048905281;-0.000160741795303
-0.00352752253494;-0.000781408242283;-0.000156375304087
-0.00351401261141;-0.000778804399166;-0.000145306909906
-0.00350536867438;-0.000744743059423;-0.000143354969175
-0.00347561352843;-0.000724526302186;-0.000117759348804
-0.00347157124373;-0.000710840071121;-4.36674058281e-05
-0.00346354491909;-0.000698380799212;-2.44878504412e-05
-0.00340606223561;-0.000625957872721;-1.57500244444e-05
-0.00337140412981;-0.000609181570369;-1.43022884074e-06
-0.00336852407391;-0.000608119457455;0.0
-0.00334398823201;-0.000582907164283;0.0
-0.00334154438045;-0.000579849787692;0.0
-0.00333864198648;-0.000570931007483;0.0
-0.00331810118682;-0.000494963370571;0.0
-0.00331379006906;-0.000482441663521;0.0
-0.00328031331234;-0.000471069478655;0.0
-0.00327827214323;-0.000458027979739;2.90597645728e-06
-0.00327796103448;-0.000415732104217;1.20942044678e-05
-0.00326937241903;-0.000367562918292;1.94754893565e-05
-0.00323745525269;-0.000355417192516;2.01537784428e-05
-0.00320837283497;-0.000342725058289;2.94099005737e-05
-0.00320017085125;-0.000297962113253;4.10139396871e-05
-0.00318415252138;-0.000228564188775;4.84167978351e-05
-0.00316589206339;-0.000207674359075;5.34505187427e-05
-0.00314820063413;-0.000158986593978;7.51303026254e-05
-0.00310570715347;-6.03304625474e-05;7.54441659565e-05
-0.00309683873105;-2.18077754053e-05;9.46125011601e-05
-0.00309532461261;-0.0;0.000132970280658
-0.00306694516644;-0.0;0.000173393590396
-0.00306325100847;-0.0;0.000176093933038
-0.00304202836679;-0.0;0.000202756476176
-0.0030390265811;-0.0;0.000203997040818
-0.00299847088785;-0.0;0.000231294524648
-0.00299177040693;-0.0;0.000258432863742
-0.00298977770419;9.406833665e-06;0.00026182884417
-0.00298258397183;1.79212773069e-05;0.000264241567244
-0.00297217857122;6.17668575089e-05;0.000271134300477
-0.0029603822278;7.48121929857e-05;0.000285519125077
-0.00291307753469;0.000205989231223;0.00028729586412
-0.00290460135135;0.000212854152486;0.00030826226546
-0.00283835895543;0.000235599379236;0.000314709578408
-0.00281350871125;0.000286849904026;0.00032402064168
-0.00280137501549;0.000291800389901;0.00032688527792
-0.00277568146897;0.000303524812821;0.000330447155395
-0.00275157000842;0.000304953779164;0.00035347423734
-0.00266227502634;0.000336159273987;0.000386763073163
-0.00265854902504;0.000337677066385;0.000405180428012
-0.00263888550783;0.000341197817979;0.000413684530666
-0.00263229082796;0.000383268013877;0.000447169765922
-0.00261873363116;0.000387667826101;0.000449604342952
-0.00261831286065;0.0003995626521;0.00046215336184
-0.00258188731705;0.0004074071625;0.000472365077552
-0.0025427645702;0.00044452640828;0.000513428237211
-0.00254178784244;0.000480941530456;0.000515596111193
-0.00252152349334;0.000509840768493;0.000515904748593
-0.00250532667313;0.00051085513706;0.000555727571357
-0.00249427424408;0.00052893842113;0.000559356294789
-0.00244898487599;0.000530596729699;0.000568840615876
-0.00240527940323;0.000537329804581;0.000574221822446
-0.00240496344187;0.000541301846936;0.000598532536564
-0.00239737199458;0.000543161104338;0.000620508086422
-0.00238626981909;0.000548912842454;0.000634133630872
-0.00238418373042;0.000599803654925;0.000652689776613
-0.00236948762875;0.000646238848238;0.000658469205113
-0.00231468634039;0.000685099326722;0.000674825785955
-0.00231143168857;0.000686649862198;0.000706783176643
-0.0022717795907;0.000737235272585;0.000708398815916
-0.00226197885431;0.000749570772423;0.000712770062698
-0.00224915490585;0.000862380692156;0.000717731963783
-0.00223192630692;0.000879731473015;0.00073588104287
-0.00222172836984;0.000927999881225;0.000741236038341
-0.00220694712444;0.000962963224668;0.000749017515458
-0.0022027804932;0.000969148799955;0.000761144542035
-0.00218297536263;0.000971481235493;0.000776215220067
-0.00216343101939;0.000978283044388;0.000795702790056
-0.00215452262312;0.000989010427646;0.000802699497571
-0.00208235727168;0.00101719146417;0.000822079160408
-0.00203675871793;0.00103569051903;0.000842324467774
-0.0020351391612;0.00104953723226;0.000909736539068
-0.00203076155499;0.0010816605085;0.000922118849841
-0.00202221505964;0.00108865600852;0.000937863266299
-0.00201537649463;0.00110938904809;0.000943082931425
-0.00195683313611;0.00113406142625;0.000948427966344
-0.00195422467496;0.00122567764746;0.000977047120573
-0.00194494729037;0.00135069455112;0.000996448992136
-0.00191258191368;0.00135791312716;0.00103657865224
-0.00187979483678;0.00138607837324;0.00104031251768
-0.00187349514336;0.00140543894099;0.00107680678164
-0.00187047459975;0.00141619683952;0.00110056598056
-0.00185382480874;0.00145505669055;0.00111649963499
-0.00181178714633;0.00153967578892;0.00112330569188
-0.0018021815343;0.00163316658677;0.00113324608233
-0.00179884539498;0.00165559335629;0.00115089875545
-0.00177736200508;0.00169323147774;0.00115543716852
-0.00174735529562;0.00172137277952;0.00117392254891
-0.00172474472213;0.00172373177255;0.00118146189269
-0.00172260324808;0.00172873941559;0.00118475451377
-0.00161741691531;0.00173664599554;0.00119341610186
-0.00160849003429;0.00173864200387;0.00120323232938
-0.00160463887657;0.00177605740638;0.00121043898322
-0.00159060145633;0.00181614487318;0.00122135994109
-0.00154544147401;0.00186905403748;0.00122320428548
-0.00152541301971;0.00189913286223;0.00122977097658
-0.00150266678802;0.00191181789739;0.00124684926503
-0.00150010544825;0.0019389004876;0.00124982868249
-0.00149533412318;0.00194193024428;0.00125146077474
-0.0014827512681;0.00195007616625;0.00125176195975
-0.00144733464059;0.00195172476986;0.00127155427271
-0.00140964640115;0.00197166904736;0.00127356650606
-0.00140415334264;0.00198870131423;0.00127452624782
-0.00138596227986;0.00199328243281;0.00128302706024
-0.00137263799477;0.00201062819953;0.00130698493801
-0.00135604358428;0.00202418404849;0.00131134368287
-0.00133678200143;0.00203256093785;0.00132197414281
-0.00133346229334;0.00209561552805;0.00134854050588
-0.00131918257102;0.00214838613242;0.00138507557429
-0.00129913760164;0.00215098418122;0.00140517370686
-0.00128611335566;0.00215886491536;0.00143981534743
-0.00127364267392;0.00216239976308;0.00144696410584
-0.00121924816245;0.0022041156218;0.00147148361232
-0.00121061151898;0.00221649894839;0.00151501977259
-0.0012037690035;0.00222375748471;0.00151784918553
-0.00119594092866;0.00227464791925;0.00154319794635
-0.00116899173876;0.00227943832578;0.00156435848693
-0.00111772370487;0.00228587128754;0.00156624283284
-0.0011148250535;0.00230118739294;0.00157412685791
-0.00111393667434;0.0023105889504;0.00158311639251
-0.00104409985473;0.00231936692732;0.00158717634493
-0.00103572950566;0.00236282351534;0.00159143855292
-0.00101062523677;0.00237505357831;0.00159266771821
-0.0010088406054;0.00242532457974;0.00162127179934
-0.00100120463836;0.00246408286187;0.001676450068
-0.000987480406082;0.0024859113618;0.00168741646727
-0.000969585252335;0.00249180620605;0.0017005542804
-0.000967376857303;0.0025112519571;0.00172987597341
-0.000960476449789;0.0025228739692;0.00174403946365
-0.000960444052505;0.00258835148085;0.00176672074995
-0.000949718361253;0.00258967542757;0.00176880016683
-0.000929074601911;0.00259822757235;0.00177994856843
-0.000913641180732;0.00259877181327;0.00178096190345
-0.000909520102808;0.00261621301282;0.00178426372613
-0.000867213618998;0.00262055303536;0.0017949461046
-0.000861462230783;0.0026218849544;0.00181641134023
-0.000851212844835;0.00262451613361;0.00184351248766
-0.00082215080201;0.00262740500577;0.00184652052233
-0.000794233615788;0.0026304656372;0.00184882913645
-0.000788251530595;0.002645156165;0.001850365817
-0.000780927662722;0.00270254455499;0.00185308916862
-0.000779701992883;0.00279008728457;0.00186495092844
-0.000754596862549;0.00282310198845;0.0018832621792
-0.000752986802551;0.00284692153591;0.00188557192875
-0.000742621202889;0.00287117713056;0.0018991454327
-0.000741361771012;0.00287702179093;0.00190576994101
-0.000736675495206;0.00290858805799;0.0019690949894
-0.000732440947225;0.00304321723486;0.00198701971797
-0.0007097281455;0.00305061796645;0.00200803826237
-0.000699388903143;0.00305104704463;0.00202871364196
-0.000692805056797;0.00307457556507;0.00204681120387
-0.000692192143974;0.00314865631851;0.00207172831686
-0.000678300954309;0.00316187269547;0.00207715070197
-0.000672122582663;0.00316252597104;0.00211092905413
-0.000668450081004;0.00317618255892;0.00211134806878
-0.000641671525832;0.00317908743086;0.00212772295353
-0.000639210844503;0.00318136738791;0.00214005358335
-0.000638564638008;0.00318668151383;0.00216349967467
-0.000623074264159;0.00320187190315;0.00219342473473
-0.000580922045721;0.00322184630253;0.00220080920966
-0.000516498093164;0.00323262003902;0.00220968899657
-0.000515303246819;0.00324591433798;0.0022418591832
-0.000506619255094;0.00325459064021;0.00226597660999
-0.000500687864976;0.00327975818348;0.00227076642163
-0.000492819142915;0.00330247044172;0.00228047609967
-0.0004854579148;0.00331140600023;0.00229387705999
-0.00043867720132;0.00336111563658;0.0023157766721
-0.00043418408032;0.00336356299885;0.00234837020092
-0.000432127189285;0.00336798055526;0.00235621495925
-0.000427113587819;0.00337797977616;0.0023642540016
-0.000402833392333;0.00344073756491;0.00237292306276
-0.00039670660628;0.00345025015444;0.00240325565807
-0.00039618028076;0.00346833447242;0.00242064005578
-0.000372627809015;0.00349541128921;0.00244625709115
-0.000361348594688;0.00349919308426;0.00247317734709
-0.000343204806483;0.00350759432479;0.0024874055142
-0.00033466515165;0.00354219331615;0.00249978187293
-0.000301601401198;0.00356337513686;0.0025183658198
-0.000293092779787;0.00360420383769;0.00252727699374
-0.000290558949311;0.00361576499461;0.0025641591793
-0.000286829827357;0.00361732504662;0.00257176731433
-0.000284597006248;0.00362045264179;0.00258147641176
-0.000284486523307;0.0036706039035;0.00261004121349
-0.000280482772348;0.00368098397384;0.0026171087481
-0.000225610236273;0.00368311530044;0.00262449967381
-0.000161293692995;0.0037020805946;0.00266598078284
-0.000156843230588;0.00372274847968;0.00270158572055
-0.000145077917091;0.003737934042;0.00272715627868
-0.000132657173836;0.00378040561888;0.00273108366725
-8.0118798164e-05;0.00378789168944;0.00273691619585
-7.35766850355e-05;0.00378823296569;0.00276652428672
-4.35275209008e-05;0.00383160648635;0.00283214005993
-3.90981015877e-05;0.00384395175518;0.00283943123581
-3.5957743023e-05;0.00385517033472;0.00293535589255
-3.04556205023e-05;0.00388451960698;0.00294919118585
-2.35222965621e-05;0.00389319896368;0.00299488248012
-2.12843960777e-05;0.00390955452309;0.00299752267786
0.0;0.00391210646217;0.00300521293402
0.0;0.003984255828;0.00301037267152
0.0;0.00401084161183;0.00301974908833
0.0;0.00402575511805;0.00306593288372
0.0;0.00404071109752;0.00306919426821
0.0;0.00406306991767;0.00310290352882
0.0;0.00408248038824;0.0031066969053
1.0625207578e-05;0.00408633161363;0.00311901982751
1.81592119686e-05;0.00410682189247;0.00316004898584
2.33522660563e-05;0.00412077900279;0.00317792266179
4.75546236381e-05;0.00417253073381;0.00319946860419
5.75920345529e-05;0.0042027674987;0.00320746271169
8.93468991739e-05;0.00421503284375;0.00326608625387
0.000100763875386;0.00421659026572;0.00326718151684
0.000130146249214;0.00425875092329;0.00328293862967
0.0001369588424;0.00426980842096;0.00328778656202
0.000146870096088;0.00427067503611;0.00331156857442
0.000174637217876;0.00429333610045;0.00331421334289
0.000216304296299;0.00430552145124;0.0033160201434
0.000253489803288;0.00431349329351;0.00334936280405
0.000285641879166;0.00434481217005;0.00337018980662
0.000289696143663;0.00435373407505;0.00337288315132
0.000296359149574;0.00437618748745;0.00337325759566
0.000314274012637;0.00439322515938;0.00339857929966
0.000317350940908;0.00440640180035;0.00343237742211
0.000318915936174;0.00444029787353;0.00344296659696
0.000360850362014;0.00445948372304;0.00344940348051
0.000369135433988;0.0044720428127;0.00345170667795
0.000373991777316;0.00447905454512;0.00345855619241
0.00038868930882;0.00458529070173;0.00347209438864
0.00041887312046;0.00458907968408;0.003505397747
0.000440212574897;0.0045918958591;0.0035080059729
0.000446662649582;0.00460053396124;0.00352469991441
0.000459166712085;0.00463499203665;0.00352939589416
0.000504769307906;0.00466993823846;0.00353077322823
0.000521886029069;0.00467081600831;0.00355503349756
0.000544736903474;0.00467118392958;0.00357063487575
0.000580558849126;0.00468811305626;0.00357067741433
0.000594183527488;0.00470749300688;0.00357727672938
0.000608981444191;0.00472484685726;0.00360364051718
0.00060976336756;0.00472633648093;0.00360697391279
0.000640643442166;0.0047293256064;0.00360921660455
0.000654950391559;0.00476607064945;0.00362980030076
0.000680494239962;0.00486973870841;0.00363443111699
0.000694185463846;0.00489347465237;0.00364987172512
0.000721205176281;0.00489896461202;0.00365742096082
0.000722932980544;0.00490821077899;0.00367038302568
0.000743519292621;0.00501007813518;0.00368296382875
0.000745815321417;0.00501925155582;0.00369362834753
0.000762571254734;0.00505857789363;0.00369629400824
0.0007806316372;0.00506151416633;0.00372854462277
0.000792566634607;0.00508954401326;0.00373947200715
0.00083670655285;0.00511575796969;0.00377036626394
0.000895398339129;0.00514795638493;0.00383877042523
0.000951336716526;0.00518306096394;0.00386118492459
0.000954188463285;0.00520296071879;0.00386667572629
0.000992493314423;0.00520646428316;0.00388341635294
0.000995121790618;0.00522760143832;0.00394551283529
0.00103155647922;0.00527542463419;0.00397805748641
0.00104650770944;0.00529386397996;0.00398316409198
0.0010591844377;0.0053005635281;0.0039884448221
0.00106636182698;0.00531043065476;0.00402716206119
0.00107916083463;0.00531607610553;0.00406086098138
0.00109310856081;0.00542698056287;0.00408555471486
0.00110562826005;0.00543129089848;0.00410271887217
0.00113698835388;0.00544029560285;0.00410403061563
0.00117422952611;0.00545643036694;0.00412593098572
0.00121556033152;0.00546810236433;0.00413422908376
0.00121802295059;0.00547387492943;0.00413464916062
0.00122835876126;0.00548865990275;0.00415012201387
0.00123560381172;0.00550740377979;0.0041708809481
0.00123602652606;0.00554034489657;0.0041825698578
0.00132368933066;0.00555652382247;0.00419539556588
0.00133028216599;0.00559384890723;0.00420761333451
0.00133480122042;0.00560134252755;0.00421077903795
0.00135114593516;0.00564502519022;0.00425071991392
0.00135909781285;0.00565070911686;0.00427552424941
0.00136530600003;0.00571505358647;0.00433002945662
0.00139729740737;0.00572017126005;0.00435902252486
0.00143536012291;0.00572427007018;0.00438251916066
0.00144941908595;0.00585097344378;0.00441211048127
0.00145353544742;0.0058602240632;0.00445767246972
0.00146176622713;0.00586371864921;0.00451317599091
0.00150736099063;0.00596201742345;0.00452008473963
0.001507449098;0.005962068285;0.00452559822344
0.00150886978874;0.006018117216;0.00454241911725
0.00151149876921;0.00603176219669;0.00458775838216
0.00160065477135;0.00603512756129;0.00460714158867
0.00160251660955;0.00604767820053;0.00461918997373
0.00160355570544;0.00607135395582;0.00463546609327
0.00161367877695;0.00609369490432;0.00463845510497
0.00166064692475;0.00611481152144;0.00465352720578
0.00168061810011;0.00614394090115;0.00466967465306
0.00174563474155;0.00615686627781;0.00467774258885
0.00176155580388;0.00619272959676;0.00468132316227
0.00180372044955;0.00620799791195;0.00475512376991
0.00187454139823;0.0062504230238;0.00476702726463
0.00188633494069;0.00636281744244;0.00478677036666
0.0019010347328;0.00636379648551;0.00482444541209
0.00190700427671;0.00641287543903;0.00483555480527
0.00191447626917;0.00642146016658;0.00484858405881
0.00191563572773;0.00643991997819;0.00488720766635
0.00196796069278;0.00646142488669;0.00488769855169
0.00198606336606;0.00648566388797;0.00496463209576
0.00203321113716;0.00653166351265;0.00496836315381
0.00206252578281;0.00661446262547;0.00496849846725
0.00206552337343;0.00670286381555;0.00497820858739
0.00207122094228;0.00673525426062;0.00498993590156
0.00211852348252;0.00676457352683;0.00500502937621
0.00213131658443;0.00678751324691;0.00500678327945
0.00214675213022;0.00681735883141;0.00502672986836
0.00215251766452;0.00683967319557;0.00502940673432
0.0021718719554;0.00686411104933;0.00503627363693
0.00219000419241;0.00687775990524;0.00506967486178
0.0022136301763;0.00688958227998;0.00510651850799
0.00223194785583;0.00689833887737;0.00511740909379
0.00224511937884;0.00690001407916;0.00514606644372
0.0022852805407;0.00690663683229;0.00516136362448
0.00234163021467;0.00691087533736;0.00516953410929
0.00236064439346;0.00691213425249;0.00522887367877
0.00237133728959;0.00693993190487;0.00523239982264
0.00238052208772;0.00694524936695;0.00525065200388
0.00238258208106;0.00695396147809;0.00525073764248
0.00238282300057;0.00709720014303;0.00525828319252
0.00239648262701;0.00711522542162;0.00525909279137
0.00239923042904;0.00712350298393;0.00526490286764
0.00241223846086;0.00712736553162;0.00526582675455
0.00243132930568;0.00713981659579;0.00526736799585
0.00244942143812;0.00714515304291;0.00531111877194
0.00245813183067;0.00714800104048;0.00532532427552
0.00247739839522;0.00724413949525;0.00532693574861
0.00247922905512;0.00729808006035;0.00534361337377
0.00249305848039;0.00730562221036;0.00535292368924
0.00254174802509;0.00730955191892;0.00536919261815
0.00254415165372;0.00734395896414;0.00537611753806
0.0025708400429;0.00736089105276;0.00541525566805
0.00261207936917;0.00738856056604;0.00542812000777
0.00264173163155;0.00740399131997;0.00543084383381
0.00264849707176;0.0074462222008;0.00543522969106
0.0026661325146;0.00745092833534;0.00543577847857
0.00269727811084;0.00746269231606;0.00543799858011
0.00270029685575;0.00747254079868;0.005450182477
0.00274483527133;0.00749421759671;0.00549238533075
0.00277571057675;0.00752843254198;0.00550647753088
0.00279443007111;0.00754565682695;0.00553040846687
0.00280466269836;0.00768530688642;0.00553357293833
0.00281355192076;0.00773970139427;0.00553627509538
0.00285705733261;0.00775141829162;0.00558502292517
0.00285757749936;0.00776612692768;0.00559845699832
0.00288333914943;0.00776639016636;0.00562527120839
0.00288615456639;0.00777602227063;0.00565969808211
0.00288689202076;0.00778729268798;0.00566939078433
0.00291985181373;0.00786999381784;0.00575396751066
0.00294295138679;0.00794410612014;0.00575409870529
0.00294819660208;0.00795591708873;0.0057616622336
0.00295301403989;0.00800187849009;0.00577859006978
0.0029957183613;0.00801391200055;0.00579002691576
0.00299676316335;0.00804307597786;0.00580647425837
0.00300147358716;0.0080474190718;0.00581622854364
0.00301542717931;0.00808610280198;0.00583253509676
0.00303009780577;0.00812967297377;0.00594355930908
0.00303017880979;0.0081343516323;0.00598423797565
0.00304486056946;0.008206313488;0.00602666808127
0.00304696811605;0.00822348498166;0.00604432330772
0.00304969052532;0.00824684436468;0.00606490568541
0.00305252918477;0.00825725531887;0.00608484836643
0.00305372601487;0.00829525674865;0.00613184605831
0.0030591236735;0.00832588917454;0.00615873137245
0.0030788268841;0.00834350429012;0.00617014123802
0.00308811166483;0.00834693352736;0.00619652933148
0.00310294597906;0.00838525841775;0.00620449086266
0.00311734743695;0.00840331264546;0.00624208252363
0.00311949338355;0.00841879509312;0.00628005615724
0.00313035183715;0.00843889118347;0.00628092737847
0.00315409993694;0.00846750322471;0.00629660020903
0.00316949900414;0.00855798404833;0.00635676481788
0.00318774689227;0.00861314645804;0.00639686974725
0.00320538417913;0.00866118488726;0.00641690102028
0.00321298339228;0.00881778767021;0.00643648517347
0.00324695963792;0.00883394381428;0.00644364196225
0.00328107901927;0.0088439691368;0.00645143897702
0.00328579448179;0.0088479130602;0.00647334786753
0.00338187118415;0.00886223050018;0.00647545927139
0.00340140751145;0.0088815611974;0.00650690552799
0.00344101009989;0.00888836693847;0.00650727463673
0.00344947471321;0.00889284483492;0.00652530159057
0.00345201906025;0.00890309202412;0.00658938097959
0.00349420245998;0.00900291904513;0.00659549573842
0.00349968419673;0.00908251563574;0.0065969731149
0.00350130559746;0.00911853679391;0.00660534299617
0.00350323970057;0.00911966602921;0.00661233499717
0.0035334243234;0.00918577809215;0.00661520697102
0.00353654914517;0.0092228137093;0.00663271195588
0.00356090858014;0.00927168178692;0.00666364686275
0.0035811053732;0.00928266306426;0.00666584131209
0.0035959658237;0.00935115425245;0.00670521836338
0.00361873211923;0.00935792247067;0.00670993668009
0.00362773739105;0.0093834325857;0.00671217970405
0.00364138933674;0.00944527607979;0.00671628197807
0.00366943783654;0.00948282082272;0.00673697387093
0.00367016426767;0.00952990975844;0.00675581285231
0.00368043852693;0.00954183137538;0.00677190818544
0.00368278778571;0.00956127983756;0.00677937390227
0.00370980072764;0.00956221287256;0.00682020474857
0.00374322568739;0.00956253406542;0.00682096739145
0.0037505290949;0.00959568542479;0.0068210139015
0.00376513106104;0.00963632906558;0.00682168121273
0.00382191246964;0.009650590341;0.00684404401287
0.00382413520586;0.00966640198787;0.00685231691039
0.00387369449074;0.00975718582486;0.00688565887675
0.00388274195026;0.00977329584245;0.00688848600893
0.00389181645101;0.00984197946334;0.00697257330427
0.00390449053434;0.00984977761038;0.00698773656869
0.00390905256902;0.00986884053582;0.00699688224732
0.003923854353;0.00991935002804;0.00701682720192
0.00394166598271;0.00992924788858;0.00702762273218
0.00395683609401;0.00993431223141;0.00706133184885
0.00396059731042;0.00997137855905;0.00710841724756
0.00396725393586;0.0100057418845;0.00713010696042
0.00406348744153;0.0100361369969;0.00713584974092
0.00406628597657;0.0100539552641;0.00713834797015
0.00407100428;0.0100605508296;0.00714679510846
0.00407183234874;0.0100739996749;0.00716387110667
0.00407601670948;0.0101003447925;0.00716954579384
0.00410443059251;0.0101093663204;0.00717527611519
0.00411208646019;0.0101403579199;0.00718713837422
0.00415885522215;0.0101405570124;0.00719289205415
0.00417066915459;0.0101481237871;0.0071993637934
0.00418813046527;0.0101555991299;0.00722269128009
0.00419282503335;0.0101766876309;0.007240407996
0.00420854313621;0.0101831291963;0.00724548525822
0.00421229503004;0.0101880210374;0.00724798608301
0.00423041748278;0.0102001528324;0.00725517929636
0.00427533338272;0.0102010868704;0.00725702752178
0.00428496522445;0.0102169053117;0.00728471179218
0.00428754779171;0.0103164554226;0.00728744059802
0.00428930602967;0.0103723830492;0.00728910236317
0.0042950947907;0.0104428322676;0.00728915709822
0.00432905954466;0.0104535816295;0.00729892783522
0.00433589312681;0.0105097230162;0.00734050167271
0.00435258580503;0.0105280863973;0.00737302376643
0.00435702156101;0.0105914656857;0.00738380892259
0.00440058875346;0.0106408805664;0.00739479337444
0.00445160725491;0.0106485751245;0.00740356038464
0.00445711506868;0.010684597702;0.00741174057445
0.00447491429533;0.0107997255477;0.00745325266584
0.00450079402462;0.0108215790153;0.00746560182699
0.00452793222422;0.0108236497261;0.00750489454643
0.00457353269009;0.010833018722;0.00752986377029
0.00457621421279;0.0108411480396;0.0075442343516
0.0045848458558;0.0108564374926;0.00754965082967
0.00458745348808;0.0108729776297;0.00755850940088
0.00459916376135;0.0109230622609;0.00758150146968
0.00466420336936;0.0109253521249;0.00758844906829
0.00467411139366;0.0109440874519;0.00760982313441
0.0046834654832;0.0109654374498;0.0076247765042
0.00468940435316;0.0109858146989;0.00772574166823
0.00469738252244;0.011028727071;0.00773876039179
0.00471465502923;0.0110668447258;0.00775164370243
0.00474146976371;0.0110983979143;0.00776554738627
0.00476687036136;0.0111669510397;0.00778657289385
0.0047688688116;0.0112005054204;0.00779321210603
0.00482052173714;0.0112169164076;0.00787482707169
0.00487123585318;0.0112169283603;0.00789515796026
0.00487291625679;0.011266667727;0.00794018567357
0.00494073585074;0.0112691945107;0.00802904497603
0.00494203991524;0.0113454923502;0.00803408629464
0.00495543004835;0.0114261100946;0.00805103868254
0.00495697023174;0.0114458651806;0.00807314461202
0.00497989204349;0.0114498769679;0.00808164929577
0.00498010552749;0.0114587450437;0.00810167114534
0.00498341796315;0.0114753580893;0.0081055682852
0.00499229423718;0.0115134598184;0.0081145177155
0.00502313855909;0.011643708035;0.00813802030664
0.00504033831405;0.011646425276;0.008142664276
0.00505903988628;0.011712104345;0.00816828533435
0.00510457248193;0.0117820880525;0.00817198709088
0.00516210502947;0.0118161052729;0.00821460152712
0.00519184868846;0.0118258816996;0.00824473568377
0.005233249891;0.011841875546;0.00831701166669
0.00525538576113;0.0119196517451;0.00833860239347
0.0052697647693;0.0119485264576;0.00834438539815
0.00529650336448;0.0120071732663;0.00837120753157
0.00530576616796;0.0120128918887;0.00837652107877
0.00535601192598;0.0120487622425;0.00839069127926
0.00536192861986;0.0120651285357;0.00842291190509
0.00536967248216;0.012091226863;0.0084639451279
0.00537096580614;0.0121225769754;0.00847226316958
0.00537966386486;0.0122138758813;0.00849520258619
0.00538465654231;0.0122171111094;0.0085126998119
0.00540220465453;0.0122505762065;0.00856653928862
0.00542526683425;0.0122508885806;0.0085845445507
0.00542639798516;0.012273910454;0.0085884384788
0.00543603833073;0.0122899911072;0.00860371259747
0.00545761256615;0.0122985578001;0.00860664275264
0.00546751945042;0.0123019866296;0.00863137252606
0.00548239046399;0.0123333208978;0.00864091482273
0.00549864623469;0.0123358445156;0.00870735090001
0.00551833900137;0.0123533420335;0.00873824888922
0.00552559913847;0.0123547722276;0.00877231255071
0.00555049205494;0.0123830344331;0.00878082099766
0.00559426575361;0.0123865971145;0.00880468438833
0.0056165298748;0.0123991800026;0.00880514854491
0.00562276963;0.0124018894879;0.0088238734337
0.00563224160387;0.0124171457931;0.00892375392887
0.00563691914907;0.0124327456838;0.00897362376905
0.00565090853873;0.0125026005706;0.00897812042059
0.00566265728094;0.0125107123055;0.00897846911999
0.005665239994;0.0125249010819;0.00904900131658
0.00571303207229;0.0125270243495;0.00907823540403
0.00571917991925;0.0125332754021;0.00908516832345
0.00582019835319;0.0125489147997;0.0091558290494
0.00587670739833;0.0125799748128;0.00918481669643
0.00588632290444;0.0126296108104;0.00922312753687
0.00589014954232;0.0126695079745;0.00925351555572
0.00589355360724;0.0126731491194;0.00926543839946
0.00591359609224;0.0127225371917;0.00927388964517
0.00595660894236;0.0127303874784;0.00934194389929
0.00596403823556;0.0127348993831;0.00934362492038
0.00597670666425;0.0128094335779;0.00936019748741
0.00598345239055;0.0128424280116;0.00936405350978
0.00599002811203;0.0128717323527;0.0094383368479
0.00600167970084;0.0129332018425;0.00947496762333
0.00611856735721;0.0129412268262;0.00948627506129
0.00617585995058;0.0129461953552;0.00949609532617
0.00624989780151;0.0129618464845;0.00950706346332
0.00626428089464;0.0130066275256;0.0095119631404
0.00626568100346;0.0130076645205;0.009512832121
0.00627118397949;0.0130212907112;0.00952748336088
0.00628436388973;0.0130507746071;0.00954188235714
0.00631645411142;0.0130848105122;0.00955397499846
0.00631736209261;0.0130889167502;0.00956083786606
0.00631943373351;0.0130963958739;0.00956137849029
0.00635954807386;0.0131515688911;0.00957079753329
0.00641519152488;0.0131729799722;0.00957142166874
0.00642807703271;0.0132162425408;0.00957865134513
0.00644242311729;0.0132253567198;0.00958257053013
0.00647944174379;0.0132317811417;0.00962489111092
0.0065067827297;0.0133180474037;0.00962646290366
0.00651182524394;0.0133484721386;0.00964559901611
0.0065119552532;0.0133592969711;0.00965080857098
0.00652165379093;0.0133882191401;0.00965990958469
0.00652724968077;0.0133975820966;0.00967738499336
0.00662077041223;0.0134558903182;0.00967746204623
0.00662114953789;0.0134601160883;0.00969526363933
0.00664015581699;0.0134663209351;0.0097250037882
0.00664225886076;0.013502579448;0.00978204267747
0.00664548473496;0.0135337201325;0.00980387327295
0.00665011277693;0.0135783919269;0.00980636369054
0.00665077199901;0.0135788895327;0.00981418169756
0.00667758219732;0.013595768062;0.0099031787629
0.00670721810985;0.0137072772639;0.00990965815296
0.00675057908629;0.0137157806071;0.00993697120479
0.00676074805732;0.0137388657707;0.00996101406289
0.00676747411907;0.0137442095547;0.00997130040205
0.00677445910099;0.0137527407233;0.0100142939261
0.00680483881187;0.0138680299937;0.0100351180197
0.00685392041339;0.0138811554652;0.0100478419438
0.00686552599043;0.0139009594578;0.0100580664829
0.00688794935175;0.0139922751114;0.0101137765279
0.00693864395959;0.0140274824146;0.0101389579624
0.00697215093104;0.0140280913443;0.0101410385049
0.00697820823074;0.0140458834724;0.0101448644584
0.00698279450712;0.0141553962605;0.0101807311921
0.00701411118674;0.0141910175495;0.0101859000601
0.00708143012329;0.0142199479726;0.0101897540483
0.00709320159845;0.0142319266363;0.0102203913617
0.00711999699048;0.0142446881454;0.0102283964623
0.00718020733705;0.0143488694837;0.0102284412076
0.00720045909462;0.0143873269688;0.0102581734121
0.00722076775059;0.0143915538316;0.0102942538468
0.00722243204183;0.0144248848598;0.0103020044693
0.00722715271527;0.0144250272645;0.0103038822262
0.00723217162224;0.0144679761218;0.0103155058086
0.00726774004319;0.0144693244746;0.0103222445484
0.00727204176399;0.014504767699;0.0103327595739
0.00727769764397;0.0145888327004;0.0103555402384
0.00731475526356;0.0146104662298;0.0103568895439
0.0073152676562;0.01467454003;0.0103713841094
0.00731867184908;0.0147299375383;0.0103855316486
0.00732830185135;0.0147302637823;0.0103917278178
0.00736193856507;0.0147519422556;0.0104060305052
0.00739271692753;0.0147697009546;0.0104194556466
0.00742524054034;0.0148400491842;0.0104379319892
0.00743675738462;0.0148962115016;0.0104692461365
0.00743785690703;0.0148999133588;0.0104931194025
0.00744166479775;0.0149087383637;0.0105024374822
0.00745178416948;0.0149192719071;0.0105224617617
0.00745952042385;0.0149564190126;0.010548707951
0.00746807629011;0.014958598083;0.0105691926341
0.00747200951666;0.0149952805538;0.0105725982706
0.0074884183564;0.0150222992844;0.0105944752567
0.00748898794912;0.0150427406017;0.0106404931859
0.00748975597854;0.0151029819188;0.0106406877007
0.00753390940113;0.0151053636399;0.0106993454239
0.00753603101077;0.0151221896782;0.010708512494
0.0075370992302;0.015124649536;0.0107185204139
0.00756062559937;0.0151686301705;0.0107192079718
0.00757723763224;0.015242279298;0.0107363334908
0.00759010701029;0.0152437792414;0.0107559403414
0.00759663520709;0.0153118961127;0.0107772077463
0.00759736821752;0.0153317132442;0.0108312649285
0.00760447979079;0.0153640346577;0.0108782059186
0.00760968705978;0.015365519263;0.0108858902243
0.00762541081815;0.0153670296898;0.01090316966
0.00764735815462;0.0154029112171;0.0109059769094
0.00765141310597;0.0154157545836;0.0109115289578
0.00765260913117;0.015431634547;0.0109219141552
0.00768382004197;0.0154644854562;0.0109636452957
0.00770960459502;0.015473461556;0.0109880347649
0.00771529566642;0.0154777884714;0.0110369209031
0.0077180213724;0.0155016173572;0.0110434695427
0.00772942673371;0.0155158317807;0.01105922246
0.00772981048405;0.0155532896031;0.0110752522712
0.00781662876131;0.01566985685;0.0110824287335
0.00781984015816;0.0156701885007;0.011111369
0.00786398223363;0.015699723299;0.0111445127938
0.00787946239245;0.015716796255;0.0111676213654
0.00788850158474;0.01579386361;0.0111761034248
0.00790021832244;0.015858117188;0.0111827421046
0.00792974195361;0.0158602716781;0.011185554655
0.00796856721808;0.0159254450951;0.0112029242877
0.00802151102144;0.0159255874552;0.0112492522912
0.00803925638226;0.015932030134;0.0112873209989
0.00805049902133;0.0159352052126;0.0112938934043
0.00808703702428;0.0159390493803;0.0112954899891
0.00810122498698;0.0159581106971;0.0113198920972
0.00818809778424;0.0160155206243;0.0113423930891
0.00826040390376;0.0160429315215;0.0113537365128
0.00837476079533;0.0160599148731;0.0113550878097
0.00838995606622;0.0160689436285;0.011372406191
0.00840911387498;0.0160826934338;0.0114466113325
0.00841447578611;0.016126713255;0.0115499950102
0.0084386593083;0.0161918517868;0.0115952012978
0.00852111798828;0.0162063998223;0.0116838333493
0.00852161627969;0.0162091248373;0.0117066932124
0.00853167871583;0.0162505230065;0.0117338510427
0.00853525420791;0.0163062354325;0.0117909541162
0.00856527811243;0.0163619333078;0.0118469701666
0.00857445367271;0.0164133775285;0.0118492242982
0.00858089272061;0.0164254517709;0.0118774506639
0.00860487504268;0.0164293986469;0.01188539443
0.0086424846681;0.0164433767919;0.0118880869609
0.0086470407742;0.0164434749802;0.0118897546466
0.00865285278859;0.0164927361628;0.0118964278563
0.00865426040591;0.0165385919275;0.0119025671722
0.00865585422078;0.0165524768063;0.0119040136507
0.00873087923538;0.0165690078862;0.0119068380223
0.00873858674039;0.0165911541808;0.0119132195411
0.00874730249167;0.0166052273246;0.0119459816252
0.00874789516131;0.0166130027656;0.0119472805396
0.00881547378407;0.0166150069136;0.011959594816
0.00884143588329;0.0166753786819;0.0119895867931
0.0088491388206;0.0167294513686;0.0120104734852
0.00887973137704;0.0167542849245;0.0120535492375
0.00891519452952;0.0167711903671;0.0120697802851
0.00891973403679;0.0168107363868;0.0121720950689
0.00892362871566;0.0168284729427;0.0121864917319
0.00892426276532;0.0168380234251;0.0121958814416
0.00894074721257;0.0168443304321;0.0121959741325
0.00894090472969;0.016860524187;0.0122024157365
0.00895289940498;0.0168847975259;0.0122134566796
0.00898438935624;0.0169385898496;0.0122137008449
0.00898676742071;0.0169559886185;0.0122537822847
0.00900481898557;0.0169917850119;0.0122576334094
0.00906777116561;0.0170080781628;0.0122785481956
0.0090717917679;0.0170394463937;0.0123009341659
0.00909150011811;0.0171389997613;0.0123201569129
0.00909157523585;0.0171879602599;0.0123410480865
0.00909948057267;0.0171961115921;0.0123774687065
0.00912487174387;0.0171992852998;0.0123793917379
0.00913356915651;0.0172284514712;0.0123945362893
0.00917344684003;0.017250419805;0.0124195077141
0.00917597793898;0.017262375556;0.0124711352223
0.00918328820859;0.0173324642193;0.0124788979109
0.00920574434662;0.0173364925814;0.0125043676348
0.00920744413732;0.0173747159647;0.0125052120588
0.00922427181618;0.0174055762525;0.0125776404715
0.00922830234513;0.0174305949129;0.0126564896144
0.00923243593373;0.0175405137809;0.0126631514464
0.00930704202327;0.017576055565;0.0126677546697
0.00931487488653;0.0175855311626;0.0126689798055
0.00933759910772;0.0176007499525;0.0126838002612
0.00935679646551;0.0177072319464;0.0127014623498
0.00939214566353;0.0177727137498;0.0127156307589
0.00939503494534;0.0178177413264;0.0127239019939
0.00940664998048;0.0178564621061;0.0127258658824
0.00944932674383;0.0178800682344;0.0127282549657
0.00945959081782;0.0178919723168;0.012744282384
0.00951143403021;0.0178940857631;0.0127878964963
0.00953009986053;0.0178990153693;0.012810587418
0.0095664496682;0.0179178123929;0.0128224294541
0.00957607926211;0.0179255368961;0.0128424444332
0.00958961056686;0.0179330273798;0.0128506077424
0.00963238241678;0.0179841534212;0.0128829791605
0.00967616304086;0.0180508850483;0.0129385939803
0.0097311664654;0.0181036114965;0.0129587171606
0.00973382680627;0.0181106180151;0.0129632677372
0.00974884594284;0.0181690136567;0.0129851927625
0.00976155979159;0.0181727317843;0.0129978940725
0.00977664657571;0.0181755605289;0.0130113641683
0.00979386263743;0.0181967078004;0.0130246099408
0.00981367668918;0.0182246309336;0.0130483791117
0.00981482184536;0.0182255298052;0.0130831054442
0.00981606201007;0.0183027750986;0.0130955882389
0.00985246477906;0.0185135937962;0.0131043649391
0.00987470389438;0.0185446758167;0.0131727922339
0.0098890731412;0.0185574910223;0.0131736871037
0.00990638586885;0.0186838446539;0.0131741715093
0.00992274360519;0.0187119440784;0.013193483329
0.00995256225314;0.0187300568269;0.01320125625
0.00996452155261;0.0188785295358;0.0132347408649
0.00998340170666;0.0189030217888;0.013257248847
0.0099951854865;0.0189265986472;0.0132597417714
0.00999702092712;0.0189461692343;0.0132686971947
0.00999839818804;0.0190461256335;0.0132797031133
0.0100040255424;0.0190500697662;0.0133163725959
0.010005492478;0.0190829339896;0.0133481428655
0.0100294168854;0.0190883663435;0.0133487294269
0.0100455972295;0.0191080633879;0.0133938439678
0.0100514541705;0.0191153141676;0.013402392803
0.0100610698362;0.0191346999036;0.0134204382478
0.0100944167036;0.0191669330423;0.0134244922096
0.0101019487967;0.0191697943194;0.0134554919275
0.010131333254;0.0192008092133;0.0134559275883
0.0101870327495;0.0192540345709;0.0134691798802
0.0102474360994;0.0192794036893;0.0134818363734
0.0102500475006;0.0192951212498;0.0135057281802
0.0102769194328;0.0193294880285;0.0135105681307
0.0103004539368;0.0193347632289;0.013537811846
0.0103246407964;0.0193402327143;0.0135434617329
0.010353198712;0.0193629642973;0.013567019714
0.0103870228209;0.01940426318;0.0135827025727
0.0104008482659;0.0194122936533;0.0135960845002
0.010401865481;0.0194555700943;0.0136560101887
0.0104077575216;0.0194557581029;0.0136670458435
0.0104077731682;0.0194627856954;0.0136835847892
0.0104406707502;0.0194827191779;0.0136903358274
0.0104433790657;0.0195460023304;0.013706406802
0.010451567912;0.019642655801;0.0137165937788
0.0104535220625;0.0196721504905;0.0137206090484
0.0104854747983;0.0196852843964;0.0137255611802
0.0105149414218;0.0197310054533;0.0137504328366
0.0105198556294;0.0197955994458;0.0137941693372
0.0105573511306;0.0198524245124;0.0138564843765
0.0105637269936;0.0198642571481;0.0138997999916
0.0105951019599;0.0198772106697;0.0140319220451
0.01066910244;0.0199011331262;0.0140335206061
0.0106949176371;0.0199011767218;0.0140523002818
0.0107136907618;0.019955269362;0.0140562502003
0.0107387263116;0.0200623522236;0.0140835331783
0.0107575056593;0.0200782743307;0.0140870614102
0.0108293405521;0.0200933571275;0.0141075388599
0.0108325711805;0.0201156143759;0.0141197419445
0.0108939880388;0.0201273321278;0.014143230485
0.0109053735016;0.0201320001588;0.0141778753897
0.0109189240383;0.0201577678464;0.0141821300802
0.0109228174799;0.0201768555501;0.0141859340075
0.0109302459926;0.020318582987;0.0142118060154
0.0109338209545;0.0203528977366;0.0142289484275
0.0109903793843;0.0204053263072;0.0142980786808
0.0110054407;0.0204321162672;0.0143037123961
0.0110123773281;0.02045194012;0.014314428533
0.0110192732789;0.0204794228325;0.0143223168371
0.0110615225327;0.0205149108599;0.0143359642088
0.0111234748481;0.0205477207597;0.0143642717855
0.0112015573122;0.0205511917809;0.0144019885765
0.0112021318955;0.0205622121897;0.0144028461639
0.0112095209135;0.020582134266;0.0144668914571
0.0112147199606;0.0206081820524;0.0144712805884
0.0112611950366;0.0206131649814;0.0144853094038
0.0113473206841;0.020673332411;0.0144929998299
0.0113707814841;0.0207985065178;0.0144932245344
0.0113765981146;0.0208377924188;0.0144967094907
0.0114002187483;0.0208618835327;0.0145000068366
0.0114557324156;0.0209419981454;0.0145074364232
0.011464035076;0.020949907063;0.0145284811268
0.0114679097751;0.0209580948106;0.0145359647272
0.011477394253;0.0209957547259;0.0145374501651
0.0114974397141;0.0210286710776;0.0145436738203
0.0115040478922;0.0210436178937;0.0145533481519
0.0115054017849;0.0210765709415;0.0145718973644
0.0115109953062;0.0211072296223;0.0145729204891
0.0115509902093;0.0211290848915;0.0145765030435
0.0115730497875;0.0211296173524;0.0145870000912
0.0115831387123;0.0211756355556;0.0146161109044
0.0116108684995;0.0211761004533;0.0146278281815
0.0116144451206;0.0211813411612;0.0146323385634
0.0116712722666;0.0212327514636;0.0146427085144
0.0117030602676;0.0212481739676;0.0146432392177
0.0117446130734;0.0212981917109;0.0146470679202
0.0117487534463;0.0213188726935;0.014653070753
0.0117620321177;0.0213510424261;0.0146636000468
0.0118032797507;0.0213570208013;0.0146936338034
0.0118177289225;0.0213755025559;0.0147389354276
0.0118318383435;0.0214626535538;0.0147509710641
0.0118324999106;0.0215175553594;0.0148051196449
0.0118368718001;0.0215184123061;0.0148106667347
0.0118487788273;0.0215574357616;0.0148308641657
0.0118789461664;0.0218068277718;0.0148451105756
0.0119116714514;0.021862300143;0.0148518882107
0.011969724956;0.0219210342072;0.0148621193247
0.0119697802771;0.0219932478442;0.0148877886557
0.0119826945619;0.0220035728883;0.0149142542466
0.0120011061943;0.0220079225427;0.0149194950687
0.0120201348674;0.0220407469049;0.0149542310477
0.012034603671;0.0220891030062;0.0149780479508
0.012100183523;0.0221380851282;0.0149898602012
0.0121144833168;0.0221396195598;0.0150060204877
0.0121237792888;0.0221558530526;0.0150084327589
0.0121396961794;0.0222298032648;0.0150776224367
0.0121481484982;0.0222564826236;0.015137058528
0.0121517178039;0.0222582899015;0.0151698248891
0.0121901552777;0.022293815363;0.0152025684388
0.0122357511655;0.0223378908701;0.0152245458467
0.0122684459159;0.0224000586524;0.0152317566552
0.01231928365;0.0224187053689;0.0152494427185
0.0123212863519;0.0224251033548;0.0152583999237
0.0123298415988;0.0224636950758;0.0152627310381
0.0123435580897;0.022488525546;0.0152628989965
0.0123950586007;0.0225962883868;0.0152686075111
0.0124102815679;0.0226378123664;0.0152792484423
0.0124112406738;0.0226846948852;0.0153087708194
0.0124357312297;0.0226887506893;0.0153160964967
0.0124559019866;0.0227336719141;0.0153236199049
0.0124811412943;0.0227746072812;0.0153821467217
0.0125037749251;0.022782373001;0.0153959132126
0.0125146219496;0.0228747613793;0.0153971530535
0.0125312484031;0.0228750519184;0.0154202289443
0.012537577088;0.0228921755635;0.0154249368241
0.0125494078607;0.0228963134334;0.0154293670797
0.0125558705894;0.0229139918274;0.0154415184832
0.0126092210506;0.0229836622769;0.0154443860925
0.0126130001908;0.0230189322292;0.0154634139508
0.0126445747455;0.0230864723852;0.0154799059098
0.012656264922;0.0230867557593;0.0154995541286
0.0126829803938;0.0231162641793;0.0155910961164
0.0127720691304;0.0231445180421;0.0155917236023
0.0128001359643;0.0231572772511;0.0156251225597
0.0128025195119;0.023202482065;0.0156262876688
0.0128782369842;0.0232104045279;0.0157049531593
0.0129513106751;0.023225502231;0.015706087735
0.0129744713873;0.0232284782952;0.0157976631146
0.0130049721963;0.0232802494773;0.015800723932
0.0130240339645;0.0233071848383;0.0158094961091
0.0130692226006;0.023365305129;0.0158402135864
0.0130731486228;0.0233931699026;0.0158512201407
0.0130927932757;0.0234295649511;0.015854248732
0.0131181759783;0.0234302572887;0.0159346026655
0.0131486569722;0.023461465488;0.0159443159463
0.0131499606865;0.0235393027928;0.0159782924976
0.0131734059677;0.0235551619891;0.0159872397408
0.0132172260706;0.0235604105084;0.0159965387208
0.0132183374311;0.023675820293;0.0160112551521
0.0132357698894;0.0236972738083;0.0160139283547
0.0132529284672;0.0237040850622;0.0160752555796
0.0132767502982;0.023754767839;0.0160881568085
0.0133789452604;0.023793494637;0.0160938952742
0.0134244720603;0.0238275250354;0.016094086838
0.0134520009571;0.0238564875219;0.0160941105496
0.0134700738149;0.0238964385139;0.0161088083658
0.0134756540884;0.023951083626;0.0161554860302
0.0135256792519;0.0239773176112;0.01617151701
0.0135386901748;0.0239944522395;0.0161740334694
0.0135456348212;0.0240037861972;0.0162034097872
0.013591561978;0.0240347020319;0.0162133550365
0.0136449238567;0.024073488291;0.0162313729724
0.0136457740469;0.0241101985601;0.0162370056606
0.0136599745063;0.0241228779876;0.0162521448924
0.0136755679543;0.024193478358;0.0162562763245
0.0136842035521;0.0241980669633;0.0162820990187
0.0137354516006;0.0242096323918;0.0163097504803
0.0137392666992;0.0242376213599;0.016317543692
0.013811144677;0.0242613886316;0.0163310585456
0.013812839013;0.0242955777744;0.0163494263663
0.0138227935755;0.0243106218263;0.016371168499
0.0138363596966;0.024318754793;0.0163876604745
0.0138500203818;0.0243284867173;0.0163884999573
0.0138769229599;0.0243448918398;0.0163930458941
0.01389206792;0.0243544600523;0.016407198404
0.013913414209;0.0243794018751;0.0164133222642
0.0139361281953;0.0244359923459;0.0164795123965
0.0139479999499;0.024456127146;0.0165215096921
0.013950838232;0.0244563309994;0.0165944575963
0.0139682154905;0.0244747566631;0.0165952985329
0.0139835122274;0.0244780044921;0.0166237937896
0.0140107815296;0.0244940259796;0.0166328681839
0.0140191329743;0.0245020898228;0.0166557795868
0.0140291208834;0.0245028544795;0.016675684938
0.0140543119648;0.0245594467887;0.0166977292208
0.014068065961;0.0245766306471;0.0167007857829
0.0140878030917;0.0246125247056;0.0167351751919
0.0140912131929;0.0246669988734;0.0167816877057
0.0140926821598;0.0246737017223;0.0168212148774
0.0141124910398;0.0247482504144;0.0168228019446
0.0141126087271;0.0247947604133;0.0168265057838
0.0141215033891;0.0248520645467;0.0168550901142
0.0141269716433;0.0248858057196;0.016864581097
0.0141422477686;0.0248859627514;0.0168768833117
0.0142075889623;0.024917737664;0.0168890380078
0.0142390840661;0.0249311276453;0.0168936675793
0.0142625075954;0.0249384957397;0.0169248172902
0.0142692151464;0.0249657411578;0.0169369294268
0.0142702810784;0.0249722282487;0.0169937659435
0.0142714963856;0.0249899928623;0.0170388238117
0.0142855095286;0.0250067210252;0.0171270104329
0.014302515776;0.0250244408747;0.0171621751091
0.0143210707206;0.0251451236988;0.0171822165581
0.0143317259487;0.0251623940596;0.0171835842724
0.0143496064851;0.0251818351703;0.0171942294771
0.0143651444448;0.0252028435173;0.0172112232723
0.0143773821305;0.0252045013556;0.0172162973875
0.0143957006438;0.0252666110113;0.0172195147339
0.0144102571106;0.0252727271679;0.0172290655268
0.0144136296152;0.025314370816;0.0172992922033
0.014420755521;0.0253482474956;0.0173077641926
0.0144236011196;0.0254119110256;0.017314731864
0.014494757969;0.0254166301355;0.0173168041771
0.0145211448821;0.0255427121349;0.0173191126277
0.0145225900747;0.0255507784148;0.0173636880996
0.0145365255818;0.0256312698414;0.0173756734582
0.0145592280714;0.0256475439461;0.0173860312995
0.0145623056322;0.0256704333561;0.0173987783893
0.0146410991605;0.0256917971629;0.017435231128
0.0146450010676;0.0257187616602;0.0174575063083
0.0146646802921;0.0257551350267;0.0174930651665
0.0146915336708;0.0257761309603;0.0175111289285
0.0147078444201;0.0258269737587;0.017585196429
0.0147186998577;0.026022679007;0.0175884970517
0.0147196679414;0.0260677389448;0.017604875001
0.0147446620915;0.0261096155956;0.017605425735
0.0147600302519;0.026153563053;0.0176066367549
0.0147639748037;0.0261541979948;0.017613332871
0.0147808703428;0.0261603904148;0.017625558507
0.0148039703302;0.0261664492597;0.0176476262564
0.0148119558456;0.0262771266269;0.0176479877569
0.0148147383272;0.0263229338162;0.0176786383454
0.0148234338496;0.0263308710657;0.0177486386008
0.0148402854634;0.0263584953806;0.0177723396457
0.0148720433084;0.0263674980489;0.0178028112902
0.0148785971683;0.0264099574028;0.0178134268299
0.0148786319364;0.0264392130658;0.0178232046948
0.0148840927724;0.026640703545;0.017829110616
0.014891969421;0.026704074886;0.0178433551548
0.0148965076278;0.0268246184213;0.0178606793171
0.0149501499968;0.0268585851147;0.0179363449572
0.0149635581616;0.026868314771;0.0179448492436
0.0149912212686;0.0268929239658;0.017955330559
0.0150108175829;0.0269776718348;0.0179723982071
0.0150294913142;0.0270018468585;0.0179967706168
0.0150414375648;0.0270296893329;0.0180012894773
0.0150789840071;0.0270688912858;0.0180579636235
0.0150961625283;0.0271337403635;0.0181186355122
0.0150965671183;0.0271657688277;0.0181195655084
0.0151000146431;0.0271936487406;0.018149966389
0.0151095768051;0.0272450025869;0.01815860118
0.0151445126536;0.0272570889363;0.0181785601248
0.015145726264;0.0272784437104;0.0181959560306
0.0151916361238;0.0272847521473;0.018258285015
0.0152491139459;0.0273298685689;0.0182765765109
0.0152986688887;0.0274370631029;0.0183075402809
0.0153127794796;0.0274462385271;0.018327133725
0.0153198906424;0.0275057695373;0.0183325065985
0.0153563594274;0.0275298848066;0.0183581771191
0.0154171423733;0.0275808430171;0.0183628018223
0.0154296251234;0.0276269107711;0.0183795680247
0.015454236957;0.0276656654803;0.0183838307407
0.0155179917256;0.0278016799242;0.0183896757131
0.0155354474175;0.0278138436441;0.0184112443845
0.0155644812764;0.0278311911679;0.0184127241055
0.0155829325645;0.0278919205816;0.0184286250747
0.0155889432077;0.0278959590824;0.0184706558383
0.0155908597244;0.0279132171526;0.0184804292414
0.0155936523928;0.0279183707608;0.0185505973137
0.0156073349926;0.0279361315359;0.0185899250389
0.015609176078;0.0279486995416;0.018639834339
0.015622137632;0.0279574899334;0.0187025403973
0.0156902247433;0.0279625877728;0.0187492000494
0.0156934273174;0.0280643486216;0.0187791351802
0.0157035650383;0.0280707807668;0.0187888365124
0.0157490164787;0.0280829529426;0.0188008804436
0.0158061143581;0.0280995683234;0.0188493089948
0.0158078645274;0.0281479720568;0.0189126620939
0.0158143664961;0.0281614606194;0.0189387277593
0.0158165395931;0.0281727911423;0.0189557925555
0.0158535223737;0.0282299675053;0.0189978351586
0.0158828072058;0.0282323842935;0.0190068096069
0.0159010554035;0.0283228802014;0.0190404820911
0.0159048906845;0.0283334283572;0.0190551506074
0.0159194920999;0.0283393410295;0.0190991374228
0.0160005596574;0.0283641478075;0.0191108091097
0.0160720105409;0.0283760466504;0.0191336402642
0.0161033084299;0.0284290831273;0.0191997765619
0.0161034276346;0.0284603000653;0.0192068576868
0.0161090303623;0.0284903948815;0.0192426966276
0.016137513;0.0285307624074;0.01926240312
0.0161425428837;0.0286116371014;0.0192649166555
0.0161870337455;0.0286409082524;0.0193016157331
0.0162368869909;0.028649703809;0.0193601205865
0.0162378251658;0.0286567120962;0.0194165585792
0.0162536636131;0.0286845540316;0.0194392227983
0.0162805178892;0.0287293219047;0.0194487671626
0.0163148343675;0.0287637993278;0.019456112015
0.0163517208871;0.0287794244909;0.0194561451663
0.0163667654986;0.0288159215395;0.0194661340565
0.0163682945834;0.0288632416437;0.0195085119681
0.0163755965563;0.0289176865551;0.0195162196736
0.0164075661953;0.0289180885976;0.0195171963637
0.0164222318617;0.0289516951095;0.0195444013374
0.0164396216288;0.0289550760531;0.0195682480655
0.0164982437988;0.0289592345423;0.0195748963549
0.0165032053417;0.0289762618938;0.0195790024598
0.0165065116355;0.0290199808286;0.0195812428165
0.0165068827701;0.0290896588568;0.0195905072396
0.01651097383;0.0292313464112;0.0196455912296
0.0165546676167;0.0292492820724;0.0196499508261
0.0165627697385;0.0292610826557;0.0196802482593
0.0165957576694;0.029310263815;0.0196877750875
0.0166155999871;0.0293124150067;0.0196985961632
0.0166271764865;0.0293381560976;0.0197013067695
0.016647381731;0.0293623849846;0.0197076247756
0.0166542210224;0.0294565213789;0.0197103890689
0.0166576552402;0.0294704600448;0.0197230961603
0.0166652753852;0.0294968908969;0.0197350466326
0.016684824318;0.0295167779444;0.0197462205837
0.0167019158099;0.0295700109636;0.0197475341417
0.0167821343911;0.0296474778663;0.0198039653339
0.0167864693029;0.0296898570389;0.0198128323069
0.0167963413115;0.0297022475017;0.0198475223774
0.0168091436183;0.0297117483186;0.0198519924505
0.0168264273176;0.0297630127052;0.0198736124382
0.0168278136227;0.0298257492101;0.0199666708248
0.0168365806128;0.0298787030746;0.0200109957963
0.0168429922164;0.0298895132658;0.0200138403767
0.0169510865057;0.0299243837403;0.0200179454738
0.0169651795225;0.0299263821387;0.0200222117677
0.0169665265479;0.0299310307094;0.0200955809928
0.0169939967146;0.0300911784422;0.0201388083603
0.0170233568317;0.0300946171778;0.0201576740534
0.0170414716609;0.0301151398755;0.0201645196908
0.0170920784128;0.0301310249935;0.0201766677021
0.0171133787615;0.0301694226541;0.0201816498577
0.0171348437417;0.0301940216692;0.0202080170804
0.0171464108155;0.0301944088171;0.0202317513449
0.0171951906865;0.030207560098;0.0202691000737
0.0171970982721;0.0303512904686;0.0202769298907
0.0172192928377;0.0303692084093;0.02028539375
0.017236189344;0.0304275775537;0.0203565593335
0.0172368564238;0.030524848521;0.02040250994
0.0172825045208;0.0305285791034;0.0204133360489
0.0172842460221;0.0305940715505;0.0204146490871
0.0172986061379;0.0306384144823;0.0204372616038
0.017299774763;0.0306499934113;0.0204454636747
0.0173212588838;0.0306771979085;0.0204709147881
0.0173239141252;0.0306897350958;0.0204801906314
0.0173262298564;0.0307167071624;0.0204803163743
0.0173463345741;0.030734496916;0.0205202242537
0.0174399266154;0.0307846217875;0.0205581006597
0.0174881491803;0.0309029191722;0.020579716449
0.017534661552;0.030914576387;0.0205858702103
0.0175449767521;0.0309790323588;0.0205866783255
0.0175612045579;0.0310152165767;0.0206133995531
0.0175768562328;0.0310386242048;0.0206220732643
0.0175772834679;0.0310521659428;0.0206324444289
0.0175950446352;0.0311062853233;0.0206326811326
0.017640867136;0.031168315551;0.0206686648579
0.0176457766385;0.0311777954292;0.0206870421457
0.0176678613849;0.031218261012;0.0206905929465
0.0176820411005;0.0312611045342;0.0206911541374
0.0177225949842;0.0312902156278;0.0207084100382
0.0177363653215;0.0314438633871;0.0207211851367
0.0177370430478;0.0314439694359;0.0207366856183
0.0177471164709;0.0314788787192;0.0207668765995
0.0177812596235;0.0314968816499;0.0207861015856
0.0177837845172;0.0315793901378;0.0208024021555
0.0177846473848;0.0316110243362;0.0208217280919
0.0178107391205;0.0316141001984;0.02085650533
0.0178254132908;0.0316216255362;0.0208746733028
0.017833987514;0.0316558121646;0.0209273389803
0.0178596635621;0.0316907117871;0.0209281792096
0.0178868754954;0.0318149332615;0.0209303321583
0.0179075041699;0.0318807347971;0.0209364899505
0.0179230931335;0.0318843385099;0.020940746733
0.017938323548;0.0318987260438;0.0209600430735
0.0179437546236;0.0319968361867;0.0209965013978
0.018057339177;0.0320203856063;0.0210077995367
0.0180729701199;0.0320260113507;0.0210887658598
0.0180760643083;0.0320845251528;0.0210978078495
0.0181158801539;0.0321043612284;0.0211039168181
0.0181316697935;0.0321357754415;0.0211309974124
0.0181392379484;0.0321587801756;0.0211609414335
0.0181565539817;0.0321755485954;0.0212029366344
0.0181659930285;0.0321907541715;0.0212072396832
0.0182398286926;0.0322068883407;0.0212079566976
0.0182518409984;0.0322394908674;0.0212221792968
0.0183188928909;0.0323002563058;0.0212242620987
0.0183308926265;0.032301115693;0.0212377533371
0.0183751007953;0.0323198649479;0.0212562223484
0.0183767137078;0.0323435570944;0.0212683641175
0.0183794981576;0.0323507758069;0.0213007652979
0.0183904953761;0.0324027773237;0.0214014470548
0.0183920930227;0.03243229291;0.0214488219717
0.0183976638155;0.0324877998646;0.0214509998742
0.0184113641528;0.0325604667175;0.0214666729263
0.0184522099305;0.0325663862937;0.0215053754322
0.0184573698042;0.0326222812636;0.0215180207356
0.0184679765541;0.0326983707793;0.0215429157839
0.0184693134912;0.0327512891303;0.0215517468684
0.0184774109778;0.0328469944568;0.021558629397
0.0184897272221;0.03284990374;0.0215747346362
0.0186055484174;0.0328502150006;0.0215869785871
0.0186383144584;0.0328869562241;0.0216257857248
0.0186412270786;0.0329150748576;0.0216551321308
0.018678309579;0.0329800096868;0.0216858363407
0.0186794919496;0.0330291417669;0.0216990334404
0.0187058295583;0.033060967876;0.0217470032614
0.018722033379;0.0330660991704;0.0217617064657
0.0187470583655;0.0330854933974;0.0217656465299
0.0187752590247;0.0331132688885;0.0217949489546
0.0187774472834;0.0331446577507;0.0217989655948
0.0187832253256;0.0331469166859;0.0217998217916
0.0188597449376;0.03316187835;0.0218024075615
0.0188678468564;0.0331746825203;0.0218113110747
0.018870789236;0.0332609829012;0.0218259512674
0.0189084994006;0.0332615870086;0.0218447991814
0.0189968745951;0.0332786195372;0.0218464646706
0.0190628049225;0.033339812659;0.0218585422593
0.0190900794932;0.0333411870752;0.0218629726502
0.019099261992;0.0334095646702;0.0218809269873
0.0191016306754;0.033413845358;0.0219137731176
0.0191698915258;0.0334854144728;0.0219181351604
0.0191770809129;0.03349023045;0.0219280950416
0.0191797242711;0.0335189580868;0.0219575962022
0.0192489374446;0.0335317660525;0.0219686341592
0.019274339637;0.0335977268651;0.0219694671572
0.0192955077939;0.0336179717033;0.0219881970208
0.0193095279589;0.0337315788803;0.022009834953
0.0193332850409;0.0337660147802;0.0220180364019
0.0193409808575;0.0338225604067;0.0220358436403
0.0193583373683;0.0338294215396;0.0220640006478
0.0194034250252;0.0338617030324;0.0220808022468
0.0194191349637;0.0339935787285;0.0220877616834
0.0194444339657;0.0340122357088;0.0221001150016
0.0195174921638;0.0340325421542;0.0221024201324
0.0195335785331;0.0340630417347;0.0221066437617
0.0195399917677;0.0341478947108;0.0221170656266
0.0195826394559;0.0342630789945;0.0221301351453
0.0196208444392;0.0342926462206;0.0221574851668
0.019656849679;0.0343259853548;0.0221584764882
0.019657546438;0.0344379375663;0.0221743107457
0.0196620516834;0.0344404497886;0.0221744927915
0.0196722551263;0.0345294618797;0.0222337710404
0.0196855242037;0.0345396103118;0.0222705085479
0.0197371533105;0.0345420648742;0.0223125099123
0.0197471419555;0.0345583239293;0.0223134481796
0.0197822695986;0.0345738934391;0.022339245012
0.0197991796182;0.0345947797829;0.0223674304826
0.0198323351141;0.0346289009059;0.0224017814042
0.019838634508;0.0346741006656;0.0224022407599
0.0198790250311;0.0347233602803;0.0224154496542
0.0199492933003;0.0347520333458;0.0224689042859
0.0199747892678;0.0347522691792;0.0224957122111
0.0199839627081;0.034801174774;0.0224972960741
0.0199993529255;0.0348041202421;0.0225117764738
0.0200002347425;0.0348182511156;0.022537160643
0.0200589554197;0.0348416733745;0.0225451684286
0.0200676090573;0.0348869521582;0.022600568954
0.0200821608118;0.0349571546364;0.0226285421377
0.0201288714973;0.0349681514602;0.0226596010989
0.0201344333667;0.0349808610186;0.0226627815721
0.0201490741197;0.0350432201815;0.0226687165993
0.0201846948488;0.0350564118062;0.0226744909699
0.0201973187807;0.0350668985877;0.0226857526332
0.0202830290634;0.0350704670471;0.0226905621824
0.0203435837702;0.035089827264;0.0227147847279
0.0203998612158;0.0352143898078;0.0228286519623
0.0204005329522;0.0352308801741;0.0228600790095
0.020412336345;0.0352908435589;0.0228883787361
0.0204145568554;0.0353664359717;0.0228914102424
0.0204360528011;0.035388564889;0.0229130402759
0.0204528515568;0.0354834669586;0.0229406514837
0.0204551890953;0.0354896119263;0.0229871274283
0.0204921264622;0.0355252061617;0.0229883440296
0.0205021768297;0.035552233724;0.0229907792987
0.0205480363923;0.0356098470066;0.0230109190421
0.0205675033196;0.035615202554;0.0230429653165
0.0205808177114;0.0356650303299;0.0230674978545
0.0205894026313;0.035750420634;0.0230962264105
0.0205960511756;0.0357565566581;0.0231040865123
0.0206303032646;0.0357615003797;0.0231196180408
0.0206337462913;0.0358175017748;0.023237797982
0.0206652645867;0.0358785781634;0.0232534739766
0.0206933264138;0.0358833050056;0.0232534896786
0.0207218453015;0.0360249346756;0.0232840648841
0.0207241225048;0.0360370259198;0.0232887657398
0.0207310142523;0.0361367182057;0.0232915496455
0.020812719253;0.036146016674;0.0232966469259
0.0208325786028;0.0361586377445;0.0233085824437
0.0208861468907;0.0362292311005;0.0233178876706
0.0210332460182;0.0362324279519;0.0233329761099
0.021050307086;0.0362367512255;0.0233386109918
0.0210760740577;0.0363385963852;0.0233440295899
0.0211404087218;0.0363439057409;0.0233491580116
0.0211764603766;0.0363908284426;0.0233741887788
0.0212167980586;0.0364150978629;0.0233848663938
0.0212446069955;0.0364847317089;0.0234175473971
0.0213257211102;0.0365032488475;0.023462602554
0.0213529570476;0.0365392701832;0.0234687860335
0.0214261871619;0.0365459012856;0.0234766029249
0.021446279663;0.0365581417807;0.0235075663815
0.0214540663609;0.0365652756118;0.023513867658
0.021471994095;0.0366066236628;0.0235474564423
0.0214903539419;0.0366073689501;0.0235656315501
0.0215113868095;0.0366188281795;0.0235708160897
0.0215150807052;0.0366875642507;0.0236072475424
0.0215479795444;0.0367044660075;0.0236270965672
0.0215483754946;0.036710762235;0.0236650172634
0.0215683665063;0.0367676647498;0.0236676715299
0.0215983202464;0.0367771347865;0.0236803423248
0.021640167251;0.0368173796578;0.0237682052868
0.0216428395498;0.0368371727142;0.0237804611807
0.02166219975;0.0368761078081;0.0237977563184
0.0216773064415;0.0369485031895;0.023802608144
0.0216815826731;0.0369502776589;0.0238157967476
0.0217065727414;0.036953672546;0.0238761742963
0.021716116389;0.0369917214739;0.0238788133242
0.0217605205951;0.0370752585432;0.0239132158912
0.021761860481;0.0371071491253;0.0239176246639
0.0217693491601;0.0371269990119;0.0239797604767
0.0217907016734;0.0372042863313;0.0239848865412
0.0218090583328;0.0372093201843;0.0240405552144
0.0218119716466;0.0372140848151;0.0240635665506
0.021836463301;0.0372456611657;0.0240828847418
0.0218437029628;0.0373688394753;0.024131709006
0.0218744996795;0.0374705326349;0.024133768313
0.0218867062555;0.0375122480422;0.0241424353434
0.0219215470232;0.0375800875608;0.0241628958811
0.0219282343814;0.0376264233106;0.0241672573868
0.0219578540047;0.0376332020347;0.0241713404105
0.0219636207778;0.0377137032371;0.0242039400406
0.0220035546605;0.0377320403119;0.0242354960605
0.0220134709738;0.037746862438;0.0242411207101
0.0220783097244;0.0378209629844;0.0242459652717
0.0220953952136;0.0378304323077;0.024249073766
0.0221244828434;0.0378359556545;0.0242578253789
0.0221504710636;0.0378502597645;0.0242708688391
0.0221602663805;0.0379590647683;0.024368157156
0.0221654978246;0.0379669579697;0.0243700320268
0.0221664662801;0.0380075741861;0.0243741411842
0.0221760864634;0.038033568833;0.0244102534875
0.0222376786918;0.0380366653149;0.0244375411519
0.0222480735241;0.0381088758555;0.0244544258546
0.0222696957262;0.0383122528209;0.024483753099
0.0222782949622;0.0383267611345;0.0244918734819
0.0222907134383;0.0383321269334;0.0244951357396
0.0222972679759;0.0383341129737;0.0244985324867
0.0223081082767;0.0384908206183;0.0245853357484
0.0223084356761;0.038539255104;0.0245862340973
0.0223267566484;0.0386025323191;0.0246411568599
0.0223313633902;0.0386123130039;0.0246885550914
0.0223337784435;0.038701937574;0.0247194814749
0.0223397711938;0.0388154768295;0.0247246144473
0.0223637766927;0.0388414861815;0.0247270560102
0.0223663565221;0.0390219348544;0.0247284542415
0.0223781843949;0.0391309000141;0.0247486361329
0.0223787206289;0.0393572362479;0.024777992806
0.0224191490958;0.0394007408371;0.0248152564901
0.0224202221449;0.0394543422761;0.0248275131952
0.0224738200304;0.0394695620604;0.0248515581961
0.0225022745733;0.0395178614212;0.0248948534526
0.0225192685678;0.0395205007607;0.0249050877044
0.022531127936;0.0395621605219;0.0249053265434
0.0226146870723;0.039564716885;0.024936500617
0.0226629865787;0.0395719538102;0.0249679335482
0.022667605963;0.0395734447515;0.024969082504
0.0226855715432;0.0396081601426;0.0249910043472
0.0226887105454;0.0396607820237;0.0249917428255
0.0226908403758;0.0396714770354;0.0250080381249
0.0226994365106;0.0396913901121;0.0250367858295
0.022700598683;0.0397154028706;0.0250413508467
0.0227163069475;0.0397551122683;0.0250659959371
0.0227760892109;0.0397569956479;0.0250872702728
0.0227904394764;0.0397696405406;0.0251112688428
0.0228828983073;0.0399201618127;0.0251249914308
0.0229141251191;0.0399539114416;0.0251503000899
0.0229488375247;0.0400535625663;0.0252167343349
0.0229532608165;0.0400536136864;0.025224474447
0.0229787082073;0.0400682920088;0.0252248795529
0.022983014969;0.0400906093135;0.0252651317541
0.0229864506812;0.0401035272622;0.0252652957931
0.0229911804047;0.0401267017087;0.0252750909979
0.0229918221896;0.0401384088676;0.0253021859415
0.0230354986682;0.0401466868035;0.02533028385
0.0230411424172;0.0401797524604;0.0253446775364
0.0231092950396;0.040196913394;0.025345475433
0.0231613133457;0.0402000855684;0.0253781140341
0.0231882941968;0.0402387055201;0.025378810212
0.0232030509574;0.040314080765;0.0253901534083
0.0232084752399;0.040325973205;0.025401309617
0.0232276082871;0.0403777929886;0.025416466004
0.0232410391166;0.0404454389503;0.0254241087227
0.0232642199111;0.0404517962614;0.0254393679569
0.0232750839794;0.0405163109246;0.0254445545586
0.0232790977578;0.0405205691959;0.0254585188602
0.0232933432585;0.0405215890215;0.0254651223819
0.0233030337707;0.0405305324541;0.0254936291164
0.0233503347985;0.0405751905725;0.0254937887202
0.0233569052898;0.0406055362658;0.0255333958417
0.023374843198;0.0406161507432;0.0255606292971
0.0233871133435;0.0406294319774;0.0255643327052
0.0233883646234;0.0406509909874;0.0255837149602
0.0234231899511;0.0406977763614;0.0256063065074
0.023456917975;0.0407213494406;0.0256324612451
0.0235019800806;0.0407332494703;0.0256354980753
0.0235173467403;0.040765267061;0.0256438152937
0.0235870551693;0.0407886242055;0.0256674436076
0.0235902786468;0.0407974807842;0.0256757763287
0.0235962207005;0.0407990474358;0.025698436172
0.0236190111931;0.040962103445;0.0257083077874
0.0236333089125;0.0410287566446;0.0257124367788
0.0236417191383;0.0410390262947;0.0257586479329
0.0236656130987;0.0411253549567;0.0258116725451
0.0236771747425;0.0412821260376;0.0258523973813
0.0237613164567;0.041302889826;0.0258548577437
0.0237675166608;0.041330870993;0.025860068686
0.0237827695473;0.0413637955879;0.0259366578236
0.0237964650164;0.0413725350654;0.0259438639033
0.0238026721742;0.0413730186248;0.025978161213
0.0238108160435;0.0413815796263;0.0259881890129
0.0238173616374;0.041391598177;0.0259959464251
0.0238650735591;0.0413963399586;0.0260241678934
0.0238712264518;0.0414172627432;0.0260417922151
0.0239116744535;0.0414599420163;0.0260453488549
0.0239137406915;0.041558736792;0.0260937533776
0.0239183428331;0.0415614574434;0.0261013014631
0.023982646232;0.0415783622969;0.026105115022
0.0239853382497;0.0415920345073;0.0261338942721
0.0239974162093;0.0416224145261;0.0261494023275
0.0240072221025;0.0417152420753;0.0261581037316
0.0240094473819;0.0417198154081;0.0261824738978
0.0240440499698;0.041758801663;0.0261892182367
0.0240968783391;0.0417666480336;0.0262049887296
0.0241030332057;0.0419199906984;0.0262166185065
0.0241088483469;0.0419385064776;0.0262320960898
0.0241216656543;0.0419669008597;0.02625980654
0.0241428669457;0.041978571615;0.0262634109662
0.0241689587072;0.0419894064168;0.0262823020145
0.0241875954877;0.0420848955258;0.026326919765
0.0241901025773;0.0421020515088;0.026337388555
0.0241948826014;0.0421998515893;0.0263492572254
0.024250332889;0.0422137595543;0.0263762911993
0.0242635139254;0.0422215392027;0.0264155036357
0.0242657232624;0.0422313430008;0.026431002656
0.024281378357;0.042270642336;0.0264330215554
0.0243070397131;0.0422792395403;0.0264426912068
0.0243381914324;0.0423459487387;0.0264592735403
0.0243392427568;0.0423490559483;0.02648943927
0.0243784265417;0.0423495738397;0.0265188362937
0.0243980197012;0.0423530458339;0.0266036522956
0.0245268595394;0.0423573777583;0.0266402477098
0.0245457311477;0.0423806948612;0.0266631378327
0.0246046804116;0.0424175373689;0.0267063601811
0.0246209202891;0.0424294606189;0.0267382683108
0.0246214955702;0.0424474594398;0.0267388245342
0.024649325862;0.0424776187146;0.0267476190183
0.0246671236076;0.042488497028;0.0267839843748
0.0246955389839;0.0425096864397;0.0268475333506
0.0246999841347;0.042576154344;0.0269348988967
0.0247445934653;0.0425963097472;0.0269412792192
0.0247560410107;0.0426913250842;0.0269846005931
0.0247646206752;0.0427610567807;0.0270335819162
0.024768364914;0.0428542004264;0.0270613901584
0.0248246768938;0.0428626545431;0.0270702530862
0.0248334551969;0.0429256519646;0.0271325715366
0.0248432262067;0.0429933894699;0.027177680362
0.0248562282204;0.0430065092345;0.0271859587049
0.0248695039413;0.0430292081127;0.0271871427034
0.02490600743;0.0430530060392;0.0272187218476
0.0249095262837;0.043102040024;0.0272264434796
0.024918634619;0.0431439365225;0.0272265084273
0.0249443555535;0.0431545074921;0.0272307941295
0.0250530647441;0.0431590960371;0.027253978203
0.0251075844736;0.0431655630669;0.0272562434807
0.0251145115449;0.0432099867604;0.0273275871792
0.0251707525909;0.0432418197749;0.0273292605355
0.0251994048968;0.043275111409;0.0273535378107
0.025213888922;0.0432899216846;0.0273541840503
0.0252471188413;0.0433303175474;0.0273579062053
0.0253508799514;0.0433874266302;0.0273651228021
0.0253598875843;0.0434867414653;0.0273660724408
0.0253695294091;0.0435442272278;0.0273676299774
0.0253845031304;0.0435472012993;0.0273935977691
0.0254061371431;0.0436069785588;0.027395522985
0.025410747508;0.0436189160282;0.0274055077875
0.0254246072866;0.0436339358605;0.0274207102455
0.0254492862572;0.0436538152787;0.0274498061806
0.0254641097321;0.0436577762345;0.0274557700081
0.0254650715256;0.0436786090021;0.0274794825213
0.0254738395388;0.0436920605363;0.0274988768196
0.0254763612089;0.0437236295789;0.02757467843
0.0254849088612;0.0438082923606;0.027656367035
0.0254874188442;0.0438831492334;0.0276756270089
0.0255139511998;0.0439400779283;0.0276845160949
0.025532175658;0.0439520540611;0.0276949318434
0.0256088338139;0.0439613955172;0.0276971441673
0.0256292611256;0.0440455098879;0.02772954995
0.0256667855031;0.0440838052681;0.027730947934
0.0256889733016;0.0441563740389;0.0277367081102
0.0256926879656;0.0441656357199;0.0277789625752
0.0257334970445;0.044212008773;0.0278292290961
0.0257741127295;0.0442148100447;0.0278544967096
0.0257919191281;0.044224555805;0.0278811027467
0.0258040856882;0.0442361685328;0.027891080122
0.0258120519491;0.044268443623;0.0279038937908
0.0258174136404;0.0442852422138;0.0279170016362
0.0258329757579;0.0444273809275;0.0279198674219
0.0258345160772;0.0444944165446;0.0279477953536
0.0259228985531;0.0445102406061;0.0279840871046
0.0259260329464;0.0446035923868;0.0280228775191
0.0259385188207;0.0446418436971;0.028029106395
0.0259537613487;0.0446421817665;0.0280422918216
0.0259640595982;0.0447138761342;0.0280523867169
0.0259733569665;0.0448415838809;0.0280561488607
0.0259922247447;0.0448762340166;0.0280953874895
0.0260237650703;0.0449452022256;0.0281063943184
0.0260511282702;0.045085071334;0.0281088071408
0.0260552368292;0.0451049586009;0.0281624421195
0.0260870311151;0.0451085589069;0.0281700253117
0.0260943404885;0.0452602462528;0.0281799419606
0.026104417461;0.0452632617126;0.0281836556312
0.0261279328579;0.045311122069;0.0281924659899
0.0261638310237;0.0453153164978;0.0281961367136
0.0261652014291;0.0453259699698;0.0282089988078
0.0261716138742;0.0453599791683;0.0282467905834
0.0261936358643;0.0454354654495;0.0282839883621
0.026222118104;0.0454745208467;0.0282920761177
0.0262394905863;0.045535475674;0.0283047347422
0.0262538615069;0.0456146504352;0.0283400140936
0.0263204797088;0.045673290774;0.0283570174295
0.0263228220971;0.045680291649;0.0283960119194
0.026358926815;0.0456979241921;0.028439754068
0.0263838422177;0.0457523138174;0.0284627984956
0.0263843064991;0.0458101211965;0.0284866454727
0.0264058537876;0.0458245801997;0.0285105308321
0.0264112081471;0.0458507412962;0.0285426872391
0.0264201458374;0.0459274448111;0.0285513511236
0.0264214602428;0.0459309005984;0.0285771738802
0.0264592168308;0.0459949392343;0.028619587085
0.0264598728529;0.0460385535746;0.0286255071518
0.026467229795;0.0461102242574;0.0286462724513
0.0264751649635;0.0462195503375;0.0286481280764
0.0264799806524;0.0462532368218;0.0286687418078
0.0264877226882;0.0463076391091;0.0286812399266
0.0265097566724;0.0464048494554;0.0287546968805
0.0265395727164;0.0464374013165;0.0288121398383
0.0265579821363;0.0464965334197;0.0288147298678
0.0265719687923;0.0466787059258;0.0288260573235
0.0265920297798;0.0466987471697;0.0288307434584
0.0266424481273;0.0467199872209;0.0289085747293
0.0266485718218;0.0467530043465;0.0289409018518
0.0266534497609;0.0467595587255;0.0289610574795
0.0266589338995;0.0467868248848;0.0289645449259
0.026664837711;0.0469190078455;0.0289768302168
0.0266853315987;0.0469239825566;0.0289875590768
0.0266989536577;0.0469336089403;0.0290060014883
0.0267141829458;0.0469656884509;0.02901314664
0.0267211225908;0.0470611002369;0.0290174237616
0.0267263206419;0.0471787626992;0.0290201711234
0.0267466015718;0.0472088145629;0.0290776432855
0.0267734886342;0.0472209702488;0.0290790482067
0.0267948860016;0.0472221061919;0.0290996757388
0.0268412003689;0.0473015977632;0.0291520458706
0.0268714822467;0.0474216928625;0.0291674972974
0.0268930109925;0.0474268285752;0.0291982764349
0.0269008743392;0.0474534898923;0.0291985347022
0.0269257788891;0.0474567517166;0.0292110813244
0.026970356108;0.047511168695;0.0292135012417
0.0269935304412;0.0475128368781;0.0293345565133
0.0270641765753;0.0475221568449;0.029356325803
0.0270671527551;0.0475481922759;0.0294044593947
0.0270720900417;0.0477156627959;0.0295078277099
0.0270985093649;0.0478780428626;0.0295111992469
0.0271173700665;0.0478848133007;0.0295368869496
0.027121682387;0.0480172871342;0.0295525381701
0.0271485314383;0.0480506999427;0.0296237848596
0.027224241654;0.0480581359534;0.0296528096394
0.0272309123603;0.0482815744565;0.0296630392823
0.0272626166566;0.0483391865005;0.0296927165669
0.0273349115527;0.0484388750416;0.0297066889186
0.0273440282318;0.0484472241205;0.0297348548428
0.0273885116899;0.0484991240081;0.0297729832622
0.0274062457282;0.0485085866617;0.0297908196949
0.0274214284779;0.0485303741615;0.0297977302449
0.0275283548716;0.0485461306712;0.0298088483841
0.0275285113392;0.0486997077633;0.0298314686
0.0275402656339;0.0488024335472;0.0298681893296
0.0275576176325;0.0488073472212;0.0298978406273
0.0275912841464;0.0488442950822;0.0299689758704
0.0275982050947;0.0488757856312;0.0299786646759
0.0276330767667;0.0489061614176;0.0299865302817
0.0276960465879;0.0489347534578;0.0300052975709
0.0277047818117;0.0489657698824;0.0300115279602
0.0277475081104;0.0489866793181;0.0300647738931
0.027747803727;0.0489890697183;0.0301002257864
0.0277504489751;0.0490336321758;0.0301100296775
0.0277729789174;0.0491452518414;0.0301703677009
0.0277743499654;0.049180868932;0.0302016461115
0.0278123861677;0.0492313767344;0.0302409626935
0.0278376778327;0.0492376402388;0.030242133903
0.0280115251406;0.0492474245287;0.0302486038313
0.0280122741546;0.0493095623288;0.0302795966823
0.0280594111496;0.0493103356797;0.0302827826758
0.028059738483;0.0494553240232;0.0302910917424
0.0280689007474;0.0494705175801;0.0303094222492
0.0280734830038;0.0494901513357;0.0303129398171
0.028122836754;0.0494941753763;0.0303283100615
0.0281509465179;0.0496555875587;0.0303820570374
0.0281941968926;0.0496814159544;0.0303936793946
0.0282496859608;0.0497413468166;0.0304308072566
0.0282750210212;0.0497697747468;0.0304481888608
0.0282771722106;0.0497858436747;0.0304511350584
0.0282948879599;0.0498299604637;0.030480780391
0.0283454383749;0.0498321047579;0.0305518526629
0.0283518549093;0.0498411102497;0.0306080611914
0.0283685913446;0.0498599377462;0.0306233096109
0.0284090684897;0.0499014087718;0.0306281581934
0.0284193584953;0.0499232597432;0.0306507610687
0.0284227724231;0.0500340813712;0.0306602596837
0.0284585507461;0.0500460401786;0.0307111559624
0.0284739675491;0.050050896287;0.0307140571586
0.0284831702328;0.0500802497442;0.0307422033731
0.0285089173419;0.050149372759;0.0307469591561
0.0285133123678;0.0501503786661;0.0307768601776
0.0285420557924;0.0502565051679;0.0307951084697
0.0285587877464;0.0502681376396;0.0308261040044
0.0285700518757;0.050336344659;0.0308804946158
0.0285712988543;0.0503620793855;0.0309465341721
0.0285861870508;0.0503697785225;0.0309910497919
0.0286136415627;0.0503930223593;0.0310344605009
0.0286152073585;0.0504799257198;0.0310364430159
0.0286411682523;0.0506008729445;0.0310601230971
0.0286738834211;0.0506953395042;0.0310817158501
0.028705142104;0.0506969656096;0.0310984128647
0.0287986431614;0.0508136497354;0.0311095242979
0.0288738388982;0.0510301265289;0.0311548450684
0.0289028019751;0.0511133530722;0.0311861022448
0.0289206267044;0.0511540369078;0.0312164129652
0.0289289559731;0.0511543503543;0.0312494337456
0.0289367986483;0.0512385384439;0.031292293176
0.0289740340245;0.0513922064292;0.0312926138787
0.0289767704007;0.0514133756121;0.0313217017203
0.0289778014959;0.0514204522489;0.0313384167435
0.0290258224567;0.0515017908303;0.0313737842594
0.0290350530659;0.0515336224814;0.0313772097084
0.0290415365966;0.0515415068776;0.0313775957365
0.0290892809864;0.0515542943488;0.0313959553626
0.0290917528903;0.0515756449881;0.0314120170376
0.0291182721364;0.0516192484007;0.0314570691562
0.029132146884;0.051627730945;0.0315020367167
0.0291816916342;0.0516472108977;0.0315201013027
0.0291835799104;0.0516680513218;0.0315402750758
0.0291841931794;0.0516983406447;0.0316191711169
0.0292536450287;0.0517492586515;0.0316460393193
0.0292910959005;0.0517813186855;0.031743768283
0.0292966484591;0.0518090982474;0.0317587204779
0.0293074346811;0.0518124846034;0.0318005436964
0.029322011431;0.0519104763117;0.0318040043906
0.029356316803;0.0519580765458;0.031870464855
0.0293922919664;0.0519792795468;0.0318793265611
0.0294051905685;0.0520512225653;0.0318977154136
0.0294095982829;0.0520991291783;0.0318978997072
0.0294133938063;0.0521520540593;0.0319067164811
0.0294486753178;0.0522768792418;0.0319160207062
0.0294804244468;0.0522891807278;0.0319481382355
0.0295308197761;0.052292196;0.0320034097379
0.029579208065;0.0524446622787;0.0320492976486
0.0295949083785;0.0525290334964;0.0320576838434
0.0296429894765;0.0525710207522;0.0320580277273
0.0296460879747;0.0526251292464;0.0321438617083
0.0296508436111;0.052653305581;0.032153351735
0.0296569116778;0.0529247521152;0.0321881520039
0.0296802010195;0.052967481259;0.0322114761625
0.0297118335928;0.0530151038661;0.0323258804796
0.0297870354296;0.0530555406241;0.0323663117648
0.0297875239234;0.0530866873554;0.0323946313061
0.0298433063875;0.0531934434235;0.0324128481704
0.029858250885;0.0532160407859;0.0324354235094
0.0298709880471;0.0532880726906;0.0324495785516
0.0298801158391;0.0532893659837;0.0325345822823
0.0298867091327;0.053309827783;0.0325585757981
0.0299152230356;0.0533449651451;0.0325670214617
0.0299237232643;0.0533596219997;0.0325824455256
0.0299315610968;0.0534464987094;0.0325885491446
0.0299742211067;0.0534995260906;0.0326100332213
0.0299806734541;0.0535874645356;0.0326204510006
0.03001232122;0.0536857654551;0.03263366464
0.030052595366;0.0538155726019;0.0326355375612
0.0300673356178;0.0538836468951;0.0326450713057
0.030077367416;0.0539894362981;0.032671593471
0.030088546968;0.0541577962872;0.0326885664721
0.0300958117213;0.0541846117109;0.0326943196235
0.0301325070309;0.054212985868;0.0327191427098
0.0301465023474;0.0542522602895;0.0327251595746
0.0301528456048;0.0542584622122;0.0327800408901
0.0301639143436;0.0544525232333;0.0327855329765
0.0301892902973;0.0546452005985;0.0327892637633
0.030205143786;0.0546480472623;0.032814155971
0.0302084746538;0.0546598479574;0.0328497541674
0.030215401027;0.0547121828355;0.0328853817843
0.03032905849;0.054776008523;0.0328913502049
0.0303537852998;0.0548062952288;0.0329223900129
0.0303686592948;0.0548897070715;0.0329304288528
0.0303847626044;0.0549103272026;0.0329331077046
0.0303986383993;0.0549744940756;0.0330414021519
0.0304091025882;0.055027961078;0.0330652515257
0.0305607636214;0.0550574155061;0.0330704170684
0.0305614407116;0.0550617293791;0.0330974311508
0.0305800518616;0.055066038528;0.0331012574397
0.0306123701154;0.0551183813564;0.0331482237463
0.0306679231615;0.0551315045008;0.0331657868493
0.0307164819033;0.0551478276327;0.0331796001197
0.0307566012546;0.0551572637876;0.03325099686
0.0307575294939;0.0552456057856;0.0333101778675
0.0307722604804;0.0552533127012;0.0333759103931
0.030787063161;0.055285330801;0.0334220275711
0.0308096842536;0.0552878308483;0.0334312217302
0.0308242560418;0.0553516108723;0.0334342638329
0.0308500831222;0.0553734586239;0.033468381201
0.0308570424959;0.0554087844504;0.0334698314303
0.0308719543185;0.0554180256391;0.03347571272
0.03087599026;0.0554227797394;0.0335201182258
0.0308818171554;0.0554511443004;0.0335333979104
0.0308865908337;0.0554926882067;0.0335870650002
0.0309043561545;0.0555048157037;0.0336028925211
0.0309171841147;0.0555353316612;0.033632003676
0.0309215734395;0.0555682264246;0.0336396752981
0.0309356365684;0.0556525493847;0.0336787533854
0.0309558550573;0.0556616551235;0.0337024313358
0.0309731267085;0.0556934290759;0.0337025370662
0.0310100258471;0.0557031419513;0.0337058715739
0.0310415454511;0.0557583004579;0.0337181229672
0.0310471651137;0.0557672254282;0.0337292299209
0.0310556690859;0.0557888548492;0.0337471246551
0.0310717414189;0.0558419164456;0.0337538433107
0.031190570818;0.0558682651324;0.0337591697218
0.0312085373752;0.0558731294473;0.0337725749361
0.0312275932743;0.0558859229721;0.0337940955168
0.0312799991486;0.0559234506975;0.0338157791319
0.031282973265;0.0559900225043;0.0338876101606
0.0313039888262;0.0560430469301;0.0339036059851
0.031317968089;0.0560596781995;0.0339062020918
0.0313363449225;0.0560632893788;0.0339570089038
0.0313644732653;0.0560675140211;0.0340495883819
0.0313733590965;0.0562005298336;0.0340744522675
0.03141850506;0.0562349807315;0.0341263032933
0.0314277777101;0.0563300969666;0.0341897370846
0.0314369028076;0.0564127597131;0.0342345464666
0.0314592979717;0.0564453682522;0.0342723361495
0.0315120554064;0.0565443820133;0.0342747589011
0.0315391360648;0.05655380323;0.0342754738218
0.0315653092389;0.0566906705291;0.0342862991731
0.031572426354;0.0567877123949;0.0342938262335
0.0315896425348;0.0567895324145;0.0343325568411
0.0316197463578;0.0568229863434;0.0343383221007
0.0316371618321;0.0568243948645;0.0343733017273
0.0316463510265;0.0568824891986;0.0343788794148
0.0316528264871;0.0569606943154;0.0343985092471
0.0316747253758;0.056990433187;0.0344085957951
0.0316854795832;0.0570069195311;0.0344382458508
0.0317294235492;0.0570366489715;0.0344426353497
0.0317708615346;0.0570388382705;0.0344899798334
0.0318058628772;0.0571289788421;0.0345017956243
0.0318357000052;0.0571890870403;0.0345036332966
0.031871936975;0.0571892970763;0.0345071533758
0.0318758123214;0.0571982140147;0.0345280716386
0.0318957058328;0.0572220900769;0.0345887365739
0.0319031268805;0.057282821116;0.0346233767185
0.0319057585136;0.0573685331595;0.034642914399
0.0319478830467;0.0573836132443;0.034702409888
0.0319488213085;0.0575677683215;0.0347353032368
0.0319558946698;0.057580108954;0.0347698910482
0.0319714611945;0.0575838384712;0.0347735615705
0.0319720394807;0.0576628557219;0.0347923713965
0.0320426264179;0.0577201650564;0.034796197277
0.0320468798559;0.0577481582566;0.0347978840062
0.0320539551781;0.0579109971028;0.0348500907928
0.0320641292272;0.0579239493241;0.0349006540875
0.0320742657081;0.0580187556731;0.0349104895605
0.032145451267;0.0580951227798;0.0349370439919
0.03216278915;0.0581233721556;0.0350122792461
0.0321631106583;0.058142424245;0.0350134259267
0.0322396141812;0.0582319617177;0.0350217731413
0.0322407189672;0.0582641327525;0.0350289556024
0.0322538094553;0.0583553764485;0.0350296659264
0.0322748039037;0.058368796926;0.0350422317305
0.0323052244407;0.0583903709482;0.0350674903632
0.0323126420642;0.0584137415828;0.0350714202917
0.0323182635455;0.058510285778;0.0350796187534
0.0323477411822;0.0585535321084;0.0350825111701
0.0323519935672;0.0587498675232;0.035092689486
0.03237620984;0.0587778583618;0.0350983356858
0.032391278345;0.0588062096138;0.0351067821094
0.0324415342682;0.0589452561462;0.0351153535945
0.0324436103656;0.05904994095;0.0352067563383
0.03245153155;0.0591128577118;0.0352480850037
0.0325020426118;0.0592247050502;0.0352821256409
0.0325083479853;0.0593443406272;0.0352859493806
0.0325570920917;0.0596105608189;0.0353202037952
0.032587391825;0.0600580152571;0.0353210959605
0.0326305328024;0.0601831389609;0.0353418755683
0.0326449714803;0.060256770571;0.03537328338
0.032653332853;0.0602575232936;0.0353762240086
0.032733475087;0.0603369192226;0.035421903684
0.0327661870477;0.0603489604796;0.035434040758
0.0328070529755;0.0604372542923;0.0354982952031
0.0328587142224;0.0604383357288;0.0355100888631
0.0328623609615;0.0604406004504;0.0356065692276
0.0328918617869;0.0605116475344;0.0356309440257
0.032956239898;0.0605832965883;0.0356386073354
0.0329830756188;0.0607583978655;0.035642230092
0.0329933831461;0.0607632219107;0.0357028362118
0.0330632059853;0.0608788459476;0.0357055401761
0.0331028376875;0.0609781285115;0.0357823002406
0.0331522988799;0.0610022506712;0.0357959644887
0.033158746406;0.0611794778309;0.0357965948673
0.0331748030119;0.0613764762862;0.035839839463
0.0331870910108;0.0614364403082;0.0358515484169
0.0333666961414;0.0615701425774;0.0358725556416
0.0334431791514;0.0616234175629;0.0358788768445
0.0334728618918;0.061674439454;0.035884326691
0.0335223546925;0.0616944817411;0.0358909850973
0.0335358343412;0.0616945679932;0.0359430236613
0.0335732426161;0.0617546654599;0.0359655855995
0.0335855675559;0.0617903356464;0.0362028988363
0.0336145755126;0.0618236615771;0.036210729625
0.0336488346232;0.061854402409;0.0362211063666
0.0336498095378;0.0619399561191;0.0362321188884
0.0336502853649;0.0619960255926;0.0362335986306
0.0336578134623;0.0620451205409;0.0362556155218
0.0336631418979;0.0621085776612;0.0362729108464
0.0337621377786;0.0621267767501;0.0362975450036
0.0337828391238;0.0621333105007;0.0363040715225
0.0337945056807;0.0622863952372;0.0363086101851
0.0337980911134;0.0622934760771;0.0363482765405
0.0338041669333;0.0623125593332;0.0363643437439
0.033824022063;0.0623953508174;0.0363831332036
0.0338558890175;0.0624820634397;0.0363958502427
0.033878240213;0.0625124821186;0.0363996885943
0.0338926516743;0.0625673837271;0.0364016925277
0.0338956571276;0.0626001803775;0.0364231149654
0.033928786102;0.0626315792134;0.0364317618385
0.0339346710238;0.0626827440308;0.0364507422003
0.0339366481968;0.06273986008;0.0364888816945
0.0339562023878;0.0627948004451;0.036493173907
0.0339677942033;0.0628019052492;0.0365510815163
0.0339692187356;0.0629526507084;0.0365516739602
0.0339743598238;0.0630016116539;0.0365526382156
0.0339776256683;0.0630191231411;0.0365536888807
0.033984716068;0.063021446557;0.036584969905
0.0340125347616;0.0630876010316;0.0366521002189
0.0340714491169;0.0631085972652;0.0366821554668
0.034079322279;0.0631204211129;0.0366985555034
0.0341117808958;0.0631241891918;0.0367003060137
0.0341502998635;0.0631474346603;0.0367297467941
0.0341717262188;0.0632566580211;0.0367677027167
0.0342520387495;0.0632675993684;0.0368220849631
0.0342787884048;0.0632929688146;0.0368750472427
0.0342794497473;0.0633882931074;0.0368784658006
0.034281656274;0.0633947191313;0.0368927127761
0.0342887342826;0.0634127144585;0.0369035323068
0.0343345549052;0.0634359050528;0.0369783378526
0.0343411052839;0.0635226903367;0.0369950330844
0.0344375666517;0.0635620066129;0.0370166143008
0.0344423875992;0.0636505073962;0.0370208388067
0.0344483957029;0.0636991439151;0.0370474772262
0.0345201206735;0.0637693532594;0.0370599023349
0.0345211944968;0.0638075931884;0.0370600416512
0.0345346654694;0.0639602488676;0.0370781701466
0.0345505129869;0.0639667752491;0.0370793232063
0.034572722017;0.063973541636;0.0370823030302
0.0345828561343;0.064106375764;0.037113365114
0.0346674569153;0.0641989416726;0.0371164359209
0.0346995939113;0.0642505766167;0.037116753855
0.034714941788;0.0643254540857;0.0371184444303
0.0347165976015;0.0643470005604;0.0371237392001
0.0347177142288;0.0643541525622;0.0371343440885
0.0347295156514;0.0643604489786;0.0371446284125
0.0347924515111;0.0644473183606;0.0371799422346
0.0348314451374;0.0645752979783;0.03726312628
0.0348517336421;0.0646036538344;0.0372914985173
0.0348722266223;0.0646901903085;0.0372941940051
0.0348824939696;0.0648018059462;0.0373465257
0.0348861049076;0.0648121429299;0.0373531655854
0.0349071161612;0.0648308083629;0.0373588234356
0.0349659383977;0.0648658689182;0.0373647853988
0.0349806347727;0.0649516095324;0.0374164833906
0.0350037541815;0.0649552442663;0.0374407703923
0.0350044838782;0.0650564939545;0.0374988172387
0.0350288436209;0.0650650583081;0.0375023450388
0.0350450498987;0.0650671789284;0.0375209936902
0.0350647388148;0.0650801719975;0.037530327323
0.0350660408371;0.0651484447997;0.0375596391597
0.0351017894002;0.0652207412861;0.037652982617
0.0351064232696;0.0652500313591;0.0377587183866
0.0351435296614;0.065262671453;0.0377727624569
0.0351504997795;0.0652787471424;0.0378198933006
0.0351790735054;0.065291040049;0.0378695431872
0.0351886027061;0.0654077085224;0.0378920638523
0.0351938751158;0.0654241723959;0.0379196328682
0.0352333113254;0.0654536414427;0.0379543180177
0.0352531101279;0.0655239290528;0.0379548868593
0.0352597933266;0.0655286481606;0.0379668475332
0.0352932314592;0.0655362724336;0.0379710725282
0.0353008118993;0.065540706328;0.0379975761819
0.0353166938347;0.0655783621579;0.038004665992
0.035335105322;0.0656155341917;0.0380411199696
0.0353636700045;0.0656202106223;0.0380538107223
0.035369644575;0.0658605181859;0.0380897033385
0.0353841285812;0.0660013653757;0.038139531936
0.0354928161163;0.0660291261978;0.0381841843071
0.0355054935802;0.0660925406967;0.0381977980602
0.0355088261844;0.066198317317;0.0382062577458
0.0355330996927;0.066215208136;0.0382200209962
0.0356348360878;0.0663469514999;0.0382301373059
0.0356380314161;0.0663710788259;0.0382498297815
0.0356561310225;0.0664657414473;0.0382530506062
0.035661988575;0.0664836450372;0.0382579034312
0.0356737699332;0.0665170051888;0.0382869019096
0.0356764724817;0.0666580499655;0.0382872580897
0.0356765774109;0.0666786845864;0.0383660818142
0.0356996931006;0.0668037692999;0.038387741783
0.0357043224366;0.0668182933895;0.0384148542268
0.0357383139414;0.0668484193842;0.0384730119288
0.035748084982;0.0668799177008;0.0384860495285
0.035812950582;0.0668926268871;0.0385162509391
0.0358193510817;0.0669005225672;0.0385348626403
0.0359004165942;0.066902262186;0.0385500550519
0.0359187810285;0.0669246995735;0.0385721332316
0.0359467022731;0.0669281200446;0.0386075796866
0.0359568499256;0.0670269215049;0.0386261229747
0.0360255412951;0.0670629964803;0.0386656520139
0.0360303126647;0.0670650092636;0.0386929181041
0.036085300476;0.0671467717045;0.0386936217705
0.0360936109242;0.067423642681;0.0387539290754
0.0361166862456;0.0674786993085;0.0387924317267
0.036118141717;0.0675059443621;0.0387945626398
0.0361507670696;0.0675568280795;0.0388440230159
0.036157184682;0.0676629945083;0.038849169066
0.0362112004421;0.0677175409903;0.0388857349921
0.0362365212894;0.0677487499348;0.0389449013818
0.0362498775684;0.0677567117064;0.0389941873654
0.0363124745934;0.0678213818775;0.0389967719137
0.0363525814737;0.0678406148098;0.0390303001596
0.0364296786509;0.0678532647301;0.0390532380315
0.0364323894315;0.067935938699;0.0390702841903
0.0364587424904;0.0680526169157;0.0390896717196
0.0364800874227;0.0680580918748;0.0391179454764
0.0364980532292;0.0682114120499;0.0391200792405
0.0365346711022;0.0682715443618;0.0391458797839
0.036650227547;0.0682809117461;0.0391816501662
0.0366522900671;0.0683686852626;0.0391887507802
0.0367017637406;0.0684030631741;0.0391968618163
0.0367491256686;0.0684206166297;0.0392523958051
0.0367570407837;0.0684295306531;0.0392632262468
0.0367831868697;0.0685138091472;0.0392982428353
0.0368014188352;0.0686033647777;0.0393072788977
0.0368142232367;0.0686283872591;0.0393594220034
0.0368397682893;0.0686315346581;0.0394063353915
0.0368450786845;0.0687417722264;0.039408289927
0.0369003708229;0.0688249256851;0.0394084399235
0.0369178223537;0.068914670469;0.0394085177679
0.0369319466602;0.0690612889773;0.0395000570009
0.0369360595171;0.0690731774361;0.0395224345545
0.0370076940896;0.0691814920665;0.0395277032634
0.0370943341301;0.06918302016;0.039549488666
0.0370978537959;0.0692221021529;0.0395665017527
0.037097880853;0.0692400190018;0.0395747655826
0.0371186126923;0.0692718848845;0.0395799204369
0.0371881798242;0.0693385448705;0.0396175443728
0.0372064525729;0.0693899593119;0.0397118995902
0.0372569148724;0.0693900364146;0.0397220890479
0.0372584718957;0.0694357569527;0.0397696150737
0.0373061114708;0.0695485534996;0.0397734037075
0.0373090002519;0.0696033399632;0.0397960271706
0.0373142499479;0.0696795911379;0.0398341602383
0.0373311103116;0.0696901853747;0.0398403320128
0.037402257376;0.0697603238418;0.039906825885
0.0374110525434;0.0697772600367;0.0399341693279
0.0374495374731;0.069786093109;0.0399629401294
0.0374507907943;0.0698172416958;0.0400020118296
0.0374626769738;0.069936383866;0.0400107180058
0.0374712385028;0.0699865841567;0.0400154849147
0.037524526471;0.0699923180519;0.0400238635161
0.0375301847203;0.0699941127108;0.0400285674103
0.0376106731767;0.0701652091958;0.0401186775343
0.0376169053017;0.0701727129831;0.0401265394828
0.0376510185078;0.070293046673;0.0401376572597
0.0376530690823;0.0702985885047;0.0401649685322
0.0377643951961;0.0703917336486;0.0401805250711
0.0377709909472;0.0704796391992;0.040210847482
0.0377978720878;0.070552449913;0.0403322988065
0.0378029036812;0.0705588762513;0.0403444813864
0.0378153469371;0.0706313662663;0.0403666584712
0.0378280709218;0.0707502623345;0.0403734317396
0.0378369655391;0.0707957471;0.0403835065336
0.0378515676005;0.0708416092506;0.0403955252269
0.0378710002941;0.0708991078937;0.040408915519
0.0378739560177;0.0709107630005;0.0404634944145
0.0379268558738;0.0709531133159;0.0404730847979
0.0379583876365;0.0710031864485;0.0405047047421
0.037984560479;0.0711495316448;0.04053573886
0.0380395680342;0.0711843705532;0.0405565444172
0.0380403698594;0.0712061547084;0.0405897375754
0.0380654331144;0.0712279615975;0.0406051968599
0.0382002890806;0.071233752244;0.0406165077626
0.0382143508734;0.0713250776459;0.0406295931266
0.0382299220644;0.0713303991604;0.0406403706597
0.0382670079954;0.071350173451;0.0406439276751
0.0383190332021;0.0714682991781;0.0406565090378
0.0383688591589;0.0714722976182;0.0406688849383
0.0383969430845;0.0716556870224;0.0406961042713
0.0384421718852;0.0718382433633;0.0407060206609
0.0384455230771;0.0718417968674;0.0407631181517
0.0384472615929;0.0719041060496;0.0407849284291
0.0384516564978;0.071904785608;0.0408447221352
0.0385131590818;0.0719129054576;0.0408695172489
0.0385900189781;0.0719599981249;0.0408824059461
0.0386014695007;0.072106062792;0.0408972722357
0.0386020298298;0.072218671472;0.0409131372864
0.0386087247711;0.0722663674125;0.0409319671612
0.0386674271476;0.0722672079748;0.0409345907001
0.0386742712572;0.0723522409614;0.0409404139999
0.0386760642753;0.0723689769045;0.0409590476027
0.0386792494048;0.0725159133687;0.0409718582403
0.0387185901964;0.0726475730988;0.0409756445505
0.0387458816828;0.0726531819363;0.0410055293854
0.0387936312566;0.0728469437834;0.041033421241
0.0387941774126;0.0728628616587;0.0410703808349
0.0388225898232;0.0729197281848;0.0410788341673
0.0388466628204;0.0729385918661;0.0410807799366
0.0388967028554;0.0730053923183;0.041120918987
0.0390233533005;0.0730066433877;0.0411632074522
0.0390331799385;0.0730288951813;0.0411885547084
0.0390715708445;0.073076599756;0.0412976976861
0.0390771251345;0.0731132611535;0.0413466319707
0.0390986445687;0.0733337170487;0.0413695920407
0.0391028830041;0.0733379355519;0.0414339121508
0.0391211858336;0.0733444238787;0.0414870775464
0.0391600340915;0.0733604475458;0.0415255511936
0.0391672239284;0.073397930152;0.0415725287775
0.0391832138115;0.0734229737433;0.0415813500722
0.0391948644665;0.0734748536391;0.0415932179936
0.0392001269369;0.0734842730956;0.0416332503562
0.0392293443129;0.0735244662962;0.0417273567964
0.0392536845906;0.0735532742407;0.0417348076808
0.039258093629;0.0736600893172;0.0417394125875
0.0392606179401;0.0738204779243;0.0417505761956
0.0392608683065;0.0738413804337;0.041757554913
0.0392887470769;0.0738780620429;0.0417971379594
0.0392906699288;0.0738983294059;0.0418068343105
0.0393178315473;0.0739138706518;0.0418107862308
0.0393408813254;0.0739145007672;0.0418279693788
0.0394194757251;0.0741448925225;0.0418305893248
0.0394226480093;0.0741753313076;0.0419259070874
0.0394243292127;0.0741897372027;0.0419472245043
0.0395454111043;0.0742346563908;0.0419815029589
0.0396298939979;0.0745401249427;0.0420132216498
0.0396475372555;0.0747350978818;0.042032224948
0.0396489507271;0.0747410303969;0.0420383951903
0.0396921297068;0.0747417745842;0.0420409680123
0.0397031285191;0.0747983854223;0.0420539705006
0.0397072832927;0.0748558123568;0.0420831130503
0.0397768688358;0.0749315414573;0.0420869716049
0.0397795466653;0.0749510396157;0.0420933749361
0.0397984782048;0.0752284913948;0.042097951773
0.0398404909032;0.0754001168155;0.0421019419999
0.0398631166357;0.0754144531997;0.0421104410601
0.0398702994973;0.0754336835906;0.0421198418706
0.0398725421705;0.0754389457982;0.0421237008197
0.0398728288196;0.0755489701248;0.0421454457451
0.0399624378435;0.0755558876132;0.0421479055995
0.0400049061161;0.0756434558789;0.042195398825
0.0400480236303;0.0756615857871;0.0422381396863
0.0400483803438;0.0756706619796;0.0423190907277
0.0400740856223;0.0757354975431;0.0423837080703
0.0401184247568;0.0757914091657;0.0424215532919
0.0401658235779;0.075819260843;0.0424295042131
0.0401929809642;0.0758544558195;0.0424402230261
0.0402521858802;0.0758846940939;0.0424415658301
0.0402800563237;0.0758987936417;0.0424703153604
0.0403001285944;0.07590771883;0.042493201044
0.0403134224627;0.0759561244185;0.042555251773
0.0403811338556;0.0759776678479;0.042577957866
0.0403817750801;0.0760472309735;0.0425840774332
0.0404039799772;0.0760652926536;0.0425960518367
0.0404124190192;0.076220785993;0.0426020154417
0.0404376369079;0.076343182492;0.0426434277972
0.0404751846207;0.0763542201128;0.0426740976255
0.0405380603524;0.076384535268;0.0426992629796
0.0405393584313;0.0763942339116;0.042714281249
0.040556594701;0.0764025032994;0.0427188001879
0.0406088480035;0.0764357134512;0.0427835366064
0.0406331424202;0.0764361525052;0.0428079704308
0.040640730559;0.0764409386346;0.042856506284
0.0406484333806;0.0764719265979;0.0429170473607
0.0406521021026;0.0766367704291;0.0429249473107
0.0406891205706;0.0766894485173;0.042951551895
0.0406954268323;0.076753482045;0.0429676756517
0.0407219901835;0.0768122273465;0.0429921241769
0.0407653879219;0.0768371118243;0.0429942861107
0.0407754979576;0.0768531223292;0.042999190953
0.0407980830542;0.0768823775837;0.0430136800019
0.0408281482097;0.0768870605032;0.0430362127126
0.0408415742445;0.076929856276;0.0430908979576
0.0408773166566;0.0770547638911;0.0430912067074
0.0408934093498;0.0770783630359;0.0431044176819
0.0408990900271;0.0771176357348;0.0431083909819
0.0409340574422;0.0771684716302;0.0431305189037
0.0409670071005;0.0773219522569;0.043188686672
0.0409684661458;0.0773313878778;0.0432357430736
0.0411173761297;0.0774166265418;0.0432398721381
0.0412218936761;0.0774435213247;0.0432515644769
0.0412509728294;0.077444937695;0.0432740739836
0.0412763298119;0.0774578255272;0.0432838012574
0.0413226494648;0.0774970462367;0.0433058818826
0.0413298779507;0.0775237846792;0.0433671284269
0.0413414349261;0.0776662069602;0.0433897575289
0.0414242058436;0.077730850537;0.0433917854928
0.0414434390443;0.0777602938188;0.0434572577156
0.0414813118824;0.077784672983;0.0434628391968
0.0415051634776;0.0777870220846;0.0434687310206
0.0415146393789;0.0778084580563;0.0434990250264
0.0415312097201;0.0778444851753;0.0435009147068
0.0415327332754;0.0779618247763;0.0435086296554
0.0416311965438;0.0779816565782;0.04352624904
0.041675183836;0.0780597876011;0.0435481253189
0.0417608692052;0.0781854029635;0.0435512542556
0.041813885591;0.0781874595556;0.0436002178735
0.0418334564359;0.0783229693157;0.0436240254627
0.0418832952217;0.0783407587642;0.0436264810918
0.0419601615238;0.0784321438399;0.0436388535017
0.0420088376008;0.078643199818;0.0436601961688
0.0420184771073;0.0786802890153;0.0437470507255
0.0420479181282;0.0787028943639;0.0437527935006
0.0421907949063;0.0787371659941;0.0437950800624
0.042194625475;0.0787412524165;0.0438023241876
0.0422736906582;0.0788108466786;0.0438440501984
0.0422962336923;0.0789450405531;0.0438527777184
0.0423385905587;0.0789886880445;0.0438859531836
0.0423431845077;0.0789994513271;0.0438907589761
0.0423557955891;0.0790142553546;0.0438945564333
0.0423798223155;0.0790323262508;0.0438985239322
0.0424316164669;0.0790373137565;0.0439256032455
0.0424626604127;0.0790935301341;0.0439336768895
0.0426257532189;0.0791623805384;0.0439586278474
0.0426427968575;0.0791946739698;0.0439696052603
0.0426502461805;0.0792021590876;0.0439769224058
0.0427517629359;0.0793707634972;0.0439808057718
0.0427729749312;0.079540363277;0.0440163041342
0.0427963453745;0.0796421926432;0.0440392572006
0.0428469345273;0.0796730358235;0.0440514942803
0.0428506248563;0.0797138618664;0.0440608774157
0.0429109039511;0.0797587338917;0.0441126093183
0.0429364139598;0.079965570433;0.0441156481903
0.0429477793988;0.0800165820949;0.0441254231145
0.0429547457773;0.0800902469968;0.0441472656167
0.0429692592566;0.0801099885173;0.04416541763
0.0429992403192;0.0802455900907;0.0441935378159
0.0430074203742;0.0802625105708;0.0442130870297
0.043017611299;0.0802681842261;0.044261236169
0.043061723696;0.0803965258558;0.0442814542348
0.043090009444;0.0804712981481;0.0442827111723
0.0430917145157;0.0804755158153;0.0443113820009
0.0431200125859;0.0805122476487;0.0443297479614
0.0431302205262;0.080513831242;0.0443381287957
0.043139599246;0.0805381173164;0.0443628044934
0.0431654485754;0.0805411214944;0.0443660673215
0.0432167310975;0.0808527942174;0.0443797402726
0.043240758266;0.0810563529917;0.0443887561746
0.0433113452832;0.0811366344234;0.0443983592886
0.043338165488;0.0811919966319;0.0444556773649
0.0433618407623;0.0812754246156;0.0444955375268
0.0434340027354;0.081357497709;0.044508655923
0.043517636507;0.081459849289;0.0445592491842
0.0435248072412;0.0815249363659;0.0445666507741
0.0435308554259;0.0815366888559;0.0445910448868
0.0435775335826;0.0815772538654;0.0446081717761
0.043590909555;0.0816314769539;0.0446639962025
0.0435998203441;0.0816857123812;0.0446773378439
0.0436167361602;0.0816911873367;0.0446787184837
0.0436444975174;0.0817304100267;0.0446861641939
0.0436726039461;0.0817754719215;0.044701839687
0.0436852140181;0.0818751816397;0.044713228257
0.0437132307293;0.0820435620535;0.0447492949943
0.0437134230063;0.082157368798;0.0448410722992
0.0437370987335;0.0821823181715;0.0448611227469
0.0438454069617;0.0823193070924;0.0448961231047
0.0438712306522;0.0823322386244;0.0449103978726
0.043917355604;0.0824374241009;0.0449232698226
0.043928010857;0.0827423560599;0.0449815900586
0.0441122044349;0.0827591874548;0.044986899377
0.044145518157;0.0828520430987;0.0449889338325
0.044146351999;0.082919159674;0.0450004888064
0.0441546982974;0.0829241262314;0.045086726787
0.0441810840175;0.083038924942;0.0451061439531
0.0442707366905;0.0830399597428;0.04510923841
0.0443199095121;0.0830525420765;0.045170007852
0.0443529874822;0.0831789836954;0.0452192357971
0.0443553139856;0.0831890272985;0.0452245603964
0.0444062115018;0.0831984904721;0.0452369189901
0.0444227751992;0.0832101691926;0.0452408970911
0.044429085333;0.0832625597825;0.0452497910498
0.044511817718;0.0833041318858;0.0453055520179
0.0445230188569;0.0833799845343;0.0453157205185
0.0445302110409;0.0835163114573;0.0453163063438
0.0445642117616;0.0835779757804;0.0453230459861
0.0445944423696;0.0836141423017;0.0454060809146
0.0445964745343;0.083614872251;0.0454529325097
0.0446731343433;0.0836793170697;0.0454957833127
0.0447210010334;0.0839110490604;0.0455959215963
0.0447377232032;0.0840107949638;0.045621987657
0.0447406889041;0.0840902596239;0.0456496820836
0.0447527834824;0.0841555790003;0.0456641564704
0.0447752182699;0.0842158493296;0.0457053130378
0.0448103180848;0.0843226998545;0.0457106539026
0.0448517290459;0.0844814709376;0.0457341975212
0.0448740950442;0.084558224489;0.0457494135878
0.044894405614;0.0846028731589;0.0457533586182
0.0449041884579;0.0846349898003;0.0457862079762
0.0449977148273;0.0846654752196;0.0458055189964
0.0450032527159;0.0847559749818;0.0458139205074
0.0450097029179;0.0848409433589;0.0458215735803
0.045075630497;0.0850578363213;0.0458460045105
0.0450917533185;0.08519022039;0.0458559269129
0.0451201487848;0.0852686019744;0.045891859367
0.0451300080396;0.0853306461697;0.0459799141425
0.0451351787966;0.0853357005952;0.0459814079811
0.0451390282042;0.0853996018646;0.0460399564899
0.0451460849365;0.0854420121908;0.0460647678885
0.045150146568;0.0855136318607;0.0460727298032
0.0452467421962;0.0857020592495;0.0460857593599
0.0452626412839;0.0857023668565;0.0460863009819
0.0452953083205;0.0857406664799;0.0461236086034
0.0453075676982;0.0857581931023;0.0461271296497
0.0453162872287;0.0858076793254;0.0461548385074
0.0453267407688;0.0858516919742;0.0461969425824
0.045371891856;0.0859571735844;0.046231250291
0.0453933463855;0.0861762973821;0.0462521181644
0.0454401176232;0.0863251348109;0.0462807774459
0.0454954493489;0.0863816828655;0.0462914814899
0.0455100698987;0.0864446218402;0.0462940700635
0.0455442787756;0.0865835278994;0.0462963180706
0.0455475150136;0.0866020749214;0.0462971293379
0.0455854439969;0.0866183815689;0.0463562562908
0.0456083348404;0.0866289870129;0.0463590694497
0.045619745418;0.0866702682427;0.0464265288603
0.0456287089991;0.0867437725322;0.0464365413259
0.0456717222621;0.0868193755603;0.046437090757
0.0457191189836;0.0868379883158;0.0464479153668
0.04572324987;0.0868814244318;0.0464641066358
0.0457302849656;0.0870125757078;0.04647253427
0.045755598515;0.0870775185404;0.0464853217
0.0457806115706;0.0870863139979;0.0464987110251
0.0457858518052;0.0871126014885;0.0465213609533
0.0457962292199;0.0872422424423;0.0465232806181
0.0458203117184;0.0873140556883;0.0465558071916
0.0458293672356;0.08736124132;0.0465925440414
0.0458816681943;0.0873630182083;0.0466238842499
0.0459293533618;0.0873678836073;0.0466318694373
0.0459459273977;0.0875289359346;0.0466687268913
0.0459519525816;0.0875443805346;0.0466702272017
0.0459763741171;0.0876817277157;0.046740658056
0.0460588145237;0.0877312439814;0.0468033921924
0.046062245922;0.0878458324803;0.0468034316691
0.0460815398571;0.0879255798989;0.0468053917187
0.0461448165036;0.0880396190813;0.0468100698834
0.0461450785247;0.0881368411691;0.0468784052413
0.0461466894442;0.0882181528521;0.0469380557687
0.0461499124536;0.0882832125706;0.0469752274168
0.0461842375757;0.0883190934786;0.0469757054057
0.0462041097268;0.0884405833933;0.047013659863
0.0462199646802;0.0884638726585;0.0470513796841
0.0462343187822;0.088503976762;0.0472327981707
0.0462764458294;0.0886080851264;0.0472684365316
0.0462982458452;0.0886111133178;0.0473438743136
0.0463003029028;0.0890566850948;0.0473538709434
0.0463719363044;0.0890918208816;0.0473561923254
0.0464333654018;0.0891188278688;0.0473576111422
0.0464675561449;0.0891302020273;0.0473961098395
0.0464939929858;0.089167769639;0.0474532313941
0.0465317162145;0.0895248400584;0.0474814071723
0.0465710880094;0.089687025364;0.0475297536429
0.0466660803921;0.0897119731339;0.0475317779989
0.0467231896778;0.089983469372;0.0475345053556
0.0468637178011;0.089986225796;0.0476265157829
0.0468863740652;0.0900343920932;0.0477272144232
0.0468936313554;0.0900937596298;0.0477363444762
0.046894617482;0.0902117347376;0.0477700233723
0.0469424162045;0.0902629919984;0.0477852644139
0.046975360973;0.0902745734664;0.0477959394691
0.0469820123166;0.0903579258133;0.047798502582
0.0470048403842;0.0904853827015;0.0478053329313
0.0470062682672;0.0905326131063;0.0478181025927
0.047036161587;0.0905540781968;0.0478452919166
0.0471246140599;0.0906491246644;0.0478636042727
0.0471551846526;0.0906637996047;0.0478790308663
0.0471731983214;0.0906859992855;0.0478927372656
0.0472195128263;0.0907003725785;0.0479291524857
0.0472301692283;0.0907122166047;0.0479333146737
0.0472976876661;0.0907954077453;0.0479532057783
0.0473012575647;0.0908120203944;0.0479881454057
0.0473157285288;0.0909347532181;0.0480199300979
0.0473415884276;0.0909382697193;0.0480370834485
0.0474449512879;0.091063610172;0.0480580563933
0.0474742288429;0.0912891988792;0.0480592413241
0.0475012406825;0.0913133910846;0.0480850554686
0.0475437411396;0.0913144467081;0.0480869259877
0.0475572286419;0.091363019796;0.0481246105597
0.0475589423246;0.0914678758596;0.0481404321301
0.0475734337118;0.0917014194715;0.048144672743
0.0475987185182;0.0919099076512;0.0481511741454
0.0476101738134;0.091986476851;0.0481538006926
0.0476707237193;0.0920237387404;0.048159565611
0.0476937682969;0.0921449921825;0.0481742742681
0.0477810685473;0.0921861964028;0.0481777330048
0.0478064381998;0.0922592864585;0.0482435156282
0.0478227840435;0.0922870095693;0.048296097553
0.0478498238007;0.0923682692962;0.0483440887435
0.0478808043916;0.092467941171;0.0483605456035
0.0478832460401;0.0924745560073;0.048386953696
0.0479029434221;0.0926042365457;0.04840794619
0.0479589693738;0.0927621843157;0.0484137361965
0.047984179259;0.0928869564132;0.0484466397044
0.0480065163748;0.09289962376;0.048477574954
0.0480245211064;0.093005941393;0.0484989344483
0.0480260131855;0.0930936867919;0.0485072918271
0.0480328983944;0.09312317875;0.0485105450847
0.0480456428346;0.0931611818853;0.0485461064114
0.0480493655989;0.093209430583;0.0485559600752
0.0481038817701;0.0932848518582;0.0485625135181
0.048129972696;0.0932990001298;0.0485839759778
0.048173524525;0.0933086965024;0.0486071128758
0.0482147304335;0.0933517766932;0.0486302911057
0.0482216410406;0.0933936180351;0.048677551616
0.0482302844494;0.0934003341232;0.0487295796092
0.0482691645778;0.0934281170785;0.0487426147299
0.0483221893457;0.0934298347314;0.0487499536719
0.0483924253587;0.0935609161245;0.0487742806521
0.0484154408617;0.0935740106072;0.0487760492481
0.048445505097;0.0935861743733;0.0487799410518
0.0484469248072;0.0936027936712;0.0488158595892
0.0484522846949;0.0937182452552;0.0488521557479
0.0484564210698;0.0937279580315;0.0488922988516
0.048472657166;0.0937678677913;0.048910626999
0.0484930469498;0.0938808268728;0.0489250482696
0.0485281285339;0.0938847074815;0.0489470595454
0.0485319712504;0.0940232277434;0.0489825381248
0.0486048013039;0.0941747544398;0.0490192547433
0.0486407098295;0.0942686283797;0.0490654090127
0.0486592508771;0.094446518926;0.0490820379614
0.0486735234267;0.0944553631976;0.0491462825009
0.0487441275637;0.0944870927497;0.0491662852724
0.0487888840028;0.0946409184255;0.0491783877541
0.0488013633231;0.0946656867057;0.0491884363827
0.0488981385631;0.09468209722;0.0491996482604
0.0489213398955;0.0948506043958;0.0491998920542
0.0489225932069;0.094854165143;0.0492016753362
0.0489247489866;0.0949271717135;0.0492089002676
0.0489323398355;0.0950140129184;0.0492494560212
0.0489342294497;0.0950912868128;0.0493182893387
0.0489655731778;0.0951030982661;0.0493230703288
0.0490918451425;0.0951766209688;0.0493257097116
0.0491134217119;0.095313291963;0.0493474751069
0.0491181373814;0.0955507065319;0.0494319253119
0.0491524462087;0.0955643602799;0.0494345347616
0.0491701008014;0.095602034792;0.0494368841159
0.049178519242;0.0957554357005;0.0494723229742
0.0491888627968;0.0957871038556;0.0494790254857
0.049192008692;0.0959362902418;0.0495320443185
0.0492115858475;0.0960637505947;0.0495338394731
0.0492318493609;0.0962153055501;0.0495343405156
0.0492348248857;0.0963035139395;0.0495751830878
0.0492619440575;0.0963859881777;0.0495764375161
0.0492755069161;0.0963944329502;0.0495909332087
0.0492937229191;0.0964113621094;0.0495938675847
0.0493439050296;0.0964262049861;0.04967690331
0.0493467085889;0.0964566269768;0.049702165346
0.0493556453144;0.0964710766741;0.049703166731
0.0493805306334;0.0965635272528;0.0497419113734
0.0494387017884;0.096612540677;0.0497519905503
0.0494430988389;0.0967048471917;0.0497589047762
0.0494469982634;0.0968259655236;0.0497800548395
0.0494710385295;0.0969583905904;0.0497977083584
0.0494774369238;0.0970358124641;0.0498410694492
0.0494932493782;0.0970691526348;0.0498567764202
0.0494979590149;0.0972032153397;0.0498695324603
0.0495048207205;0.0972359134853;0.0499423103514
0.0495054770315;0.0972360520305;0.0500711540106
0.0495456042984;0.0972380806023;0.0500997053814
0.0495581918192;0.0972826853325;0.0501634341174
0.049573937726;0.0973905131906;0.0501829946541
0.0496313646854;0.0974143294305;0.0501896483682
0.0496352615118;0.0974289053568;0.0502395915605
0.0496948536033;0.0974461049169;0.0502664812005
0.0497212352109;0.0975646668872;0.0502756555043
0.0497552059906;0.0975683934284;0.0502838305781
0.0497861389192;0.097571624494;0.0503800822893
0.0497998059824;0.0976578990058;0.0504212574779
0.0498184980947;0.0977748592766;0.050433027079
0.0498656259209;0.0978625658807;0.0504787408395
0.0498733045764;0.0979016727072;0.050494889256
0.0498914734104;0.0980134133253;0.0505168434208
0.0498919834373;0.0980161422005;0.0505360568539
0.049987395766;0.0981388707743;0.0505867896467
0.0500388544822;0.0982137914979;0.0506412669611
0.0500390096175;0.0982639754523;0.0506543105846
0.0500550628708;0.0985700471024;0.050692105453
0.0500664882078;0.0985846840402;0.0507324264502
0.0501029045635;0.0986220912466;0.050735226297
0.0501140387739;0.0986650998736;0.0507429752495
0.0501433656018;0.0988117745473;0.0507436929596
0.0501829236937;0.0988244647289;0.0507472908467
0.0501941649443;0.0989380551527;0.0508341638258
0.0501944867177;0.0989381091059;0.0508366967679
0.050207017538;0.0990767802242;0.0508761102952
0.050212241354;0.0990985406771;0.0509333797815
0.0502630742049;0.0991106083235;0.0509376092496
0.0502890111308;0.099123719611;0.0509802383925
0.0502944345075;0.0991269942879;0.0509869640941
0.0502992048398;0.0991290895652;0.0510393213799
0.0503309560125;0.0992126078448;0.0510491100619
0.0503645226385;0.0993859404518;0.0510519842596
0.0503991951989;0.0995163760537;0.051057788434
0.0504065815088;0.0995284251276;0.0510658427345
0.0504190631414;0.0997462714741;0.0510828892609
0.0504425428938;0.0999082493961;0.0510898287447
0.0504514899431;0.0999864956908;0.0511622042084
0.0504529651881;0.100000903349;0.0511646457914
0.050460896512;0.100014513116;0.0511992500949
0.0504997181384;0.100028419818;0.0512074598569
0.0505384163457;0.100220872942;0.0512373040467
0.0505400652736;0.100264373384;0.0512583677325
0.0506071315478;0.100789215722;0.0513555089851
0.0506836252479;0.100816333152;0.0514161739574
0.0507767559106;0.100873762508;0.051443433977
0.0508029180094;0.100886313616;0.0514618779138
0.0508173238399;0.100958449546;0.0514708172112
0.0508417039846;0.10124315978;0.051476539968
0.0508714939616;0.101296282569;0.051505220183
0.0509218235981;0.101330478178;0.0515178939933
0.0509734052514;0.101340973382;0.0515395070119
0.0509891553376;0.101418732576;0.0515411590328
0.0509940837422;0.101421683891;0.0516690158335
0.0510587346066;0.10145253951;0.0517033018834
0.0511110444004;0.10192269683;0.0517153647002
0.0511159301452;0.102131804018;0.0517837251823
0.0511473475903;0.10240019847;0.0518364755859
0.0512350798626;0.102465871625;0.0518463346655
0.0512654874074;0.102518798216;0.0518527307445
0.0512757660911;0.102537899188;0.0518719318525
0.0513128352886;0.102557984132;0.0519312304474
0.0513146796146;0.102620573426;0.0520495157452
0.0513197152599;0.102633808785;0.052075737186
0.0513372590743;0.102686099129;0.0521277285411
0.0513436437437;0.102694266995;0.05212985024
0.0513983819643;0.102720319853;0.0521697380255
0.0514620070877;0.102847316684;0.0522361530526
0.0514862406434;0.102848352028;0.0522582971652
0.0515165048831;0.102913094315;0.0523267098386
0.0515180759683;0.102928530277;0.0523506606439
0.0515297386739;0.103018443774;0.0524142550191
0.0515646682371;0.103021949687;0.0524444411487
0.0515975250628;0.103076455282;0.052464253666
0.0516164074523;0.103206719109;0.0524654523401
0.0516648114573;0.103556712988;0.0524986926689
0.0517083833414;0.103596763298;0.0525344349346
0.0517321599422;0.10382267205;0.0525408726304
0.0517386895644;0.103956931955;0.0525533892116
0.0517465972933;0.103965779971;0.0525613269343
0.0517576845309;0.10396929168;0.0525823068578
0.0517661720811;0.104004554698;0.0526346599531
0.0517915772197;0.104084244702;0.0526413035007
0.0518595667341;0.104127578594;0.0526541254442
0.0518864816506;0.104142720512;0.0526637831125
0.0518981884443;0.104163828512;0.0527190162167
0.0519723451348;0.104324241794;0.0527204811082
0.0520254888939;0.104411482617;0.0527426741612
0.0520998816261;0.104555130753;0.0527675659327
0.0521134624376;0.10457591292;0.0527702867349
0.0521483658969;0.104662454533;0.0527743740176
0.0521888392233;0.104845513863;0.0528618466815
0.0522132813728;0.10497594124;0.05287123501
0.0522352491955;0.10510399071;0.0528729575408
0.0522538876315;0.105350656368;0.0529673502857
0.0522612872324;0.105450408166;0.0530059634685
0.0523169590538;0.105566114912;0.0530221336261
0.0523312298163;0.105683623213;0.0530246657866
0.0524155613502;0.105705755156;0.053025841952
0.0524561375378;0.105926621509;0.0530336321622
0.0524677184089;0.105947618283;0.0530470549407
0.0524687513018;0.105968696834;0.0530586511942
0.0525238318299;0.106044549141;0.0531574819511
0.0526280167076;0.106159317988;0.0532559323956
0.052670942752;0.106165422646;0.0533187546359
0.0526740596226;0.106236177806;0.0533192680642
0.0527104583338;0.106254037692;0.0533881646121
0.0527276949077;0.106362156778;0.0534272152741
0.0527947462854;0.106420688587;0.0534284308356
0.0527982375094;0.106439815744;0.0534353500111
0.0528854914161;0.106506831535;0.0534433630444
0.0529087847957;0.106555135531;0.0534476752051
0.0529217515684;0.106584345818;0.0534669977593
0.0529278786555;0.106608344587;0.0534993880645
0.0529471697669;0.106707981744;0.0535226121483
0.0529489225425;0.106718035561;0.0535424186712
0.0529635574024;0.106753856878;0.0535434965731
0.0529681738508;0.106791187886;0.0536015062226
0.0529710222006;0.106861628339;0.0536286053125
0.0529878787502;0.106895277154;0.0536332925571
0.0529960908683;0.10699674189;0.0536361046945
0.0530461882423;0.10710509835;0.0536730897917
0.0530630377668;0.107150285608;0.0536834465069
0.0530957402992;0.107180570279;0.0536903414975
0.0531259615814;0.107201953759;0.0537717729774
0.0531403332635;0.107223700332;0.0537761048373
0.053161350195;0.107401579578;0.0538178327049
0.0532677456832;0.107432861583;0.0538178396248
0.0533372732103;0.107565849066;0.0538431316845
0.0533389633414;0.107675307594;0.0539249461684
0.0534118827453;0.107795818895;0.0539331845576
0.0534210585384;0.107863195163;0.0539535974834
0.0534279889564;0.107942611381;0.0539943015764
0.0534993777465;0.107942881472;0.0539960886923
0.0535392283445;0.10805637795;0.0540107815455
0.0536025803224;0.108119079837;0.0540376319981
0.0536666050349;0.108317463325;0.0540643264079
0.0536687787619;0.108367571539;0.0540713787108
0.0536874276599;0.108550448308;0.0541067404408
0.0537139360498;0.108602837306;0.0541462741935
0.0537392533362;0.108613902374;0.0541480530509
0.0537740183032;0.108638648134;0.0541891755646
0.0538221705459;0.10866960146;0.0542272775004
0.0538440890256;0.108676998776;0.0543084755475
0.0538563792242;0.108818727843;0.0543164054186
0.0538710718389;0.108898961783;0.0543519706559
0.053881708246;0.108967945578;0.0543631987608
0.0539224024886;0.10897208218;0.0543777040018
0.0540116843366;0.108981555318;0.0543879058264
0.0540269295795;0.109001206347;0.054455251364
0.0540438067256;0.109024442025;0.0544673284119
0.0540497663928;0.109042875218;0.0544705756508
0.0540724402463;0.109125161731;0.0545818076406
0.0540759316529;0.109134869917;0.0545922978192
0.05409405382;0.109185358867;0.0546071171633
0.0541514929062;0.109191785979;0.0546338905278
0.054184426832;0.109239792799;0.0546350287433
0.0542384679001;0.109272832776;0.054655201754
0.0542540532274;0.109319305488;0.0546601146569
0.0543035522156;0.109357550481;0.0546835923413
0.0543335818601;0.109522917903;0.0546849284037
0.0543457595026;0.109570305905;0.0546917346963
0.0543505168189;0.109589749261;0.0547562801792
0.0543814160952;0.109596821657;0.0547567590884
0.0544146491807;0.109648724589;0.0548097086695
0.054443488338;0.109852021084;0.0548187227076
0.0544801304403;0.109926224269;0.0548235268599
0.0545288613602;0.10999043448;0.0548391695926
0.0545483732077;0.110070531086;0.0548408259507
0.0545555821743;0.110091074322;0.0548776499035
0.0545782023891;0.110145006835;0.0549678534944
0.0546106677554;0.110278435532;0.0550405804124
0.0546676871864;0.110338531946;0.0550555158551
0.0546696489953;0.110366670157;0.0550604414653
0.0546836485296;0.110379236557;0.055081239673
0.0546942970551;0.110512598591;0.0550918070813
0.0547072621319;0.110540745843;0.055146099974
0.0547075265013;0.110575528404;0.0551722308986
0.0547159229701;0.110756745897;0.055175897133
0.0547183910625;0.110841611222;0.0552116231292
0.0547361657778;0.111008959625;0.0552236436113
0.0548024138156;0.111014261555;0.0552719728591
0.0548029433511;0.111038008662;0.0552813626475
0.0548088643581;0.111074376068;0.0552952621927
0.0549236882525;0.111104547756;0.0553306420905
0.0549301549975;0.111140806724;0.0553729967976
0.0550599213034;0.111153259712;0.0553892098411
0.0551159498569;0.111308552522;0.055478217267
0.0551180915842;0.111310453262;0.055513079428
0.0551464079495;0.111338512997;0.0555769199938
0.0552099293915;0.111718240197;0.0555888705669
0.0552107193311;0.111757290674;0.0556766342669
0.0552109646099;0.112060037363;0.0557114943359
0.0552626836113;0.112081933532;0.0557371423719
0.0552883559737;0.112278083325;0.0557641152031
0.0553285503086;0.112347316541;0.0557868233454
0.0553357799826;0.112452615024;0.055824519055
0.0553372589678;0.112504444876;0.055870042205
0.0553648288831;0.112545944128;0.05591620945
0.055406973524;0.112651050535;0.0559334771534
0.0554102966635;0.112666767156;0.0559534227881
0.0554877905291;0.112998968047;0.0559726982741
0.0555033159697;0.113166855787;0.0560865791545
0.0555065123278;0.113182615608;0.0561091602047
0.055570069013;0.113331465649;0.0562173594193
0.0556521576589;0.113367520276;0.0562332244565
0.0556706461653;0.113376098502;0.0562381338943
0.055733143679;0.113376765601;0.0563124343957
0.0557868289846;0.11342664379;0.0563753147251
0.0558269101952;0.113462989184;0.056397775013
0.0559042413003;0.113497013992;0.0564067511058
0.0559608508043;0.113715587085;0.0564186304431
0.0559896902188;0.113811567824;0.0564236675676
0.0560040808068;0.113851085838;0.0564351933337
0.0560161813854;0.113856576839;0.0564843305094
0.0561106948491;0.113869343215;0.0565193241429
0.0561455687414;0.113913827599;0.056536912602
0.0561613618091;0.113938580734;0.0565711484803
0.0561634276456;0.113941048004;0.056608061632
0.0561980008937;0.114221623604;0.0566097236356
0.056231597647;0.11426744817;0.0566190300017
0.0562337649431;0.114326936488;0.0566527078463
0.056255472533;0.114357644988;0.0566678943461
0.0562950415154;0.114402836442;0.0566748595655
0.0562966284813;0.114447817507;0.0567037908397
0.0563118002103;0.114450497438;0.0567152883832
0.0563348913734;0.114556858443;0.0567873756514
0.0563674702659;0.114620308794;0.0567927184977
0.0563717095963;0.114683161743;0.0568327414079
0.0564271786517;0.115002371392;0.0568891522546
0.0564405681207;0.115052114143;0.0568970007609
0.0564609125868;0.11520168115;0.0569223406047
0.0564665361925;0.115363019826;0.0569501056341
0.0564666747353;0.115367699583;0.0569913097061
0.0564755983768;0.115369220161;0.0569993963791
0.0565359555772;0.115695562656;0.0570200928543
0.0566246003781;0.11569678604;0.0570488292185
0.0566632810099;0.115748588554;0.0570517100879
0.0566857054119;0.115767522314;0.0570681938644
0.0566983599172;0.115863498868;0.0570801411344
0.0567405189459;0.11612171459;0.0571078873656
0.0567437983993;0.116360495449;0.0571254427439
0.0567641519598;0.116388249436;0.0571463924633
0.0567821971698;0.116405499549;0.057178062424
0.0568079237855;0.116415474614;0.057186578901
0.0568340513963;0.116432660958;0.0571939991415
0.0568757136097;0.116504081555;0.0571949071413
0.0568821949696;0.116506726953;0.0572044297454
0.0568983529796;0.116563813025;0.0572103739146
0.0569296431904;0.116706375422;0.0572178440061
0.05700245704;0.116773189604;0.0572289028634
0.0570191399625;0.116819481435;0.0572854742707
0.0570413226432;0.116933326793;0.0573140614545
0.0570437510268;0.116936570725;0.057479537461
0.0570618353674;0.116994283789;0.057480070901
0.0571918426399;0.116995034983;0.0575143513769
0.057226610113;0.117007479945;0.0575152742469
0.0572266150676;0.117018762573;0.0575900750689
0.0572438734863;0.117034554997;0.0576177814817
0.0572678358319;0.117095608372;0.0577070645449
0.0572759095054;0.11710160735;0.0577317752902
0.0573533325853;0.117164885695;0.0578091094617
0.0574546027735;0.117227683047;0.0578132525326
0.05748116941;0.117239212334;0.0578292832252
0.0574851919946;0.117268846575;0.057869514298
0.0574857364589;0.11735874231;0.0578831908706
0.0575019654331;0.117416041603;0.0578974797779
0.0575513426027;0.117620112907;0.0579586560011
0.057579624574;0.117653442328;0.0579733112001
0.0575838655993;0.117670878035;0.0579735451099
0.0576319935688;0.11769919642;0.0579947531232
0.0576539567304;0.117993001917;0.0580296844177
0.0576861404705;0.118010502313;0.0580322930372
0.0577274435976;0.118035207441;0.0580354351073
0.0577536754252;0.118064015604;0.0580502173594
0.057815891887;0.118177292914;0.0580987156821
0.0578348794985;0.118246819615;0.0581665000636
0.0578514980982;0.118472316871;0.0581840872786
0.0578589089965;0.118655306249;0.0581978025349
0.0578626999626;0.118740698104;0.0582822760635
0.0578693758831;0.118740841909;0.0583359237762
0.0579601000526;0.118832726349;0.0583497193093
0.0580097458203;0.118845981422;0.0583556834544
0.0580217108883;0.118955993875;0.0583559056891
0.0580647739326;0.119078807176;0.0583644730835
0.0580876556652;0.119316176603;0.0583741951534
0.0581276985123;0.11938896087;0.058442640086
0.058148800834;0.119432761364;0.0584537294788
0.0582691041468;0.119436209374;0.0584600779735
0.0582752460642;0.119457117864;0.0585207028727
0.058305543682;0.119479774549;0.0585786473702
0.0584648900813;0.119481530437;0.0585852476862
0.0584881710333;0.119501513199;0.0586090267342
0.0585060472528;0.119530196189;0.0586761446589
0.0585139078732;0.119684011067;0.0586970588092
0.0585934298985;0.119763118465;0.0586981696223
0.0586016619064;0.119785436627;0.0587106881202
0.0586594494612;0.119878072723;0.0587160176462
0.0586685934484;0.120001816983;0.0587516867506
0.0586783959423;0.120007985407;0.0588080189248
0.0586813755789;0.120015029948;0.0588208505402
0.0587137107194;0.120179688476;0.0589333940761
0.0587550384948;0.120216525974;0.0589460076683
0.0587693762435;0.120255344031;0.0589535159047
0.058778865028;0.120368190156;0.0590229964268
0.0588345759641;0.120481143371;0.0590787826296
0.0588368545582;0.120581705886;0.0591257207229
0.0588519987766;0.120683257391;0.0592245327512
0.0588612338008;0.120700169844;0.0592356805719
0.0588820340747;0.120703660151;0.0592640170273
0.0588935271601;0.120754530517;0.059273800513
0.0590080106688;0.120756714004;0.0593464646801
0.0590637054321;0.120765185218;0.0593646487864
0.059100367276;0.120813753203;0.0593696228031
0.0591262247313;0.12085391877;0.0594349736638
0.0591681211455;0.120921012439;0.0594402630973
0.0591699612117;0.120956920709;0.0594430873713
0.0591887468789;0.121036589592;0.0594661665664
0.0592156194993;0.121144822762;0.0594769891558
0.0592387795877;0.121286670007;0.0595109199382
0.0593139060286;0.121348510453;0.0595152080807
0.0593366656491;0.121418606752;0.0596113535985
0.0593875833881;0.121433780541;0.0596286956002
0.0593959969365;0.121445433651;0.0596894798061
0.0594909397225;0.121464120223;0.0597358124269
0.0594936505945;0.121468614732;0.05975968762
0.0595138158029;0.121556496825;0.0597980172887
0.0595338590562;0.121567886082;0.0598232116691
0.0595361360186;0.12175223908;0.0598820664759
0.0595570194813;0.121773901107;0.0598828284996
0.0596190790315;0.121855248314;0.059892959576
0.0596535539957;0.121914163813;0.0599609303213
0.0597445827089;0.122148784577;0.0599724243175
0.0597627646519;0.122219718304;0.0599857032889
0.0597948319143;0.12233645173;0.0600261098729
0.0598233464195;0.122539252496;0.0600596798263
0.0598451496822;0.122551195669;0.0600687214794
0.0598559575986;0.122582714293;0.0600960921639
0.0598732125304;0.12259630834;0.0601394647771
0.0599078642297;0.122726926193;0.0601489491062
0.0599193642981;0.122808179344;0.0601931911497
0.0599642827662;0.122826456707;0.0603823526655
0.0599948084095;0.122841993924;0.0604373211579
0.0600632784621;0.123020427391;0.0604526814504
0.0600749200665;0.12306162334;0.0605930695023
0.0601394256938;0.123116800074;0.0606581396406
0.0601677737523;0.123282506353;0.0606754366648
0.0601916481856;0.123372931641;0.0606771118293
0.0602037257822;0.123480173627;0.0606954633429
0.0602077480076;0.123485606178;0.0607212286829
0.0602697894232;0.123518389792;0.0607443940051
0.0602870001173;0.123571327473;0.0607643792587
0.0603047042921;0.123592709485;0.0607828473456
0.0603140495924;0.123633486036;0.0607850880383
0.0603444774692;0.123687493765;0.0608116006038
0.060346532935;0.123793147802;0.060824351371
0.0603536197158;0.123819683927;0.0608966693029
0.0604321615288;0.123829088751;0.0609071704974
0.0604389168503;0.123843498635;0.0609382822126
0.0604572392533;0.124016752005;0.0609787100561
0.0604782958318;0.124142327478;0.0610344099325
0.0605163638317;0.124145776741;0.0610472228185
0.0605322456691;0.124281266762;0.061054294185
0.0605602000208;0.12429058585;0.0610638277022
0.0605770727004;0.124388855924;0.0611075486498
0.0605788724654;0.124405120671;0.0611127749686
0.0606868858094;0.124494009774;0.0611650779007
0.0606966051128;0.124585790698;0.0611847232403
0.0607420033107;0.124678278353;0.0612085078091
0.0607528170269;0.124953086627;0.0612524525973
0.0607735818206;0.125044733272;0.0612554444046
0.0608053775513;0.125065322317;0.061279459393
0.0608367087487;0.125170113951;0.0612898884797
0.0608802115819;0.125245546709;0.0613305166049
0.0609028141214;0.125291136982;0.061352377636
0.0609433088813;0.125414501997;0.0614099455808
0.060965341889;0.125451160452;0.0614945950611
0.0610027273785;0.12562767579;0.061498227011
0.0610257255129;0.125823626486;0.0615097083132
0.0610410927022;0.126035049653;0.0615147139728
0.0610624312369;0.126193584826;0.0615250388853
0.0610784460632;0.126315947157;0.061566754409
0.0610841747238;0.126435716205;0.0615964489974
0.0610919895922;0.126633007976;0.061610692654
0.0611045852034;0.126652880931;0.0616282253185
0.0611435581779;0.126804799595;0.0616653000139
0.0611532664089;0.126816233215;0.0616791878313
0.0611729609133;0.127156058574;0.0617046709065
0.0611813264229;0.127186958332;0.061716922647
0.0611972456312;0.127431217274;0.0617966561958
0.0612978678217;0.12758401524;0.0618148675919
0.0613031755802;0.127622331781;0.0618330581488
0.061327725853;0.127625447185;0.0618468728885
0.0613361435203;0.127691077465;0.0618728381682
0.0613602432938;0.127736562725;0.0618954552738
0.0613957522586;0.127799768996;0.0619089061165
0.0613975055387;0.12788105147;0.0619413453041
0.0614040043768;0.128196440749;0.0619437765982
0.0614437705085;0.128217992802;0.0619616676473
0.061536588012;0.12824805553;0.0619654855896
0.0615588464258;0.128266818602;0.0619848573057
0.0615911157935;0.128317946707;0.0619871264163
0.0616029089302;0.128373484887;0.0620165859458
0.061636015301;0.128395747421;0.0620493616363
0.0616380069493;0.128432841368;0.0621665229065
0.0616470504315;0.128522878711;0.0621969767448
0.0616527304812;0.128555865231;0.0621980161358
0.0617029104144;0.128604483324;0.0623408003109
0.0617084713827;0.128678285926;0.0623446962867
0.0617777753195;0.128685823495;0.0626042085407
0.0617924348779;0.128706763673;0.0626104523159
0.0617963191402;0.128718117021;0.0626151395528
0.0619342710676;0.128736870858;0.0627186951071
0.0619407977899;0.128798915373;0.0627486701695
0.0619646892953;0.128824069118;0.0627574134379
0.0619862962814;0.128897947842;0.0627595074682
0.0619892944808;0.129153149574;0.062827829969
0.0620045129043;0.129255670784;0.0628751181771
0.0620127752224;0.129456898953;0.0629312159424
0.0620491308737;0.129466391193;0.0630173741586
0.0620674950992;0.129466533439;0.0630652904344
0.0621241615011;0.12950198889;0.0630968606423
0.0621828467471;0.129622657329;0.0631703750994
0.0622127414674;0.129787314086;0.0631826948195
0.0622240035498;0.129801854398;0.0631866832945
0.0622406964677;0.129957818918;0.0632344175728
0.0622756205413;0.13008528927;0.0632383041239
0.062353066209;0.130234395734;0.063265514321
0.0623704694829;0.130358534073;0.0632832925203
0.0623842114825;0.130566274387;0.0633088743515
0.0623852339573;0.130584795901;0.0633210882535
0.0624153710643;0.130595940934;0.0633453451107
0.0624410728017;0.130916361477;0.0633510789712
0.0624496611198;0.130993609498;0.0633781982133
0.0624665191582;0.131039922026;0.0633924443204
0.0625078514865;0.131255640365;0.0633967565213
0.0625723270559;0.13128429027;0.0633976113463
0.0625965856481;0.131347020273;0.0634038597358
0.0626284840739;0.131458738868;0.0635244795858
0.0626862585211;0.131500720539;0.0635480609466
0.0627411690625;0.131612519142;0.0636564323154
0.0627666427852;0.131644823334;0.0637027292741
0.0627937298665;0.13166686245;0.0637273927639
0.0628143246922;0.131875111411;0.063751399806
0.0628168232832;0.131987396404;0.0638617380167
0.0628625259152;0.132061456167;0.0638680109631
0.0629329884306;0.132079829154;0.0638932426301
0.0629619240311;0.13216806468;0.0639461012602
0.0629856445443;0.132297723567;0.0639573429968
0.0630379758937;0.13237453929;0.0640623906616
0.0630458371577;0.132382183772;0.0640985597569
0.0630738698362;0.132406279061;0.0641316986836
0.0631129929633;0.132475060862;0.0641433211162
0.0631499475522;0.132483487295;0.0641648347734
0.0631538665996;0.13249482264;0.0641812837163
0.0631927811426;0.13267889385;0.0641965359055
0.0633618355917;0.13275123317;0.0642174299609
0.0633712861415;0.132762600736;0.064244736195
0.0634235189599;0.132827871304;0.0642457975829
0.0634361364058;0.132843509843;0.0642507171933
0.0634781983694;0.132927986851;0.0643161177069
0.0634867165877;0.133320230661;0.06435176737
0.0635642693189;0.133550706464;0.0643949744127
0.063606937142;0.133557801137;0.0644452491358
0.0636509135904;0.133566468954;0.064452339146
0.0637760143603;0.133616024176;0.0644713646997
0.0637789501344;0.13382428724;0.0644865238457
0.0637935205858;0.133976673646;0.0645016239097
0.063839152971;0.134003337762;0.064509396429
0.0640000622216;0.134013064177;0.0645280114945
0.0640174477258;0.134037087311;0.0645366842664
0.0640447038318;0.134042257725;0.0645503384822
0.064095670979;0.134320431887;0.0645581052404
0.0641109970249;0.134336823539;0.0646118304577
0.0642328456422;0.134385510151;0.064628452373
0.0642816588572;0.134646630111;0.0646375352734
0.0643031149501;0.134668441379;0.0646866131638
0.0643136859569;0.134693264904;0.0647536647461
0.0643222367121;0.13506455332;0.0647683538863
0.0643459726057;0.135141317932;0.0647887459443
0.0643520915992;0.135180536334;0.0648267185525
0.0643610337496;0.135195285698;0.0648357701463
0.0643754243115;0.135212826731;0.0648539393544
0.0644620192483;0.135430332886;0.0648693248582
0.0644907153766;0.135458020435;0.0649638969204
0.0645316192595;0.135474838036;0.0650192072653
0.0645521358131;0.135525079568;0.0650486644096
0.0645582266706;0.135549857008;0.0650587978851
0.0646224495119;0.135608261472;0.0651701825079
0.0646671252385;0.135612660117;0.0652426666827
0.0646885780535;0.135663762665;0.0652591550814
0.0647003392114;0.135679514839;0.0653341293841
0.0647375257009;0.135689128847;0.0654385126307
0.0647481593297;0.135748119634;0.0654550762743
0.0647531736941;0.135884880869;0.0654732615581
0.0647954430513;0.136056503329;0.0655315001309
0.0647954595936;0.136142498252;0.0655605872105
0.0647990185879;0.136290279927;0.0655770812563
0.0648701606474;0.136375044836;0.0655825188335
0.0648999998185;0.136492912008;0.0656072998222
0.064926637507;0.1366004971;0.0656095915616
0.0649562260901;0.136654774457;0.0656527172169
0.0650005681731;0.136794074577;0.065654205759
0.0650256536076;0.136814336645;0.0656904868288
0.0651485133369;0.136962458848;0.0656976195331
0.0651605018202;0.13703669646;0.0657093034199
0.0651976511353;0.137359519207;0.0657235900669
0.0652195631562;0.137407215112;0.0657264874599
0.0652465387359;0.137420510728;0.0658561676696
0.065366020214;0.137510961819;0.0658757530346
0.065372665829;0.13774860496;0.0658987313203
0.0655272826369;0.137817767251;0.0659288781185
0.0655401661441;0.137927864256;0.0659348383391
0.0655546564886;0.137954913071;0.0659480611917
0.0655675189959;0.138082394452;0.0659619031107
0.0655817059426;0.138239939646;0.0659716370893
0.0656461798374;0.138431626377;0.0660108808106
0.0656510222745;0.138505622376;0.0660379545867
0.0656843932382;0.138668314758;0.06606275149
0.0656846899573;0.138839321202;0.0661621265751
0.0657125426871;0.138981956395;0.0662034185129
0.0657136769234;0.139046468917;0.0662069554994
0.0657679340953;0.139053384007;0.0662299209497
0.0658296321127;0.139143450562;0.0662568575172
0.065857485442;0.139172247238;0.0662672693886
0.0658580450591;0.139215939321;0.0663572251409
0.0658695756109;0.139232971908;0.0664283257845
0.0659681015884;0.13931832789;0.0664929840785
0.065971323637;0.139451614516;0.0665047622016
0.0659819182052;0.139471464217;0.0665274525949
0.0659859130204;0.139526658002;0.0665531047784
0.0660766025491;0.139697647754;0.0666150157588
0.0660811842537;0.139767723213;0.06663217452
0.06614434254;0.13990571264;0.0666752812908
0.0661555060636;0.139928917578;0.0666767199743
0.0661585179186;0.140395570552;0.0667227203376
0.0662363453665;0.140441414413;0.0667282863412
0.0663251837901;0.140682934214;0.0667325721865
0.0664824852734;0.140745147541;0.0668189733755
0.0664900034426;0.141000672208;0.0668406807036
0.0664921133564;0.141246773907;0.0668940088119
0.0665082206329;0.141376520387;0.0669001022546
0.0665302834877;0.141495419753;0.066905747234
0.066548219235;0.141528798591;0.0669057918322
0.0665486904538;0.14155752566;0.0669245150495
0.0666049874901;0.141773667452;0.066958530996
0.0666364757772;0.141785175135;0.0669993982028
0.0667259180489;0.141926317089;0.067026732139
0.0667800682289;0.141984609493;0.0670824790153
0.0667842299594;0.142263830863;0.0671496511032
0.0668715537272;0.142381471034;0.0671595994683
0.0668777953945;0.142414026343;0.0672531606694
0.0669544117991;0.142455142989;0.0672535889384
0.0670310021772;0.142547771291;0.0672924964743
0.0670925041922;0.142596137271;0.0672928042897
0.067096709462;0.142696887288;0.0672977939643
0.0671015493497;0.142878049836;0.0673092786529
0.067120932357;0.143137692725;0.0673348419841
0.0671296177823;0.143405662718;0.0673395870156
0.0671578173511;0.143457858812;0.0673585471842
0.0671671140523;0.14352212809;0.0674081448053
0.0671688642274;0.143768800676;0.0674414929762
0.0671793849779;0.143885235808;0.0675091917541
0.0671815265602;0.14406401576;0.0675388874676
0.0671872303363;0.144087727583;0.0675487785905
0.0671992258647;0.144172413356;0.0675896151714
0.0672328772703;0.144235125639;0.0675918787843
0.067375350517;0.144396860319;0.0675985578941
0.0673798432862;0.144445892343;0.0676458668784
0.0674366698349;0.144502082422;0.0676555555568
0.0674696021445;0.144605219089;0.0676652015872
0.0676247012836;0.144863292055;0.067711774901
0.0676468850263;0.144875967754;0.0677285640104
0.0676485931311;0.145183911648;0.0677639694906
0.0676493875202;0.145212501163;0.0677814166516
0.0676521280882;0.14521679874;0.067787983742
0.0677048948278;0.14529031915;0.0678166253531
0.067716864689;0.145388040227;0.0679447082781
0.0677298698781;0.145390662188;0.0679506154376
0.0677694992185;0.145452836299;0.0679523885772
0.067776183242;0.14564474885;0.0680032394747
0.0677881489535;0.145675318888;0.0680424869978
0.0677992768365;0.145708081701;0.0680744908059
0.0678078775542;0.145743965305;0.0680922730879
0.0678921226495;0.146459904302;0.0682021082471
0.0679287964189;0.146489396971;0.0682057307173
0.0679941332848;0.146539358828;0.0683444732337
0.0680430527926;0.146668466633;0.0683659953219
0.0681100390267;0.14687440574;0.0683780481188
0.0681600515284;0.147010024118;0.068435776302
0.0682305396966;0.147079814057;0.068470612987
0.0682542247097;0.147105900754;0.0684829771704
0.0683155121801;0.147156761947;0.0685976285916
0.0683407506302;0.147198223183;0.0686122496839
0.0683920040721;0.147202515944;0.0686315791762
0.0684015656678;0.147260699701;0.0686545378089
0.0684049556116;0.147299420198;0.068675342973
0.0684114212996;0.147570215936;0.0686786614563
0.0684461400184;0.147603916381;0.0686937773443
0.068485816042;0.14778590816;0.0688343009587
0.0685224588509;0.14788014782;0.0688633506125
0.068572266913;0.147993294588;0.0688664229751
0.0685735805983;0.148201276873;0.0689452456162
0.0685792888012;0.148287445558;0.0689504044358
0.0685893927041;0.148630049758;0.0689533102906
0.0686196636457;0.148757299902;0.0689884324655
0.0686649194399;0.148831975821;0.0690238448125
0.0686844307619;0.148843559514;0.0690345961062
0.0686864475276;0.14889858991;0.0691465806411
0.0686892874536;0.148953617909;0.0691819797761
0.0686978406351;0.149021330948;0.0691959576674
0.0687074235963;0.149022132109;0.0691990441189
0.0687125003927;0.149074619995;0.0692317395321
0.0687142655122;0.149092957662;0.0692587226259
0.0687212025018;0.149163785696;0.0692700710096
0.0687314530916;0.149242664487;0.0692825668091
0.0687354275074;0.149337561286;0.0693202510893
0.0688030288961;0.149342005093;0.0693514688731
0.0688053201571;0.149398853048;0.0693565329265
0.0688802354867;0.1494316369;0.0694424859103
0.0689071576655;0.149660453879;0.0694467862147
0.0690324258788;0.150165495522;0.0694514626028
0.0690359217437;0.150285958433;0.0694591823868
0.0690528283764;0.150435617458;0.0695695725915
0.0690605195386;0.150684734654;0.0695696824588
0.0690903454886;0.150970967327;0.0695816247583
0.0691034155334;0.151014351562;0.0695866989927
0.0691967739639;0.151057403744;0.0696045376813
0.0692195920227;0.15118632763;0.0696084954935
0.0692522361478;0.151346166229;0.0696347899362
0.0692757392671;0.151447648128;0.0698390462285
0.0692963286875;0.151579745477;0.0698791229445
0.0693052182283;0.151737626002;0.0699245358927
0.0693064193135;0.151824057796;0.0699591624523
0.0693518506061;0.151947940276;0.0700457030868
0.069365775727;0.152006295144;0.0700618514642
0.069374139217;0.152159386142;0.0700904424429
0.069406257765;0.152243160053;0.0701510620369
0.0697532138242;0.152606416099;0.0702007110596
0.0699242078174;0.152650530472;0.0702101482559
0.0700274891972;0.15304701183;0.0702191082189
0.0700662806361;0.15305661861;0.0702307825235
0.0700679743738;0.153130601531;0.0702633112339
0.07015125262;0.153160179833;0.0703098760807
0.070173199046;0.153233364676;0.0703941803203
0.0702107117608;0.15325239315;0.0704838935646
0.0702515227767;0.153482630901;0.0705199065677
0.0702560898092;0.153622869187;0.0705545519513
0.070299168359;0.153644769515;0.0705832029946
0.0703044232226;0.153999148958;0.0706761445429
0.070308135162;0.154083675388;0.070711664847
0.0703141465782;0.154118943408;0.0707175325574
0.0703376067966;0.15415384877;0.0707265825672
0.0704017055685;0.154170803694;0.0707350252148
0.070405186949;0.154225932393;0.0707705934342
0.0704106345779;0.154409647208;0.0707731087943
0.0704205161577;0.154566313778;0.0707924594592
0.0705209367669;0.154634684462;0.0708066367051
0.0705228992063;0.154653486326;0.070806752623
0.0705790490231;0.154690504295;0.0708154864592
0.0705971888511;0.154698053126;0.0708207483583
0.0705982880181;0.154768575143;0.0708332032213
0.0706559058816;0.15477608132;0.070893897951
0.0706564799389;0.154784235074;0.0709102791143
0.0706921659055;0.154838333907;0.0709197292303
0.0707146822976;0.154860012973;0.0709438543791
0.0709814675705;0.154951939889;0.0709676755424
0.0710085500642;0.15512335129;0.0710014194205
0.0710541888683;0.155327839268;0.0710314818836
0.0710549737753;0.155617543065;0.0710499607866
0.0711017675276;0.155776247914;0.0710532661972
0.071122777322;0.155837982652;0.0710923659641
0.071145195484;0.156018243618;0.0711087122773
0.0711755450846;0.15606056099;0.0711170350814
0.0712099010535;0.156510184555;0.0711190280157
0.0712222325393;0.156626712043;0.0711581075047
0.0712992120319;0.156709882646;0.0711779395724
0.071340745119;0.15678921013;0.0711792620292
0.0713881530514;0.156900233879;0.0712593847428
0.0714466270103;0.156947941507;0.0712700072443
0.0714527368367;0.157135021056;0.0713195496735
0.0714539502049;0.15716787222;0.0713408524925
0.0714742579348;0.157279427301;0.0713545302254
0.0715129138281;0.157310737933;0.0713649698109
0.0715304542675;0.157369965377;0.0714030802077
0.0715307806813;0.157619167072;0.0714114624665
0.0715555311168;0.157628804855;0.0715766994297
0.0715760127681;0.157677796034;0.0716096617871
0.0715859177602;0.157794644852;0.0716381914855
0.0715873810137;0.157853921469;0.0716694300491
0.0716105734642;0.158237200652;0.0716743493776
0.071640670534;0.158239048705;0.071688861287
0.0716554924466;0.158265152691;0.0717432481283
0.0717813582302;0.158313494349;0.0718418308682
0.0718127394178;0.158334103988;0.0718584969062
0.071818184977;0.158398772929;0.0718942066006
0.0718318868684;0.158425954664;0.0719847727306
0.0718455640536;0.158625454298;0.0720444468824
0.0719021658293;0.158709593457;0.0720679253124
0.0719710447039;0.158805917313;0.0720934297481
0.0719803454647;0.158890059191;0.0721169888257
0.0720198834172;0.158959720612;0.0721540701673
0.0720560334157;0.159212089849;0.07217707757
0.0720674928275;0.159307738043;0.072189133093
0.0720855719784;0.159466202441;0.0721923419029
0.0721510405252;0.159574086331;0.0722139223399
0.0722339606803;0.159938163514;0.0722811384346
0.0722412680088;0.160131380873;0.0722886644625
0.0722780515593;0.160140720485;0.0723453791525
0.0723003826626;0.16017116173;0.0723489940077
0.0723009564224;0.160240127163;0.0723573825207
0.072405454481;0.160243388427;0.0723778458481
0.0724246993655;0.160275155315;0.0723909804111
0.0724247799435;0.160305530572;0.0724266831311
0.0725183249103;0.160463647008;0.0724829181985
0.0725573595442;0.16049579608;0.0724899455737
0.0725604354918;0.160508472685;0.0724906631374
0.072606767373;0.16087979778;0.0724928280888
0.0726438983035;0.160937531498;0.0725453542051
0.0726867186326;0.160971998958;0.0725904291003
0.0727457591549;0.161078663206;0.0726518017008
0.072816272456;0.161106463713;0.072710116232
0.0728359546167;0.161246172665;0.0727432358523
0.0729182766383;0.161333498892;0.0727656460805
0.0729509488762;0.161536625502;0.0729400192093
0.0729865426261;0.161557946819;0.072967357664
0.0730112920201;0.161626483324;0.0729761514601
0.0730221013608;0.161799360559;0.0730461263547
0.0730612587428;0.161937392347;0.0731113091157
0.0731197691016;0.161960070623;0.073119909139
0.0731399260877;0.162020472976;0.0731226052288
0.0732023185716;0.162059861994;0.0731299592295
0.0732214460856;0.16213760763;0.073144585945
0.0733068407286;0.162179535133;0.0731511948702
0.0733354825124;0.162193230193;0.0731649878597
0.0733424896791;0.162626441454;0.0732049542076
0.0734942015559;0.162656502021;0.0732212214593
0.0734985418387;0.16271182276;0.0732221790904
0.0735517516804;0.162795596836;0.0732924733146
0.073563318112;0.162832008579;0.0733933997566
0.0735755901263;0.162928546749;0.0733980626757
0.0736048639139;0.162945805017;0.0733994589347
0.073677675473;0.163145151314;0.0734284568186
0.0736883295452;0.163249738321;0.0734637760206
0.0737107800497;0.16331245062;0.073474932449
0.0737476362503;0.163484859852;0.0735252019365
0.0737765135186;0.163486280945;0.0735269838378
0.0738029170915;0.163536151839;0.0735344116611
0.0740154392147;0.163569378389;0.0735681998946
0.0740915970054;0.163581473439;0.0735700305188
0.0741051319321;0.163608559175;0.0735895883217
0.0741469564709;0.16365055911;0.0735936446605
0.074213409966;0.163993111495;0.0736126647968
0.0742613964162;0.164033691662;0.073648700806
0.0743274044916;0.164379487715;0.0736987448284
0.0743730675485;0.164465162793;0.0737015387075
0.0743768923177;0.164504633058;0.073726777406
0.0744694373889;0.164553856917;0.0737817827206
0.0745053354932;0.164748325323;0.07384164855
0.0745640774725;0.1648156794;0.0738928462763
0.0746528598208;0.164947705225;0.0739049799038
0.0746843833004;0.16506085736;0.0739511166639
0.0747991014086;0.165245917659;0.0739804596134
0.0748115437085;0.165263015599;0.0739914359748
0.0748252947384;0.165630010417;0.0740130295972
0.0748750425784;0.165773363207;0.0740145244103
0.0749615366655;0.165797462101;0.0740717664321
0.0750155732154;0.165850277123;0.0740741041663
0.0750294678111;0.165876617125;0.0741007886428
0.0750412383857;0.16611653438;0.0741390294618
0.0751434623107;0.166330637321;0.0741625072481
0.0751920614703;0.166414218207;0.0741784110683
0.0752122443023;0.166640562302;0.074213494893
0.0752595418008;0.166854745303;0.0742148799086
0.0752735820614;0.167136275359;0.0742627681231
0.0752864858746;0.16723848115;0.0743106751935
0.075307830995;0.167247931228;0.0743271360337
0.0754071325899;0.167379684014;0.0743460815771
0.0754141736205;0.167415210595;0.074524345678
0.0754291987505;0.16755171768;0.0745339770824
0.0754815728533;0.167639057563;0.0745813406491
0.0755267489111;0.167885228401;0.0745974905204
0.0755775499769;0.16792104316;0.0746438456197
0.075633938955;0.168026270691;0.0746829171684
0.0757383647803;0.168066585243;0.0746907979119
0.075772058966;0.168117811557;0.0746939378117
0.0757924575673;0.16825621409;0.0747364480044
0.0757973929762;0.168259854781;0.0747449734595
0.0757996993069;0.168474944785;0.0747961389107
0.0758030574731;0.168529189155;0.0748060632229
0.0758044307649;0.168841210077;0.0748104854574
0.0758310099849;0.168844853422;0.0748486381195
0.0758996217711;0.168890733433;0.0748883981776
0.0759593015333;0.169168265969;0.0748900900891
0.0759818518024;0.169203417487;0.0748927011586
0.0760174285038;0.169423278936;0.0749149550147
0.0760531995995;0.169465203357;0.0749185026582
0.076055461291;0.169477704832;0.0749341817208
0.0760619275505;0.169696872001;0.0749464452709
0.0760693828382;0.169749566372;0.0749523509258
0.0761101124021;0.169806602745;0.0749970276744
0.0761185152287;0.16989411869;0.0750078476426
0.0761392409264;0.169939511805;0.0750683623423
0.0761502699009;0.170066068939;0.0750814408609
0.076168094688;0.170123128598;0.0750980476986
0.0761740658925;0.170286105703;0.075101269527
0.0762079785794;0.170341819966;0.0751863440713
0.0762111776269;0.170358730927;0.0752165603062
0.0762409304844;0.170374634354;0.0752341101307
0.0762539983271;0.170560856529;0.0752484628872
0.0762956933431;0.170618870571;0.0752586569693
0.0764128876128;0.170730290526;0.0752687807181
0.076418658128;0.171867487897;0.0752765487362
0.0765141595357;0.171918806229;0.0754510144466
0.0767499951812;0.172205861699;0.0755149532339
0.0768137206664;0.172360997832;0.0755247533678
0.0768821481492;0.172421265445;0.0755369135435
0.0769122391336;0.172725809083;0.0755627315717
0.0771243965762;0.172917032181;0.0756392820343
0.077132768469;0.173003367977;0.0756630637013
0.0771489435173;0.17328260501;0.0757345109103
0.0771602973099;0.173626391262;0.0758045347181
0.0771950221497;0.173767211438;0.0758069891174
0.0772140292216;0.173957229179;0.075808152546
0.0772366518074;0.174083125204;0.0758592698517
0.0772942859653;0.174125945582;0.0759463790612
0.0773021225918;0.174234611517;0.0759566881584
0.077313286407;0.174373079469;0.0759769025218
0.0774157505051;0.174409198442;0.0760424722718
0.0774232597021;0.17457928137;0.0760455066201
0.0774645562738;0.174620518158;0.0760537786527
0.0775133382861;0.174879496923;0.0760607643744
0.0775840703211;0.174904885073;0.0761212054808
0.0776480709506;0.175387838416;0.0761553058153
0.0776573894583;0.175472719405;0.0762481378937
0.0776577047443;0.175569676381;0.0762612123788
0.077684584578;0.175599020525;0.0764506515209
0.0777015890228;0.175729095982;0.0765245504606
0.0777296105612;0.175986075511;0.0765406758497
0.0777610611353;0.176376656935;0.0765438791839
0.0777762498837;0.176646562615;0.0765613515414
0.0778178305988;0.176690393852;0.0765695046375
0.0778915458058;0.176788394513;0.0765887156879
0.0779592632358;0.176929405833;0.0765983990054
0.0779810949332;0.177130543798;0.0766114313927
0.0779868440186;0.177286861125;0.0766553636379
0.0780016714102;0.177303593293;0.0766779780201
0.0780206991316;0.177394470012;0.0766964080642
0.0780305337033;0.177569735773;0.0767329095675
0.0780747113725;0.177575349061;0.0767414060793
0.0780789780661;0.177710307966;0.076803782491
0.0781116535512;0.177890637437;0.0768233320869
0.0782099487377;0.178061555772;0.0768238121675
0.0782641828183;0.178383306438;0.0768277389316
0.078275274717;0.178547947126;0.0768413727805
0.078356921555;0.178562831325;0.0768719445555
0.0784308784046;0.178892245386;0.0768953483173
0.0784954947951;0.178921480423;0.0769052923989
0.07850111467;0.179212962846;0.0769468028934
0.078521066165;0.179255140093;0.0769599893982
0.0785472941697;0.179328070176;0.0769668580305
0.0785553758946;0.179504295103;0.0769717927493
0.0785864985001;0.179517131954;0.0769791037007
0.0786022114321;0.179558562722;0.0770055031261
0.0786300498663;0.179603681498;0.0770381001251
0.0786301587112;0.179840353202;0.0770525507224
0.0787591449077;0.179975853015;0.0770537115346
0.0788186092908;0.180022464965;0.0770811550144
0.0788549989195;0.180071272811;0.0770875339354
0.078860086832;0.180080741549;0.0770940467975
0.0790523934582;0.180099796436;0.0771131761926
0.0790688036698;0.180214662073;0.0771241522946
0.0790717317388;0.18054133653;0.0771385273058
0.0791044224602;0.180596881572;0.0771483248892
0.079137355517;0.180612202613;0.0771578081283
0.079194571891;0.180870143422;0.0771620766612
0.0792190187485;0.181007955119;0.0771621644959
0.0792342493493;0.181098712335;0.077167170546
0.0792370438398;0.18124302131;0.0771755103792
0.0792448109601;0.181448533404;0.0772487843028
0.0792866089813;0.181500660919;0.077260771246
0.0794725728442;0.181536381531;0.0772640018345
0.0795017183792;0.181615508624;0.077379211616
0.0795205358886;0.181654621608;0.0774160625386
0.0795259741321;0.181780639628;0.0774803289205
0.079575532823;0.181828210503;0.0774992198939
0.0795898201642;0.181904077283;0.0775058061434
0.0796040638828;0.18199327707;0.0775391807625
0.0796519481548;0.182091600075;0.0775536169324
0.0796520223263;0.182354618995;0.0775650762617
0.079652852505;0.182687461368;0.0775821655307
0.0797345515869;0.182719421682;0.0776119866032
0.0797404333155;0.183077706609;0.0776664521988
0.0798192837416;0.183146799279;0.0777123642394
0.0798545078922;0.183168104743;0.0777127311313
0.0798865811038;0.183172374616;0.0777537415927
0.079901690113;0.183479411387;0.0777626344297
0.0799624753419;0.183686629201;0.0777778416012
0.0800361679636;0.183852122;0.0778124802367
0.0801238810069;0.183941351226;0.0778853362297
0.0801365218557;0.184024130109;0.0779041238932
0.0801453570316;0.184293140218;0.0779229086938
0.0801920881723;0.184341455374;0.0779382485116
0.0802191601714;0.184442221316;0.0779427029881
0.0803687679263;0.184561998798;0.0779827542622
0.080381063323;0.18465636718;0.0779961864349
0.0803863239955;0.184733681827;0.0780524287952
0.0804939743169;0.184786453538;0.0780698679234
0.0805530134494;0.184986353096;0.0780754428707
0.0806816107234;0.185153718107;0.0780770538951
0.0807032870375;0.185497353104;0.0781649882244
0.0807288113611;0.185584705021;0.0782105979615
0.0807534115775;0.185687027698;0.0782582654189
0.0807921836817;0.185977432709;0.0782816573546
0.0808057140904;0.18598185701;0.0782930468469
0.0808151972449;0.186230379698;0.0783411017447
0.0809486341055;0.186270746468;0.0784076293775
0.0809510696444;0.186298041931;0.0784343656122
0.0809790133141;0.18672443273;0.0785644117164
0.0810110280317;0.186828405323;0.078604270958
0.0810175814313;0.186924548582;0.0786132555711
0.0810584760808;0.186938449831;0.0786289500462
0.0810670950214;0.186952331783;0.0786617163549
0.0811456232099;0.187011523837;0.0787228004836
0.0811887004814;0.187148045538;0.0787409562176
0.0812528069259;0.187151596722;0.0787512696183
0.0813118516941;0.187243275153;0.0787516465365
0.0813192320776;0.187313423741;0.0787966568226
0.081330252221;0.18740620343;0.0788580421044
0.0814868601074;0.187489329798;0.0789859794412
0.0815054534048;0.187596844847;0.0791626401431
0.0815256851372;0.188130687626;0.0791713877064
0.0816141549597;0.188167908781;0.0791739360703
0.0816197480901;0.188239738295;0.0791832363084
0.0817395686481;0.188667340483;0.0791890994142
0.0817665109526;0.188689998768;0.0792231245593
0.0818184240251;0.188758040097;0.0793829814287
0.0818919949441;0.188806776239;0.0794515278235
0.0819208897539;0.188972674551;0.0794901547005
0.0819609874935;0.189007244635;0.0794904076474
0.0820305382294;0.189274963469;0.0794924613994
0.0821028402241;0.189284380321;0.0794926817718
0.0821688077381;0.18936454558;0.0796380820785
0.082228091216;0.189387332774;0.0796435239831
0.0822288303278;0.189524530058;0.0798952857262
0.0823085202661;0.189563086274;0.0799661215624
0.0823763474095;0.189677159305;0.0800449340631
0.0823783986974;0.189741448542;0.0800490243985
0.0824021248442;0.190379104813;0.080061426223
0.082413102966;0.190466303701;0.0800617958938
0.0825110526802;0.190541723054;0.0800766310692
0.0825258906817;0.190641482238;0.0800850211217
0.0825610959098;0.190913620015;0.0800890075126
0.0825621509989;0.191028032215;0.0801049845045
0.0825767247854;0.191041441897;0.0802002327945
0.0825901771937;0.191135351632;0.0802647844957
0.0826275072576;0.191305230568;0.0803066373081
0.0826529844682;0.191485826683;0.0803278631077
0.0826677188436;0.191525733859;0.0803443619183
0.0827925542665;0.191844341221;0.0803510074697
0.0828153317903;0.192159343815;0.0803689296438
0.082826472797;0.192274214667;0.080392841095
0.082854207111;0.19241871099;0.0804186064205
0.082870037845;0.192482938216;0.0804736019928
0.0828766232932;0.192496980336;0.0805085846887
0.0828855672186;0.19326973568;0.0805484622566
0.0829098513218;0.193454133591;0.0805777964343
0.0832243173365;0.193794874901;0.0805860153002
0.0832541212118;0.193813996345;0.080592684112
0.0832711033826;0.193821107468;0.0805992368838
0.0833733851793;0.194080590155;0.0806287310251
0.0834239218889;0.194115887819;0.0806396954882
0.0834979672631;0.194475683779;0.0806417657231
0.0835271740589;0.194689076471;0.0806437196232
0.0835559871452;0.194698601808;0.080673469393
0.0835779669391;0.194761314689;0.0806766018804
0.0836419270522;0.195331765458;0.0807186742636
0.0836942264702;0.19567683422;0.0807596488131
0.0837928147034;0.195721499856;0.0807890657944
0.0838071352336;0.196350526584;0.0809338990597
0.0839211140721;0.196754518354;0.0809366811895
0.0839662809213;0.196837205217;0.0810053992845
0.0839801553604;0.196948942789;0.0810102266629
0.0840773436495;0.196983421052;0.0810609258268
0.0840903207418;0.197119536798;0.0810657222016
0.0841140211146;0.197121312331;0.0810960824033
0.0841181235209;0.197349174889;0.0810999148698
0.0841182465382;0.197349867908;0.0811035280421
0.0841264566444;0.197675614186;0.0811154310267
0.08413073111;0.198077535307;0.0811231935137
0.0841666644216;0.198406536758;0.0811520957137
0.0842198108261;0.198465060955;0.0811723980924
0.0842280539146;0.198615681117;0.081231330962
0.0843307185039;0.198616622579;0.0812364437052
0.0843962586967;0.198802725778;0.0812369929547
0.0843993262727;0.198917003029;0.0812413640883
0.0844218579814;0.198947950505;0.0812523371537
0.0844443794367;0.199014766417;0.0812899768462
0.0844858165549;0.199117127506;0.0812943747942
0.0846102322339;0.199176592363;0.0813572281858
0.0846301637525;0.199377668458;0.0813731067076
0.0846351335841;0.199399400704;0.0813997928731
0.0846437475796;0.199444201436;0.0815092693116
0.0847454945334;0.19949789969;0.0815608928594
0.0849713404016;0.19966877233;0.081666872339
0.0849786267092;0.199684338215;0.0816884651229
0.085026902658;0.199752993593;0.0816889453503
0.0850555219894;0.199774901539;0.081713882142
0.0850569605883;0.199817639998;0.0817209681802
0.085090794713;0.199821572893;0.0817392891793
0.085176358195;0.199831268765;0.0818334604283
0.0851817284825;0.199860504441;0.0818559993994
0.0852215960293;0.199984356603;0.0818980185785
0.0852873984258;0.200071515954;0.0819753274423
0.0852906822414;0.200073858077;0.0820578980613
0.0853038844099;0.200077641342;0.0820585170801
0.0853115514944;0.200101310779;0.0820713332808
0.085328272573;0.200136827762;0.0821103056807
0.0853286888526;0.200155787773;0.0821193805845
0.0853719004284;0.200193440255;0.0821638341176
0.0853844343001;0.200229316896;0.0821888245145
0.085491433781;0.200251560735;0.0821974297004
0.0855576756448;0.200282382951;0.0822461987717
0.0856241833651;0.200341611812;0.082255415919
0.0856356084056;0.200560020972;0.0822668098006
0.0856561841806;0.200675646595;0.0822939498442
0.0856624274454;0.200734106217;0.0823147778884
0.0856638369126;0.200836974114;0.0823491488267
0.0857306789504;0.200909815496;0.0823504724211
0.0857408465647;0.201099566936;0.0823978397475
0.0857596098125;0.201163662223;0.0824379815315
0.085779772846;0.201272398642;0.0824934955789
0.0858976164501;0.201314643207;0.0827401802836
0.0859110633514;0.201498641627;0.0827679223114
0.0859312286263;0.201860715366;0.0828861664206
0.0860519042837;0.201984906661;0.0829606791674
0.086077543742;0.202150201319;0.0829830778939
0.0861052007853;0.202204274585;0.0830326655145
0.0862209025223;0.202291363143;0.0831934266978
0.0862242592585;0.202421213418;0.0832506190952
0.0862594141943;0.202436367315;0.0832677258013
0.0862722045483;0.202715654429;0.0833504261245
0.0862776634527;0.202886628357;0.0833764674635
0.0862815812924;0.202988635714;0.0833933961389
0.0863141874172;0.203074639639;0.0834507411182
0.0863248762774;0.203298721897;0.0834833107278
0.0863897392871;0.203379749151;0.0835724216096
0.0864831977793;0.203704660608;0.0836274620529
0.0866524232524;0.203793264845;0.083638416423
0.0866529247007;0.204093183773;0.0836773891455
0.0867684536078;0.204204287354;0.0836913973117
0.0867736010246;0.204283220321;0.0837633348817
0.0867884509468;0.204477519456;0.0837707606696
0.0868564091223;0.204579756479;0.0837785343456
0.0869311555141;0.204603827633;0.0838092337447
0.0870697608314;0.204649136099;0.0838161461537
0.0870733772405;0.204687930779;0.083822283209
0.0870947634557;0.205057554355;0.0838265438624
0.0871193116938;0.205512061604;0.083871202656
0.087391752611;0.206125582216;0.0841083683133
0.0873937764961;0.206251085926;0.0841439838113
0.0874330466476;0.206419358859;0.0841707503443
0.0874576842033;0.206983369934;0.0841722844431
0.0874651847966;0.206988709551;0.084209169968
0.0874845631175;0.207055871917;0.0842204073328
0.0874872353386;0.207108893116;0.084259370816
0.0875434510579;0.207607287182;0.0842837654626
0.0875635301737;0.207978124878;0.0842999713761
0.0875941839912;0.208057055529;0.0843393158948
0.0876088014364;0.208225587036;0.084353924381
0.0876126491112;0.208783062031;0.0843651702979
0.0876346825052;0.208791431425;0.0844723071994
0.0878713657521;0.20892953251;0.0844745592971
0.0878863424995;0.209461575249;0.084544952276
0.0880550114525;0.2095263008;0.0845483882448
0.0880821641585;0.209850097275;0.0846081921316
0.0881263195347;0.210096944909;0.0846506178073
0.0881321406871;0.210333988156;0.0847267289555
0.0881948332964;0.210373259274;0.0847436923265
0.0882127154245;0.210518419835;0.0848016538433
0.08829914097;0.210709615157;0.0848432816818
0.088371690122;0.210955414821;0.0848544503059
0.0884166769836;0.21101984813;0.0848546016216
0.08847610664;0.211056426903;0.0848983905964
0.0884903714265;0.211168116845;0.0849157246361
0.0885044962485;0.211255366534;0.0849491867991
0.088560347412;0.211357523798;0.0849568730979
0.0885829909686;0.211378076389;0.0849858610841
0.0886959726515;0.21145560309;0.0851041937957
0.0887423751749;0.211511030361;0.0851242199883
0.0888016034717;0.211618870947;0.085155481805
0.0888709257414;0.211628710725;0.0851815233197
0.088879844014;0.211954374926;0.0852379978727
0.0889209214129;0.212078670922;0.0852598391765
0.0889431117067;0.212095294225;0.0853002211725
0.0889897292822;0.212101023076;0.0853859905404
0.0890108604115;0.212200393537;0.085402807861
0.0890193671898;0.212392133125;0.0854175357481
0.0890387121815;0.212624222581;0.0854532796887
0.0891432409203;0.212663623597;0.0854832127883
0.089149794632;0.212687593408;0.0855090146768
0.0891528818472;0.212774697471;0.0855154636792
0.0891967989577;0.212775575638;0.0855657228936
0.0892875538852;0.213081089115;0.0855742623021
0.0893452994898;0.2130883725;0.0855855111406
0.0893665374877;0.213421621901;0.0855892669421
0.0893952021934;0.213592145541;0.0856111573632
0.0894296428379;0.213868394408;0.085620846971
0.0895148359941;0.213890308097;0.0857353725664
0.0895728980719;0.214019840074;0.0857440520874
0.0895731470627;0.214424341848;0.0857469149926
0.0896696774773;0.214589606007;0.0857539945804
0.0897146717637;0.214963150079;0.0857740704522
0.0897317875777;0.21525445049;0.0858728945024
0.0897856747285;0.215370728014;0.0858842043294
0.0898271046027;0.215379504625;0.085958900596
0.0898337101941;0.215399344364;0.0860370940804
0.0899211939751;0.215614960337;0.086061825746
0.0899351430007;0.215805099138;0.086065640998
0.0899398698164;0.215812090148;0.086104194144
0.090019243872;0.215902829607;0.0861528048053
0.0901090627651;0.216192684331;0.0861538859924
0.090239349892;0.216364768871;0.0861689273753
0.0902483607943;0.216530147022;0.0861830069987
0.0902494887959;0.216681858362;0.0862427769944
0.0902699303897;0.216700542346;0.0862913135883
0.0903469803123;0.216757463001;0.0863091789016
0.0903581296229;0.216996000724;0.086312202439
0.0903635082656;0.218257412682;0.0863223885144
0.0904232899519;0.218467371062;0.0863891788827
0.0904352724731;0.218511171149;0.0863900450228
0.0905140556833;0.2186620873;0.0863959914811
0.0905608528222;0.21870338343;0.0864089711382
0.0906052886515;0.21877403568;0.0864181612324
0.0906146204852;0.218864868155;0.0865422471709
0.0906190773839;0.21897582784;0.0865573855894
0.0906514634651;0.219194473198;0.0865746072792
0.0906632727052;0.219228681472;0.0865772631253
0.0907744813168;0.219274292965;0.0865877699126
0.0907806836526;0.219312519264;0.0866046174176
0.0908708340602;0.21937254885;0.0866821326916
0.090888008344;0.219373419614;0.0867083039946
0.0909077406651;0.219437180788;0.0867616510308
0.0910197698269;0.219526769476;0.0867874589691
0.0910562244254;0.21953760123;0.0868478509879
0.0910958511339;0.21961959522;0.0868997783905
0.0911319938555;0.21974336242;0.0869210083667
0.091195757579;0.219812256288;0.0869325018266
0.0911973056752;0.21987779513;0.0869956921324
0.0912094952742;0.219949346755;0.0870419492164
0.0912182686824;0.220126035991;0.0870621419063
0.0912368652455;0.220350433426;0.0871480573947
0.0912497060686;0.220546671938;0.0874089019205
0.0913912894059;0.220857878602;0.087422751377
0.091438518564;0.220971770199;0.0874875244591
0.0914521717605;0.22115045007;0.0874961998509
0.0915701598687;0.221174519707;0.0875827799315
0.0916118484158;0.221192903258;0.0875833196029
0.0916308470702;0.221416154622;0.0877292405779
0.0916560541485;0.221603803195;0.0877723128091
0.0917290267565;0.222060556881;0.0878097082966
0.0917787680492;0.222063843954;0.0878243904808
0.0920027141678;0.222094161864;0.0878324230549
0.0920089430635;0.22224185535;0.0879117823295
0.0920328874195;0.222374445292;0.0879644894326
0.092073052138;0.22239718401;0.0880371170092
0.0920731692362;0.222653684519;0.0880568947254
0.0920857483497;0.22306308933;0.0880934534121
0.0920896466824;0.223145038482;0.0880998173687
0.0921092094339;0.223164529027;0.0881338622006
0.0921336634124;0.223169884113;0.0882203793375
0.0921663199675;0.223176297292;0.0882240274972
0.0922140907047;0.223574203426;0.0882852794481
0.0922210603966;0.223611282048;0.0883489430882
0.0922480019727;0.22388913665;0.088385368286
0.0922689425056;0.223974223869;0.0883965335845
0.0922721098933;0.223989301942;0.0884591167971
0.0922755419877;0.224132513995;0.0884769892645
0.0922805344157;0.224654295648;0.0885593452597
0.0923290384308;0.224835481478;0.0885722612233
0.0924230481815;0.225173902239;0.0885982487104
0.0924355224021;0.225317638163;0.0886099082179
0.0924496982935;0.225413055583;0.0886837643222
0.0924899129891;0.225711131103;0.0886980791401
0.0925157211082;0.22585772157;0.0887098548031
0.0925566074728;0.225870899695;0.0887353785672
0.0925934274449;0.226157015335;0.0889325980901
0.0926295798006;0.226179744725;0.0889367498213
0.0926576657602;0.226540300487;0.0889393280232
0.0927499435995;0.22658927758;0.0889991675152
0.0927534541514;0.226613553946;0.0890621358635
0.0927620641218;0.227060418085;0.0891494037417
0.0928027488492;0.22722414629;0.0891773628081
0.092816128129;0.227255159579;0.0891879637423
0.0929225279136;0.227492985366;0.0892015012815
0.0929663172785;0.227505464012;0.0892831125699
0.0930098648086;0.227550735149;0.0893257010798
0.0930266729102;0.227620283727;0.0893345870677
0.0930771920741;0.227638816571;0.0894227082878
0.0932248914058;0.228161672653;0.0894313145055
0.0932477358453;0.228196145864;0.0894647753863
0.0933541053141;0.228231206517;0.0895014126437
0.0934004389222;0.228303994168;0.0895086030522
0.0935185859445;0.228413391444;0.089513391665
0.0935847087997;0.228766660102;0.0895175573329
0.0936137652406;0.228922281537;0.0895226106728
0.093636903174;0.229105910988;0.0895452418387
0.0936498993527;0.229459472412;0.0897873596173
0.0936499904067;0.229467389843;0.0898181546235
0.0936974032088;0.229473265673;0.0898665062119
0.0937527926321;0.229488327382;0.0899043646039
0.0938678878797;0.229682300171;0.0899305359125
0.0939870135874;0.229757011112;0.0899906676334
0.0941958097095;0.229979944519;0.0900319983978
0.0942150610166;0.230155193093;0.0900380262844
0.0942324255891;0.230209302846;0.0900592526255
0.0942441801035;0.230260090315;0.0900804389627
0.0942602122494;0.23032046221;0.0900903380708
0.0943017446895;0.230410925846;0.0901905769804
0.0943310406129;0.230441349016;0.0902209073994
0.0945244659459;0.230813629546;0.0903194423132
0.0945435323259;0.2308524092;0.0903272100864
0.0946152822114;0.230981138472;0.0903682225466
0.0946198470037;0.23126605404;0.0904026140658
0.0946252580894;0.231538054407;0.0904061407409
0.0947570136605;0.231708763577;0.0904865548193
0.0947929971683;0.231810766947;0.0904986647079
0.0948093338424;0.231819536641;0.0905039649533
0.0948134478873;0.232324210722;0.0905269569788
0.0948523175461;0.232548195548;0.0905350923766
0.0948570738663;0.232764394301;0.0905818337538
0.0948598610821;0.232852781987;0.0905903896604
0.0951658273451;0.23315848349;0.090629591253
0.0952370749162;0.233168491203;0.0906593480565
0.0952479525812;0.233260947001;0.0907448240396
0.095279031712;0.233267923503;0.090838689121
0.0953039961722;0.233703015757;0.0908741464311
0.0953650352015;0.234234963895;0.0909034257702
0.0953888303244;0.23431923651;0.0909467055134
0.0955104564377;0.234423773414;0.0909931511515
0.0955578889603;0.23449367071;0.091018201224
0.0956987044956;0.234750969968;0.0910440109624
0.095702348875;0.23485882659;0.091069301493
0.0957294024821;0.234949322288;0.0911026973359
0.0959071972494;0.235072548919;0.0911809966052
0.0959217976938;0.235376177209;0.0912322578965
0.0959442414223;0.235517192754;0.0912467922288
0.0960465952181;0.23554835764;0.0912956130699
0.0961133337036;0.235989519268;0.0913503654526
0.0961786678805;0.236043472789;0.0913532592792
0.0964517678991;0.236132456138;0.0914282771872
0.0964932608289;0.236190953923;0.0914470680195
0.0965256760849;0.236465335521;0.0914535676152
0.0965278614611;0.236534991027;0.0914612270091
0.09655898233;0.236547291569;0.0915328157442
0.0965920842316;0.236622290869;0.091554976764
0.0966205203289;0.236639086184;0.0916122977927
0.0966451541511;0.236797666432;0.0917099872795
0.09673285895;0.237060841887;0.0917227750798
0.0967651604597;0.237540631875;0.0917342228344
0.0968125563897;0.237810798801;0.091773478039
0.0968985675404;0.237880238619;0.0918304783145
0.0969504919308;0.238131007153;0.0918848159939
0.0971208526122;0.238244101941;0.0919506310103
0.097123850662;0.238259507834;0.0920538384092
0.0971416509393;0.238323747756;0.0921238295137
0.097176041393;0.238638948371;0.0921771188302
0.0972636743331;0.238879145323;0.0921924730163
0.0973397755372;0.238890023411;0.0922092089661
0.0973786610261;0.23906221327;0.0922808420246
0.0973791756082;0.239070792909;0.0922857072856
0.0974349900085;0.239130364707;0.0923187648666
0.0974355291382;0.239516485373;0.0923227544431
0.0974382306222;0.239526623688;0.0923628721519
0.0974997886115;0.239543337444;0.0923927528142
0.0975220736212;0.239642352483;0.0924287283522
0.0977912599093;0.239671927167;0.0924659307476
0.0978556558876;0.239791089532;0.0924732161211
0.097862494176;0.24010852919;0.0925211686387
0.0979173974656;0.240132344859;0.0925683308417
0.0979676170486;0.240311947954;0.0926915597109
0.0979917673854;0.240313026737;0.0927244163073
0.0980970498915;0.240506071102;0.0927980658925
0.0981082055663;0.240599639604;0.0928864086351
0.0981349552445;0.240695022995;0.0928914577957
0.0981363904209;0.240706166814;0.0928987588076
0.0981775834917;0.240828903259;0.0929591464791
0.0982123518949;0.240933689447;0.0929660883824
0.0982250214095;0.241025542661;0.0929921351775
0.0982259875445;0.24123462409;0.0929924983021
0.0982452004246;0.241234635028;0.0930078674348
0.0982585269037;0.241442748067;0.09310610733
0.098303013765;0.241861168157;0.0931061178238
0.0983449686892;0.24198178553;0.0931188990501
0.0983929479535;0.242037630071;0.0931361717002
0.0986494053956;0.242397110898;0.0931388086413
0.0987731826319;0.242668595715;0.0931548211267
0.0988659671456;0.242887854044;0.0931648831832
0.0989396840958;0.242889953322;0.09318477046
0.0990071301744;0.243001095419;0.0931868434765
0.0990709861401;0.243094447078;0.093199693914
0.0991013845262;0.243387525576;0.0932156336456
0.0991110200132;0.243760497;0.0932609550608
0.0992062035805;0.243898279809;0.0932801487679
0.0992391138028;0.243932629026;0.0935573011822
0.0993891846269;0.244125063162;0.0936667861274
0.0993936531074;0.24415160512;0.0936802600982
0.0994036714997;0.244435395751;0.0937627803058
0.0995110210132;0.244438194772;0.0937778705443
0.0995776864645;0.244871717893;0.0937861213834
0.0995806577799;0.244985007961;0.0937980906527
0.0995868722254;0.245095227387;0.0938528144519
0.0996137716917;0.245114728546;0.0938693856663
0.0996558615013;0.245201924449;0.0938978272462
0.0996684820804;0.245266322777;0.0939315165201
0.0997182969034;0.2454814389;0.093950544846
0.0997235906591;0.245712791249;0.0939993220287
0.0997285468093;0.246226880597;0.0941168676704
0.099793609773;0.246544555205;0.0941564147794
0.0998037571353;0.246854874412;0.0941920321307
0.0998656570306;0.246863015386;0.094198960752
0.09999010942;0.247160702133;0.0942976785452
0.100018513693;0.24747723023;0.0943130569173
0.10006650862;0.24772288831;0.0943244003221
0.100125207729;0.248508849885;0.0943619271151
0.100125839339;0.248627377662;0.0943700805336
0.100146683656;0.248772314456;0.0944264373472
0.100152406032;0.24885508566;0.0944374474512
0.100167247716;0.249213494628;0.0944641953641
0.100222395742;0.249359027485;0.0944930334103
0.100262695325;0.249966188911;0.0944951520899
0.100304125142;0.24997347572;0.094506316796
0.100462079555;0.250080325996;0.0945312155361
0.100584251366;0.250308056868;0.0945522905033
0.100599696976;0.250375599443;0.0945792933748
0.100626974453;0.250486426024;0.0946477835081
0.10063074704;0.250983131668;0.0946706421995
0.100702558085;0.251398090648;0.0946802942106
0.100741008081;0.251568219319;0.0946817953134
0.100818618481;0.251720334339;0.0947215266709
0.100847521513;0.251765715244;0.0947978653912
0.100860140145;0.251831372335;0.0949064813047
0.100954020062;0.251934961331;0.0949457474709
0.100963392468;0.252196535666;0.0950521971351
0.101039766996;0.252201701829;0.0950781983146
0.101140277579;0.252377443062;0.0951597520961
0.101189930862;0.252742456659;0.0951633665834
0.101220191291;0.252798888292;0.0951984544069
0.101252558589;0.252927640599;0.0952074781122
0.101447622993;0.252957907481;0.0952158200806
0.101481433323;0.253367094838;0.0952557631071
0.101491536087;0.253817603933;0.0952744859172
0.10152651478;0.254460747195;0.0953670657568
0.101566603765;0.254486416685;0.0953671962222
0.101616106915;0.254950476375;0.0954231742899
0.101674572715;0.254959213186;0.0955071051339
0.101676876248;0.254997488472;0.0955176595494
0.10170790534;0.256072864711;0.0955598195791
0.101728772611;0.256377997949;0.0955733406504
0.101745911755;0.256604658465;0.0955957716085
0.101757529763;0.256625341655;0.0955977334811
0.101867763254;0.256656264859;0.0956120197208
0.101878850375;0.257037244271;0.0956358789251
0.101915735603;0.257713786382;0.0956457270514
0.102014824866;0.257766336264;0.0956884616968
0.102076536512;0.257875864817;0.0958408620909
0.102087755285;0.257883795618;0.0958470133851
0.102100405065;0.258291780267;0.0958522266763
0.102190159724;0.258582933836;0.0959708200368
0.102211532008;0.259013713984;0.0960040284063
0.102318814437;0.259334162047;0.0960665994569
0.10240215126;0.259913291815;0.0961518350203
0.102473240366;0.260275503233;0.0961565713531
0.102505038078;0.260324598438;0.0962367367735
0.102540712924;0.260359412271;0.096242378277
0.102645130188;0.260591060511;0.0962918076769
0.102649007126;0.260945396448;0.0963700831797
0.102706815621;0.260980125911;0.096434668941
0.102721756283;0.261305125225;0.0964349334526
0.102734960349;0.261536204706;0.0964500388367
0.102738890635;0.26163684642;0.0964893913083
0.102741747816;0.261660085935;0.0965089424627
0.102815316081;0.261889775996;0.0965276937792
0.102870541237;0.262590125677;0.0965282607335
0.102893172015;0.263399903363;0.0965380686232
0.102920157398;0.263831561655;0.096541484339
0.102930538645;0.263848439162;0.0965705213496
0.102940700365;0.263982631286;0.0965997651015
0.102958464372;0.26485335229;0.0966264576893
0.102970714783;0.265085489333;0.0966777707721
0.103306136014;0.265213795519;0.0966918231218
0.103447043059;0.265233658078;0.0967784450857
0.103564427686;0.265281071677;0.0967993130418
0.103595898752;0.265510676695;0.0968837009395
0.103642394538;0.265938846522;0.0969771980708
0.103651627731;0.265954747222;0.0970243931649
0.103749827827;0.266031489794;0.097048891272
0.103780777348;0.266396612142;0.097106016241
0.103810705021;0.266703455444;0.0971109354061
0.103898153473;0.267004221745;0.0971277449501
0.103907129104;0.267156607473;0.0971514306027
0.103915163651;0.267413183385;0.0972039019192
0.103996980203;0.267568261341;0.0972045486077
0.104021744487;0.267670885443;0.0972248265242
0.104052252639;0.267837186259;0.0973448366027
0.104199408268;0.267992565986;0.097418026662
0.10421113028;0.268002717764;0.0974224123558
0.104446365491;0.26829581932;0.097553664782
0.104515803094;0.268366851001;0.0975908097712
0.104550112598;0.268450362989;0.0975935729089
0.10462230072;0.268705429868;0.0976400066173
0.104683750837;0.268771561302;0.0976663283003
0.104738362603;0.268992152772;0.0976729667364
0.104741614795;0.269900038426;0.0977119667319
0.104758850919;0.270080342384;0.0977460019732
0.104762339131;0.270251478532;0.0978134706267
0.104780134216;0.270358791713;0.0979184686865
0.104791060219;0.270441327809;0.0979381996127
0.104791956971;0.270477416997;0.0979668904032
0.104838353257;0.270592416424;0.0979806305823
0.104963561001;0.270790089454;0.098160622687
0.104977359014;0.270814380839;0.0981642985626
0.105011014294;0.271911458831;0.0982331811734
0.105057283555;0.271970476776;0.0982617653494
0.105104845306;0.272164384717;0.098297268719
0.105106529209;0.272299393542;0.0982977813144
0.10523251206;0.272791318039;0.098314885308
0.105235148453;0.273179437265;0.0983242537459
0.105628292998;0.273342689503;0.0984485611787
0.105750897282;0.27344263199;0.0984644235318
0.10578772373;0.273457966116;0.0984916668704
0.105835406709;0.273632777287;0.0985408302939
0.105863082249;0.273718515693;0.0985855933612
0.105864507061;0.274997763718;0.0986478949265
0.105866299632;0.275181000515;0.0986509037486
0.106004813477;0.275765408895;0.0986880660516
0.106021695778;0.27597862651;0.0986954627881
0.106183120275;0.276262820966;0.0987324241089
0.106230543852;0.276356431872;0.0988166793948
0.106262812788;0.276828497276;0.0988341746197
0.106374234599;0.277287163358;0.0988924762728
0.106423830598;0.277325503795;0.0989160974917
0.10642753518;0.277348714876;0.098958547921
0.106458113859;0.277695727663;0.0991364321664
0.106493773358;0.277736660943;0.0992027042432
0.106574953324;0.278123586805;0.0992158274949
0.106637093922;0.27820983477;0.0993303204739
0.106650712705;0.278294264438;0.0994091651134
0.106773919261;0.278412358467;0.0995402405656
0.106791977446;0.27901075058;0.0995442316697
0.106852288339;0.27918360508;0.0995804313137
0.106871708404;0.279263314355;0.0995848253653
0.107042998865;0.279273691528;0.0995943071663
0.107078642575;0.279354048313;0.0997744734381
0.107125854743;0.279620908792;0.0998068211929
0.107183616953;0.279621021452;0.0998383079454
0.107312104767;0.279771801151;0.0998394476665
0.107339754936;0.279774717929;0.0998851272398
0.107533467059;0.280057563232;0.0999347832887
0.107568166399;0.280269816965;0.0999650213825
0.107613619957;0.28060305565;0.100001673889
0.107630395448;0.281057647412;0.100123480889
0.107694247331;0.281101144379;0.100159040475
0.107731320909;0.281201185453;0.10017654479
0.107766227055;0.281208001833;0.100262590522
0.107769096633;0.281749408884;0.100288705101
0.107810922212;0.281965146124;0.10033028988
0.107859061382;0.281994415671;0.100337718451
0.107901563838;0.282045965292;0.100358407723
0.10794422128;0.282072131621;0.100370025326
0.107963856907;0.282210670161;0.100402209003
0.107988655181;0.282337755024;0.100547692391
0.10801884163;0.282419649396;0.100572060196
0.108085238702;0.282458001427;0.100587737673
0.108167208021;0.283506623969;0.100632670843
0.108167958361;0.283580813871;0.100690523552
0.108199495109;0.283832329353;0.10077970376
0.108276585982;0.284220532231;0.100807740403
0.108341143247;0.284366439759;0.100832879137
0.108364537119;0.284949432121;0.100835450827
0.108520849505;0.285327424785;0.10087802026
0.108585304733;0.28565773181;0.100884186813
0.108636997487;0.285890560863;0.100930995326
0.108639001709;0.285907949749;0.100960636539
0.108781990687;0.28639195732;0.100981481889
0.1088550421;0.286534985016;0.101065017307
0.109047129367;0.286621924995;0.101092377218
0.109160561609;0.286695765767;0.1011140371
0.109258695784;0.286724395316;0.101145370872
0.10925886898;0.287160177298;0.101165025139
0.10929476553;0.287306408158;0.101192526161
0.109295564063;0.287415915266;0.101201942652
0.109320668487;0.287491412709;0.101238890675
0.109321466702;0.287651314675;0.101264540607
0.109323675038;0.287789538036;0.101336204484
0.109336743783;0.288148957469;0.101454095186
0.109354154288;0.28818646124;0.101458131704
0.109373800444;0.288420927218;0.101467346174
0.109438440173;0.288627116756;0.101472622212
0.109576465363;0.288667482001;0.10151667037
0.109585379408;0.288693457859;0.101607983362
0.109663266086;0.288823363814;0.101777985076
0.109674097539;0.289110621705;0.101811422327
0.109676991714;0.289348611241;0.101859177557
0.109780097408;0.289739525822;0.101921114826
0.109787553025;0.289992455436;0.101929219239
0.109919235687;0.290022729848;0.10194734239
0.109944781261;0.290034832767;0.102024631466
0.110040801622;0.290232005446;0.102064421341
0.110051529038;0.290531827989;0.102105130036
0.110133533095;0.29055378014;0.102169941174
0.110153658689;0.290746765406;0.102209509244
0.110155956026;0.291357644973;0.10222760433
0.110231407048;0.291369079402;0.102275632545
0.110273843239;0.291370075147;0.102294356842
0.11034698691;0.292221630317;0.102297482074
0.110422480694;0.292639074054;0.102311969094
0.110432781272;0.292712832224;0.102340091582
0.110483750352;0.292761159916;0.10234808946
0.110532892537;0.293493169124;0.10236637261
0.110533597997;0.293675484711;0.102424970897
0.110571967641;0.293682014983;0.102443898781
0.110584819905;0.293895678441;0.102446452287
0.110595970444;0.29391861004;0.102518996342
0.110658391969;0.294033582237;0.102649371802
0.110691694101;0.294211025337;0.102655945621
0.110804759123;0.294622424325;0.10267681476
0.110841855202;0.294752015299;0.102682726794
0.110873590246;0.294892726639;0.102700565116
0.110945145383;0.29522217528;0.102721886606
0.110950294168;0.295427215721;0.102739345526
0.110955039253;0.295479280816;0.102750148849
0.111089901897;0.295589231794;0.102805107965
0.111101638666;0.295647374137;0.102825593056
0.11113546867;0.296442167336;0.102868047727
0.111208762194;0.296801803785;0.102933617107
0.111302807412;0.297303913991;0.102996568104
0.111343608967;0.297312761332;0.103026671112
0.111346465461;0.297680796755;0.1030470981
0.111374943986;0.297711209407;0.103097537195
0.111392058889;0.297965337778;0.103104819861
0.111409830465;0.29852311036;0.103129896655
0.111411088585;0.298789894979;0.103196487643
0.111559692812;0.299030325788;0.103295677971
0.11156300914;0.299054929281;0.103358697184
0.111632651757;0.299367738481;0.103360529818
0.11168945947;0.299390240232;0.103389143563
0.111741109699;0.299763648544;0.103412727304
0.111760459096;0.30073875054;0.103560608994
0.111788915608;0.30088976553;0.103724784414
0.111973341449;0.301232844016;0.103860592832
0.111989952374;0.301738919618;0.103930865771
0.112101974751;0.301793913407;0.103967084121
0.112121223131;0.302055881784;0.1040474978
0.112235042416;0.302133235679;0.104095527804
0.112240899448;0.302310366291;0.104130452418
0.112271456324;0.302424860118;0.104158289427
0.112492234758;0.302652551341;0.104205509336
0.11250830816;0.302694301814;0.104206724259
0.112513057008;0.302987485958;0.104208842466
0.112514800865;0.30302779789;0.104218371779
0.112526582329;0.303191766957;0.104221274749
0.112565044639;0.30334530994;0.104227773003
0.112571167139;0.303488296264;0.104236268586
0.11258841249;0.303592866362;0.1042437484
0.112623013148;0.303698274871;0.104376740162
0.112628373148;0.303995651451;0.104442799133
0.112784675025;0.3040653928;0.104448040726
0.112834057552;0.304157037258;0.104489624802
0.112834496502;0.304220197764;0.104554132679
0.112853015566;0.304661254959;0.10458045333
0.112921007689;0.304905502077;0.104642550976
0.112942273367;0.305089413851;0.104674585369
0.113022023057;0.305349333828;0.104677315449
0.113146615014;0.305442218737;0.104818440629
0.113194456588;0.305688227195;0.104856345168
0.113242041831;0.305869190255;0.1049663486
0.113276302946;0.306320390457;0.1049684895
0.11330546182;0.306808184024;0.105008441288
0.113393980182;0.306945362797;0.105153004019
0.113535153385;0.308251485358;0.105160162807
0.1136837618;0.308368995428;0.105252794586
0.113701699611;0.308420039146;0.105261465398
0.113736636887;0.308530450875;0.105277491181
0.113744342928;0.308677642286;0.105465379107
0.113784500686;0.308721670011;0.105503759759
0.113784948587;0.309311877981;0.105563878271
0.113854173029;0.309344936802;0.105594045306
0.113874736;0.309398606375;0.105612898468
0.113876516925;0.309413804459;0.105617079075
0.113886815538;0.309699625463;0.10571592695
0.114011603429;0.309784392669;0.105745560723
0.114068495239;0.310007505129;0.105767625418
0.114090562631;0.310408979008;0.106049125862
0.114145026068;0.31064527549;0.106111073638
0.114156844138;0.311232421025;0.106144793943
0.114167949732;0.311275931697;0.106187159213
0.114187999717;0.311411800228;0.106244455735
0.114206012745;0.311545102597;0.106253402617
0.114269492982;0.312148290332;0.106275674915
0.114308486576;0.312188248642;0.10631572955
0.114336655506;0.312230728452;0.106320358814
0.114374716631;0.312516148681;0.106353978318
0.114375759667;0.31311484442;0.106359350917
0.114483755427;0.313297671537;0.106382757273
0.114516253337;0.313303403882;0.106438014153
0.114569548663;0.314714370081;0.106447975427
0.114672906549;0.314751732371;0.106469075501
0.114703915635;0.314956486529;0.106471720692
0.114711623102;0.314958551404;0.10649783354
0.114766031242;0.315202709275;0.106543076357
0.114851456391;0.315836999593;0.1065803269
0.114895560496;0.315977204781;0.106616328654
0.115032454011;0.316476620326;0.106687745309
0.1151927887;0.316610335451;0.10674096081
0.1152008339;0.31671986152;0.106812221529
0.11533539998;0.316752636183;0.106881074184
0.115389123386;0.31684748541;0.106974142477
0.115407039738;0.316853164499;0.107018673871
0.11545860051;0.316890766495;0.107093109299
0.115473283755;0.31703644273;0.107202659655
0.11555091357;0.317157731909;0.107223898245
0.115764454189;0.317171918453;0.107244096369
0.115780339187;0.318024665941;0.107247904636
0.115800316416;0.318071596521;0.107289935318
0.115827079885;0.318167818423;0.107373571525
0.116006829198;0.319242099557;0.107489546778
0.116166358415;0.319914124697;0.107716127792
0.116237889394;0.319961331017;0.107781067045
0.116239191966;0.320277265667;0.107790932517
0.11634159348;0.320527945643;0.10811662278
0.116413361348;0.32073191686;0.108193830535
0.116482911024;0.320734314911;0.108306758785
0.116541794665;0.321117426103;0.108331191006
0.116545928051;0.321332767059;0.10834891507
0.116627757839;0.321414240893;0.108384269589
0.116637485764;0.321621399267;0.108513923256
0.116737105061;0.321648490087;0.108646551506
0.116754697194;0.321707405474;0.108701848995
0.116774498142;0.322032426407;0.108741004015
0.116780629739;0.322143803458;0.108819183622
0.116820946825;0.32238214714;0.108997647586
0.116881470237;0.322451916449;0.109046902468
0.116987344266;0.322620795834;0.10908892931
0.117021640502;0.322970761266;0.109143314284
0.117059500873;0.323252509646;0.109206560123
0.117061871199;0.32331845012;0.109235040142
0.1170635213;0.323460277797;0.109252573252
0.117074751249;0.323744727978;0.109318066819
0.11716896299;0.324066457695;0.109647043181
0.11738504435;0.324693042781;0.10969153967
0.117414804327;0.324860161373;0.109709888302
0.117479944983;0.324891990742;0.109722402529
0.117590935433;0.325372504254;0.109741897036
0.117609722516;0.325769643423;0.109779327034
0.117627606287;0.325845797506;0.109782038111
0.117637218511;0.326072373286;0.109787714075
0.117757389509;0.326309046287;0.109835993545
0.117810816585;0.327076288644;0.109859578965
0.117822154587;0.32719498357;0.109898374063
0.117844762632;0.327407362562;0.109939325541
0.1178619457;0.327454441308;0.109999718694
0.117879738071;0.327613851687;0.11000901156
0.117887065881;0.327799637866;0.110016670796
0.117960757275;0.327920640569;0.110036638781
0.118086469792;0.328003026779;0.110044388927
0.118097721701;0.328323034464;0.110106776056
0.118099804457;0.32839224986;0.110116156019
0.118312026584;0.328763822458;0.11020849381
0.118331607019;0.32894847341;0.110249103604
0.118345257653;0.329436662863;0.110323093285
0.118361869905;0.329524944451;0.110371285981
0.118493439794;0.329543094119;0.110426772243
0.118503740788;0.329609125489;0.11048697303
0.118503920884;0.329835334119;0.110514096355
0.118529782036;0.329962677002;0.110545950983
0.118674437432;0.330043459338;0.110573696211
0.118699279768;0.330139539549;0.110624922444
0.118780377118;0.33046376877;0.110639075628
0.118844497203;0.330508156764;0.110675005227
0.118848733954;0.331131935469;0.110686259068
0.118987814004;0.331164693145;0.110718842758
0.119061224738;0.332637561233;0.110728730384
0.119066537728;0.333117079812;0.110734035154
0.119072226696;0.333456487127;0.110757716231
0.119080195083;0.333859393611;0.110886256511
0.119103624878;0.334019199623;0.110933437877
0.119143876883;0.33420971986;0.111012521465
0.11926982796;0.334307009151;0.111028270867
0.119278139462;0.33527025703;0.111224883572
0.119337826415;0.335522055435;0.111235763401
0.119369401044;0.335611771975;0.111331021561
0.119386843069;0.335897324512;0.111340065357
0.119456847425;0.336149515059;0.111449891267
0.119481389079;0.336500545592;0.111458995797
0.119516470343;0.336811445682;0.111507527077
0.119529168647;0.337251695765;0.111537878005
0.119565038286;0.337339534698;0.111560588475
0.119582125254;0.337456021887;0.111656361711
0.119683516394;0.338728932516;0.111657069871
0.120056983819;0.3388234246;0.111672014048
0.1201364576;0.339162262342;0.111686440951
0.120189492144;0.339211406335;0.11189173202
0.120230417989;0.339238827366;0.111939430937
0.120276234927;0.339987934677;0.111965203273
0.120346739428;0.340425735889;0.111968723981
0.120370528287;0.340474463576;0.111979800999
0.12048091939;0.340891077838;0.112039322698
0.120493885239;0.341214039735;0.112112019862
0.120552625265;0.341531636937;0.112128110292
0.120680789895;0.342099370293;0.112141361921
0.120719178072;0.342217611985;0.112151031046
0.120742184333;0.343427869572;0.112231908497
0.120879610451;0.343733174712;0.112309545752
0.120890478038;0.344855965435;0.112425424848
0.120918932992;0.345288835125;0.112470223368
0.120985773837;0.345440486308;0.112514969915
0.121129882674;0.345735438616;0.112542032123
0.121154275849;0.34599740846;0.112564740393
0.121154864565;0.346635301424;0.112664875451
0.121157170954;0.34705631035;0.112904115489
0.121206245366;0.347475405195;0.112943881078
0.121307735254;0.348162525098;0.112952561963
0.121335385868;0.348782447151;0.112986862283
0.121337636024;0.349170386374;0.113187263907
0.121635210354;0.349193081617;0.11320385211
0.121651454989;0.349788231507;0.113205330981
0.121728747578;0.349889055168;0.113276815926
0.121877851831;0.349980848277;0.113292885257
0.121892408391;0.350307050337;0.113330020157
0.121903102642;0.352041921506;0.11341121806
0.121926035099;0.352372403461;0.113446973442
0.121958114695;0.352585475729;0.113489653119
0.122085834726;0.353030358641;0.113588301744
0.122123220682;0.353159257624;0.113682748383
0.122185490376;0.353870096988;0.113727304116
0.122198548249;0.354173536544;0.11379186132
0.122229191084;0.355307965033;0.113861462666
0.12225103647;0.356191144514;0.11391216823
0.12242110879;0.356361084306;0.113981131463
0.122517906054;0.357357248759;0.113991410319
0.122521718498;0.357607602152;0.114009038968
0.122525830604;0.35760812756;0.114061966885
0.122608117322;0.3577579306;0.114067461412
0.122612673528;0.358461116495;0.11410571253
0.122861893518;0.359209476015;0.114134902641
0.122877730418;0.359435531647;0.114234791847
0.12290135131;0.36015991162;0.11434865281
0.122904063956;0.360245106097;0.114481760389
0.122941688555;0.360398889357;0.114492083305
0.12297013472;0.360645325546;0.114500769693
0.123062147362;0.360825149116;0.114564213258
0.123222074221;0.360923404277;0.114796830632
0.123368765245;0.36149785554;0.114828465949
0.123417535343;0.361512182186;0.114953822254
0.123484307398;0.361728382193;0.114979552351
0.123487306069;0.362069670125;0.115028873662
0.123528571857;0.36224005005;0.115137083742
0.123541383759;0.362775960788;0.115184768047
0.123656513991;0.363273411757;0.115223624175
0.123676810035;0.363952267587;0.11542667452
0.12375325812;0.364422188058;0.115631454436
0.123787252866;0.364548543167;0.115699523542
0.123904774604;0.364838486017;0.115826564179
0.123911226724;0.364992840906;0.115832715435
0.123984119646;0.365064116863;0.115880510275
0.124017651554;0.365785694926;0.115917375599
0.124080088541;0.36592066167;0.116047882583
0.124088690762;0.366026222525;0.116052632476
0.124337349185;0.36607773379;0.116075844958
0.124421695985;0.366321005034;0.116090862745
0.124479036645;0.367309421788;0.116144282193
0.124622007258;0.367332691524;0.116148509824
0.124778914904;0.367591116385;0.116208106063
0.124780154096;0.367603131735;0.11620819631
0.12495726014;0.369543289442;0.116242620929
0.124977871173;0.369731338268;0.116311786264
0.125179823407;0.369971955959;0.116353425212
0.125183498589;0.370066840112;0.116397819249
0.125235224182;0.370861021737;0.116441840033
0.1253694641;0.372884337317;0.116500534802
0.1253956202;0.374242874875;0.11655380284
0.125438744451;0.374358919945;0.116580518716
0.125442896401;0.374517547692;0.116631109544
0.125457379498;0.376454584878;0.116635426921
0.125556604739;0.376493656926;0.116745864818
0.125833164919;0.376759641523;0.116763182298
0.125850525748;0.376954117268;0.117019634447
0.125906399527;0.377092414235;0.117054214881
0.125966600161;0.377297525145;0.117092968391
0.125969539523;0.377537326532;0.1172116257
0.126115069745;0.377574090228;0.117268369953
0.126298759375;0.377909240948;0.117317757949
0.126303593233;0.378054017847;0.117345087532
0.126388625678;0.379261488907;0.117347086918
0.126394031323;0.379800501454;0.117383077168
0.12645360289;0.37989338738;0.117568139003
0.126529982574;0.38053881499;0.117590467108
0.12653787543;0.380854881567;0.117787194368
0.126551612883;0.381227791842;0.117859217335
0.126643811004;0.381586740027;0.117877400189
0.126740216364;0.382368816532;0.117892827325
0.12674858717;0.382785342592;0.117919081105
0.126985558664;0.382947294967;0.118041329859
0.126995647287;0.383451042146;0.118131357765
0.12714114305;0.383500359623;0.11815111814
0.127166787495;0.383776290141;0.118155352162
0.127283720871;0.383976431743;0.118178651147
0.127324891006;0.384467576358;0.118188857495
0.127396762418;0.385024928098;0.11823451373
0.127440764441;0.38656690943;0.118235730651
0.127457166714;0.386959422191;0.118335173621
0.127538806366;0.387067516706;0.118360398879
0.127552056882;0.387421901349;0.118375066858
0.127643742519;0.387495107024;0.118542778769
0.128022124952;0.387824593014;0.118577014581
0.128147467973;0.387991786828;0.118601717388
0.12831822857;0.388767961521;0.11863729345
0.128375379657;0.388902422735;0.118737101138
0.128506437727;0.389569990465;0.118747335935
0.128589066946;0.390730239037;0.118760420153
0.128821518111;0.390795293109;0.118777532625
0.128923202927;0.39085829955;0.118834552386
0.129051947663;0.391242970705;0.118851910671
0.129071077382;0.391739792036;0.118986645053
0.129104479273;0.391906051926;0.118988060781
0.129109117335;0.391925625216;0.119032004344
0.129120494957;0.392011586777;0.119095742953
0.129317294029;0.392052278401;0.119193093539
0.129333839354;0.392093539549;0.119390800095
0.129533745077;0.392122878349;0.119425388816
0.129547320531;0.39216744735;0.119446040537
0.129651466494;0.392228687375;0.119450808344
0.12967948605;0.392237437675;0.119513562127
0.129755586435;0.392246676337;0.11979980754
0.129783950976;0.392394721654;0.119866759558
0.129789057936;0.392424584311;0.119905023832
0.129856974845;0.392444655284;0.119938532657
0.129874733756;0.392602674353;0.120027157153
0.129981558973;0.392616362534;0.120036249582
0.129997115221;0.392657575709;0.120071594762
0.130008514569;0.392676721059;0.120139855814
0.130107878028;0.392894496906;0.120188882646
0.130141292881;0.39308850828;0.120194317681
0.130147497236;0.393249023921;0.120207839425
0.130166454047;0.394170402444;0.120211708632
0.130168363134;0.394315148037;0.12030209252
0.130175050994;0.395369399693;0.120362646292
0.130195333803;0.395614488718;0.120549937508
0.130241327554;0.396057719179;0.120740536265
0.130250125958;0.396500959513;0.120777590732
0.130335698434;0.396638553736;0.120824550387
0.130444037234;0.397874393274;0.120836126261
0.130496512841;0.398241918224;0.120868925347
0.130518891761;0.398476705235;0.120915936796
0.1305302186;0.398891082852;0.120917115367
0.130604131017;0.399054363987;0.120967048113
0.130605839107;0.399322231618;0.120971365482
0.13067700602;0.399750532017;0.121005715249
0.130710325847;0.400904999386;0.121032825464
0.130823519925;0.40109051455;0.121083372241
0.130841803216;0.401798332334;0.121202660567
0.130898231348;0.401984339203;0.121275116012
0.131040541801;0.402005364302;0.121342729087
0.13105785432;0.402982685929;0.121356265203
0.131098929824;0.403542131846;0.121374506098
0.131134346026;0.403562810106;0.121600828836
0.131164867632;0.40400110612;0.121605208767
0.131204090821;0.404016166087;0.121783906955
0.13122494324;0.404326418469;0.12178711569
0.131228096589;0.404504382003;0.121831741592
0.131318022791;0.404848165567;0.121928132903
0.131450656315;0.404877878421;0.121942444072
0.131502671408;0.405256393691;0.121956646455
0.131772111013;0.406061068272;0.122002589828
0.1318300106;0.407561003509;0.122032843039
0.131945031704;0.407574952;0.12206731423
0.131979999802;0.407634224937;0.122067528007
0.132031433967;0.407765547845;0.122076440308
0.132047302524;0.40823613464;0.122121597941
0.132146990723;0.40825403442;0.122152314256
0.132186511828;0.4088715024;0.122173741479
0.132200113743;0.409687980957;0.122191105359
0.132315336816;0.409913221049;0.122219424818
0.132364897053;0.410316911334;0.122222215401
0.132389938947;0.410329964224;0.122277767403
0.132436177852;0.410349115481;0.122296155387
0.132474060941;0.410643432246;0.122497330798
0.132565236612;0.411480991253;0.122502290952
0.132568175423;0.411668574993;0.122508436756
0.132584585826;0.414578251156;0.122524489798
0.132586442154;0.415952098625;0.122653405271
0.132642700591;0.416721171473;0.122663415794
0.132675765593;0.416780993199;0.122738678256
0.132748747816;0.417776804706;0.122785715093
0.132780439801;0.417807518764;0.122838172825
0.132817245103;0.418482757438;0.123016571297
0.132926942084;0.418839175483;0.123060927099
0.132953349324;0.418942106771;0.123085690032
0.132993043916;0.419667033025;0.123138604009
0.133022484097;0.419940755558;0.123180017519
0.133039108687;0.420919394952;0.123402435854
0.133049501737;0.421660983986;0.123455626314
0.13323813463;0.421959148736;0.123678081973
0.133248293499;0.423675177672;0.123792708074
0.133294962715;0.423743652018;0.123882842594
0.133324008535;0.424324352078;0.12388418327
0.133516058384;0.424411958321;0.12391807896
0.133522217526;0.42465296658;0.123984091602
0.133591127259;0.424968457833;0.124053828706
0.133710291228;0.426210446396;0.124061212707
0.133717173993;0.42621880176;0.124123019102
0.133731176504;0.426287485655;0.124149767239
0.1337700491;0.426864585268;0.124151444669
0.134001126766;0.427023939512;0.124167419147
0.134024560359;0.427223047278;0.124185746585
0.1340615673;0.427710084553;0.124196974652
0.134169088783;0.427842239717;0.12427625575
0.134179179671;0.429600735878;0.124287005966
0.13421514649;0.430628739367;0.124371881896
0.134247292724;0.431451383096;0.124420308566
0.134261247492;0.432953510402;0.12451886194
0.134282293303;0.43344367051;0.124538879893
0.134302625322;0.434874425206;0.124600976601
0.134329150716;0.435679704716;0.124618711121
0.13432977533;0.436997152552;0.124642921512
0.134430104883;0.437187076538;0.124750989882
0.134473657948;0.437361046065;0.124949228247
0.134505214741;0.438054972241;0.125019103765
0.134525698323;0.438704048254;0.125109868638
0.134539871107;0.438723515139;0.1251393381
0.134682762507;0.438823545009;0.125165990696
0.13475680178;0.439096589038;0.125202000883
0.134780889729;0.439584017228;0.125244723051
0.134793716053;0.439841539724;0.12531466077
0.134905169053;0.440357596585;0.125397988129
0.134919686857;0.440714904736;0.125405162885
0.134920503358;0.440831890971;0.125479697987
0.135039589167;0.441912822102;0.125498777955
0.135058706624;0.442296260049;0.125525695848
0.135168183564;0.442453907487;0.125589363515
0.135272164947;0.443418093503;0.125627675539
0.135292336112;0.444095449707;0.125636288341
0.135335113984;0.444273716519;0.12567473298
0.135367393643;0.444569536692;0.125695121469
0.135396496573;0.445262404716;0.125717704375
0.135443734225;0.445832273022;0.125852931168
0.135465144563;0.445926827932;0.125858821133
0.135472429327;0.445927265224;0.125860285456
0.135679621718;0.446863766496;0.125924815996
0.135704061764;0.447581151564;0.125940113085
0.135749677088;0.447718113548;0.125960896528
0.135757367866;0.448324701047;0.125993320283
0.135905410354;0.448628158579;0.126075458001
0.136063254234;0.448885543339;0.126124275385
0.136115945735;0.449148758038;0.126148635563
0.136122616407;0.449479733986;0.126259015955
0.136124904428;0.449776890137;0.126398161729
0.136157203383;0.450331602227;0.12642614135
0.13618523987;0.450694514265;0.126430079896
0.136208954385;0.451412393345;0.126474154392
0.136221719543;0.451810551653;0.126491919669
0.136314809759;0.452481070435;0.126560533729
0.136326124959;0.452686148876;0.126561228988
0.136473499203;0.454809083663;0.126619192804
0.136478751714;0.455099863762;0.126674954894
0.136610580349;0.456618832907;0.126677588323
0.136611437701;0.457757414177;0.126794771959
0.136629560675;0.457842202753;0.126801763213
0.136683854782;0.459053573089;0.126811538787
0.136705291439;0.459253828392;0.126844904256
0.13670995724;0.459694192064;0.126988245633
0.13690778849;0.460102437109;0.127002234549
0.136911444636;0.461268031501;0.127017098237
0.137023948774;0.461577080897;0.127019968683
0.137129784068;0.461833572155;0.127033942646
0.137241862558;0.461993596182;0.127044804484
0.137249011193;0.462327357504;0.127088545821
0.13743971012;0.462377377266;0.127146310566
0.137511455081;0.462453944316;0.127164762898
0.137563507219;0.46333395206;0.127177426644
0.13761984115;0.463662972813;0.127204631712
0.137757917695;0.464167966435;0.127319529731
0.137809400139;0.464193149217;0.127403277129
0.137882789236;0.464918388658;0.127410996878
0.138024645696;0.465062174195;0.127420786941
0.138103511458;0.465153596696;0.127488840428
0.138111030729;0.465716204485;0.12760723675
0.138226269734;0.465770240556;0.127633868456
0.138286531227;0.4658680194;0.127634485948
0.138384194025;0.466117105666;0.1277825279
0.138484240627;0.466247143742;0.127822975363
0.13854673276;0.466344999816;0.127867539695
0.138557665151;0.466352073423;0.127893047155
0.138613720446;0.466914758355;0.127894327859
0.138801737135;0.467217538002;0.127934933515
0.138904678888;0.467361837657;0.128096172452
0.138930448271;0.467559171432;0.128112053761
0.138956768525;0.467942907872;0.128115321351
0.138971966132;0.468185087397;0.128125953624
0.138977832303;0.468218714849;0.128330666143
0.139044146225;0.468424131935;0.128393994968
0.139050555582;0.468518756168;0.128454771696
0.139057757719;0.468568482596;0.128505495966
0.139098760553;0.468694180378;0.128510046315
0.139230167467;0.469178307699;0.128512779616
0.139240277691;0.472551180992;0.12863266839
0.139276337899;0.472686081714;0.128700655371
0.139370474871;0.472951770877;0.128859556528
0.139410402574;0.473796439178;0.128871673529
0.139449295817;0.473928263588;0.128881230486
0.139488839382;0.474046440634;0.128886916184
0.139490193176;0.47500069932;0.128930339558
0.139568551609;0.47594273457;0.128946309429
0.139604377129;0.476269087901;0.128956977464
0.139606732974;0.476393985812;0.129121674159
0.139608656875;0.477524379541;0.129308992529
0.139676899761;0.477706507918;0.129401513177
0.139703894571;0.478030644097;0.129419370964
0.139705845978;0.479773328147;0.129510984181
0.13973921731;0.479850408149;0.129625122624
0.13978153561;0.480110145468;0.129659451442
0.140023070456;0.480680728408;0.129867064615
0.140130902345;0.481005463358;0.129977933558
0.140147528024;0.481017379864;0.130009512527
0.140151824217;0.481922660022;0.130054408087
0.140206940741;0.482207958667;0.130083498859
0.140210579371;0.48288907409;0.130175987215
0.140219700392;0.483767573286;0.130369718311
0.14028338443;0.484050366859;0.130408823692
0.14056059148;0.484294200637;0.130411114824
0.140564766312;0.484746695673;0.130432562794
0.140657212042;0.484777272153;0.130446767566
0.140707355533;0.485762963096;0.130465163588
0.140736361378;0.485797150951;0.130478282944
0.140833944797;0.486353858932;0.130556080817
0.140991454456;0.486557104344;0.130598552061
0.140999630011;0.487106897743;0.13060007092
0.141026122268;0.487179233687;0.130618438472
0.141042638877;0.487910509388;0.13070917622
0.141394336799;0.487987440468;0.130748543644
0.141436866014;0.488571833476;0.130752335223
0.141718909992;0.48946643283;0.130775092866
0.141802316498;0.490006787693;0.130890469375
0.14183176098;0.491191541382;0.13109810553
0.141847350196;0.491228570092;0.131189826713
0.141906089916;0.491646592031;0.131314106332
0.141953358325;0.491679097136;0.131465720686
0.142065829733;0.492096528063;0.131503678015
0.14214023951;0.492206576955;0.131582144128
0.142160248989;0.492212951711;0.13161999545
0.142218267478;0.492254195619;0.131684086809
0.142218830181;0.492266719425;0.13171880039
0.142353060708;0.492284066645;0.131822667296
0.142464110639;0.492299588826;0.131834758202
0.142470796147;0.492307770208;0.131966492211
0.142489121164;0.492316396026;0.132013896118
0.14262411565;0.49231977372;0.132075937962
0.142766729498;0.492328862308;0.132117503911
0.142775668173;0.492330295449;0.132151585894
0.142848294581;0.492378284894;0.132171988144
0.142918051504;0.492405788971;0.132401175145
0.142975365653;0.492422921687;0.132406323232
0.142985539225;0.492485360669;0.132495989676
0.143003036771;0.492938603828;0.13252295142
0.143042773964;0.494308560098;0.132570530491
0.143045915092;0.496431282962;0.132648208465
0.143047811353;0.497224113673;0.132661566486
0.143053872997;0.498494076715;0.132681225358
0.14310948426;0.499223998448;0.132837112726
0.143174225258;0.499588497363;0.132855854781
0.143272236596;0.500314372296;0.132874682138
0.14329947212;0.500649216931;0.132968722886
0.143530843799;0.5009689453;0.133012253313
0.14360241495;0.501327210116;0.133018896242
0.143642492405;0.501527273736;0.133019469656
0.143707897621;0.501684132327;0.133021543664
0.14386830109;0.502745905887;0.133129988353
0.143909978382;0.506002200939;0.133319347805
0.14391528877;0.506458441177;0.133403808528
0.144188045613;0.506561760252;0.13343408447
0.144193906789;0.507620917067;0.133466337438
0.144236059683;0.507975832295;0.133561410796
0.144239581478;0.50809072217;0.133667974888
0.144294767472;0.508546199964;0.133669933997
0.144297761095;0.508734154152;0.133758081144
0.144353216352;0.508758768993;0.133849774006
0.144432103639;0.509790913022;0.13387647533
0.14449838164;0.511344985991;0.133962534853
0.144582748351;0.511418693485;0.134025747704
0.144633776854;0.511513191869;0.134093510701
0.144648910168;0.512264057907;0.134099792627
0.144666485547;0.513967085376;0.134144529387
0.144707131943;0.51570401015;0.134170766064
0.144763072938;0.516182543876;0.134203123415
0.144780979224;0.518186345254;0.134318382308
0.144876961712;0.5186177324;0.13431964961
0.144911092319;0.519476603978;0.134384203974
0.145050995394;0.519820300277;0.134408245818
0.145214236258;0.520173256379;0.134528769529
0.145257131204;0.521252815458;0.13456969247
0.145344623068;0.52199955426;0.13470903723
0.145364666863;0.522368113098;0.1347889648
0.145421157511;0.522578864157;0.134789559017
0.145471666529;0.522766574662;0.134876366513
0.145600760987;0.523938313469;0.135227433771
0.145624492573;0.524501454674;0.135348418411
0.145725415561;0.524941890481;0.135460095372
0.145727361244;0.525026722402;0.135684131294
0.145852946567;0.525187010492;0.135699975014
0.145996948371;0.52590760669;0.135706087443
0.146095010162;0.52780578325;0.135735593709
0.146232875422;0.527815245824;0.135836159072
0.146425643156;0.529698776315;0.135855976354
0.146610924844;0.529835616784;0.135881476143
0.146747688715;0.530532122615;0.135956495116
0.146804888625;0.530641742572;0.136005949479
0.146862320621;0.531886074518;0.136141695737
0.146906056677;0.532849574712;0.136224259198
0.147015423678;0.533448135975;0.136367217388
0.147097875396;0.534654150611;0.13641851098
0.147107321563;0.535088264859;0.136435100702
0.147144649009;0.535313048529;0.13644022976
0.147300328185;0.535912701204;0.136445888321
0.147349828012;0.536022300752;0.136462265013
0.14742581725;0.53712840118;0.13651180437
0.147427763785;0.537199728836;0.136762412933
0.147466424841;0.537635245427;0.136811693261
0.147509577349;0.538055835732;0.13704180244
0.147511950947;0.538147064931;0.137055266983
0.147600632407;0.539485122804;0.13724466126
0.147703884343;0.541918361993;0.137298760494
0.147764568368;0.542346449795;0.137409303559
0.14782909741;0.54259261051;0.137559919369
0.147850513466;0.54326432388;0.137652600746
0.147866427399;0.543642536814;0.137672555588
0.147891010826;0.546632690217;0.137682578655
0.147910614016;0.546765703254;0.137698524972
0.147916868414;0.546829648356;0.137760616065
0.147918846092;0.547478896868;0.137762488875
0.147938098542;0.547680153153;0.137764831958
0.148018299407;0.549408841044;0.137804733004
0.14840719861;0.549575281437;0.137808551543
0.14859949776;0.551008577561;0.137854194621
0.148696049914;0.551011690595;0.137992418499
0.148823002227;0.552751653702;0.138009736676
0.148935568935;0.554309277975;0.138024628039
0.149081142633;0.556706664783;0.138036214058
0.149185636433;0.556722395855;0.138064519111
0.14919851727;0.557536967896;0.138129653227
0.149243899936;0.557778684069;0.13818337861
0.149259900096;0.558514140958;0.138285888077
0.149267275886;0.561145290643;0.13836956783
0.149280908098;0.56340123679;0.138469919739
0.149392640317;0.565649612403;0.138474195332
0.149599503823;0.565657069906;0.138519824219
0.149901379048;0.566232609662;0.138604876354
0.150265990275;0.567375275883;0.138610337284
0.150271617035;0.567917342734;0.138614237674
0.150293304982;0.569195087834;0.138623405727
0.150305430762;0.571963353586;0.138735337327
0.150409172582;0.573909249193;0.138812925448
0.150545406412;0.576062452211;0.138815274442
0.150810570567;0.577139754304;0.13884102636
0.150833201899;0.577298925189;0.138910334375
0.150906960461;0.579494438332;0.13894859952
0.150947969736;0.579645133449;0.138968916693
0.150988326185;0.579774989997;0.138986584945
0.150999892456;0.583456298599;0.139091013567
0.151011104445;0.585052191857;0.139156335104
0.151107977168;0.587046860686;0.139171960637
0.151189479299;0.588542323279;0.139194174118
0.151219004113;0.589980468213;0.139333003109
0.151333696476;0.590243096715;0.139476855509
0.151333923401;0.59076244723;0.139566675874
0.1513400373;0.592590222547;0.139622841039
0.151352860047;0.592997473401;0.139651189494
0.151385762688;0.593197418529;0.13972672429
0.151387503451;0.593652080041;0.13983099286
0.151458255016;0.594077071062;0.139867841524
0.151523656547;0.596065513532;0.139928760147
0.151569035975;0.596688144376;0.140038037776
0.151606959621;0.598180648282;0.140064115863
0.151615088323;0.600383130506;0.140146085251
0.151765116168;0.600551494017;0.140182573385
0.151794393474;0.601669237594;0.14021336518
0.151860971312;0.603655073255;0.140231216315
0.151898804846;0.605460024944;0.14029423794
0.152111321877;0.606258992659;0.140365397416
0.152119832275;0.607459093313;0.140569713934
0.152138205316;0.608712698717;0.140586578774
0.152235632117;0.609452472308;0.140631192748
0.152256844993;0.609558360383;0.14064904697
0.152289639867;0.610150812138;0.140680218316
0.152293045706;0.610908257094;0.140706671427
0.152380577824;0.611149740915;0.140724474596
0.152384656678;0.612624975415;0.140909495828
0.152559616144;0.613265663851;0.140979686609
0.152580507919;0.616590342949;0.141066171632
0.152621658845;0.620641180736;0.141448147617
0.152664690368;0.620741919868;0.141560801305
0.152846206707;0.621686462095;0.141563245779
0.152954151868;0.621827893324;0.14161396222
0.152965348202;0.621847940847;0.141615521331
0.153042153892;0.622533471586;0.141723349707
0.15314774563;0.623285925378;0.141758520992
0.15339374716;0.624852041639;0.141787748865
0.15340574496;0.629312990361;0.141901487467
0.153632960482;0.632677719337;0.142006583367
0.153820162516;0.632727642687;0.142007270276
0.154013325694;0.632992657526;0.142026830125
0.154128753239;0.633158193132;0.142035033752
0.154139966174;0.633574142899;0.142169333629
0.154196634893;0.634848047377;0.142177118959
0.154198636792;0.636402674516;0.142185878848
0.15423740897;0.636561941311;0.142196387337
0.154276196543;0.639397454438;0.142296235245
0.154324022921;0.641688180935;0.142345906845
0.154353024097;0.645094456839;0.142363235399
0.154387129874;0.649100995391;0.142429289551
0.154607240492;0.649217726476;0.14245406308
0.15460735982;0.655129081772;0.142514526525
0.154615215892;0.655342129038;0.142618913733
0.154640596897;0.657042641927;0.142626929022
0.154669431586;0.657196484268;0.142663936619
0.154837129694;0.657426791099;0.142687405988
0.154996643582;0.659052438573;0.142749125104
0.155074023358;0.660536120199;0.142824140373
0.155103976146;0.661413614081;0.142874885791
0.155150954066;0.662555405274;0.142900802737
0.155197895646;0.662689652735;0.142914530624
0.155235116299;0.663606418307;0.142994647482
0.155241629729;0.664000330897;0.143078569917
0.155367064096;0.665666547869;0.143185317929
0.155369026372;0.66606678612;0.143373396556
0.155401257204;0.666446903411;0.143378109661
0.155465683576;0.667173967606;0.143439657027
0.155583057995;0.668275641499;0.14356441832
0.155690709613;0.668414345654;0.143574196473
0.155744654019;0.668765463847;0.143579983308
0.155783462612;0.669203205702;0.143597059072
0.155865095227;0.670048533943;0.143688741249
0.155915427001;0.673294541233;0.143728023813
0.156026495113;0.673801620075;0.143772539812
0.15612043434;0.674085847958;0.143862712949
0.156245510274;0.676080342972;0.143904241231
0.156430841969;0.677765837088;0.143921153087
0.156531761296;0.678116571388;0.143924648118
0.156543973697;0.679629039381;0.143970780241
0.156571346108;0.679652863097;0.14397120218
0.156653509138;0.680873247171;0.144199378995
0.156678709397;0.681349044652;0.144239669736
0.156695829327;0.681547942988;0.144670028119
0.157069883821;0.683736209505;0.14472156124
0.15719185479;0.68943291956;0.144739475542
0.157242051637;0.691795999244;0.144940108078
0.157283762928;0.692122125896;0.145017404359
0.157349607626;0.693122784262;0.145083314152
0.157356582287;0.693851522978;0.145113561483
0.157420560058;0.693985932488;0.145180151457
0.157487917008;0.694153976717;0.14518333191
0.157585546282;0.696619649695;0.145228069321
0.157607324688;0.697460694383;0.145323966026
0.157734431868;0.700801417555;0.145451178132
0.157797030357;0.701155780004;0.145467992175
0.157873572777;0.701368930635;0.145481611256
0.158015959385;0.702705754936;0.145501576541
0.158019378288;0.70307395316;0.145590064948
0.158177848741;0.703985053668;0.145637698284
0.158181846711;0.705850358739;0.145653643121
0.158280213677;0.706207369338;0.14568868206
0.158493421371;0.706526605213;0.145837165498
0.15853105672;0.708316092157;0.146063688291
0.158565801158;0.708482985096;0.146131734253
0.158604386896;0.709006473503;0.146155110271
0.158700516568;0.711075138541;0.146218842108
0.15900998359;0.715584027598;0.146275055344
0.159053894027;0.71576720724;0.146311977108
0.159202307602;0.71653347131;0.146325214527
0.159292794342;0.71678960269;0.146328749169
0.159363402534;0.717042736383;0.1463815743
0.159442826131;0.721473631989;0.146441770891
0.159530306383;0.722231001863;0.146443277846
0.159556276544;0.725261162568;0.1464515636
0.15955807635;0.726957635692;0.146472413337
0.159600560996;0.728403821179;0.146479845301
0.159689445902;0.729325048267;0.146493375079
0.159707320378;0.729348540424;0.146506408377
0.159870297623;0.729603054556;0.14651798172
0.159912094765;0.730742286471;0.146589871401
0.160110933223;0.730993649944;0.146838746674
0.16012271653;0.733174702273;0.146908195773
0.160227297086;0.733714698053;0.14692561835
0.160247207037;0.734196660827;0.147079546855
0.160325701221;0.734608219222;0.147139919529
0.160335765045;0.73485057939;0.14718214368
0.160365918475;0.735751865879;0.147199218338
0.160388504673;0.737355847291;0.147263228546
0.160395767199;0.739673182489;0.147303384689
0.160470351787;0.742516680723;0.147311931491
0.160531124591;0.743515908472;0.147331221083
0.160531292786;0.745996898617;0.147425912449
0.160587407427;0.747826771751;0.147548864733
0.16063327661;0.748165108719;0.1475577718
0.160709863023;0.748793309896;0.147612988216
0.160791629153;0.750908618339;0.147645238708
0.160866344534;0.751586070043;0.147816941483
0.161282854513;0.751984960031;0.147825953637
0.161297985973;0.752437364353;0.147890429744
0.16147610429;0.755535310056;0.147931170944
0.161617515827;0.755847438129;0.147974109863
0.161686906907;0.757876812167;0.14798156061
0.161757178962;0.759650083319;0.147983847686
0.161779841119;0.759853168684;0.148075761446
0.16179433058;0.759921798319;0.148224229206
0.161847492257;0.760158075811;0.148256293092
0.161892058984;0.760330781149;0.148300062668
0.161969619414;0.761014304086;0.148304791864
0.162341970294;0.763053529776;0.148411872302
0.162507572923;0.763281809222;0.14843241753
0.162556207622;0.763964419489;0.148709192322
0.162718757424;0.764985529763;0.148749799532
0.162880697628;0.765856971183;0.148928860047
0.162937646477;0.767269981591;0.149236089319
0.163119142112;0.767281089642;0.149281140941
0.16336880266;0.767678125909;0.149295792715
0.163371231743;0.77189973649;0.149394995498
0.163737839137;0.773676075862;0.14958764081
0.163972054464;0.774811534594;0.14975984084
0.164204765286;0.776016326707;0.149885405855
0.164254790952;0.776334155983;0.149893254549
0.164338743134;0.776472011758;0.150313377331
0.164496457128;0.77712751723;0.150414565523
0.164520829047;0.777416325172;0.150426000035
0.164632367719;0.778076247089;0.150442752246
0.164815470291;0.779597165269;0.150469550311
0.16485890453;0.780753677321;0.150509742547
0.164984461627;0.784568914394;0.150623621249
0.165093828423;0.784741532929;0.150877681135
0.165118977941;0.785732721564;0.150894680818
0.165285494628;0.787482029956;0.150951988341
0.165384159439;0.790970231299;0.150972805458
0.165561013309;0.793440371548;0.151010097954
0.165581883106;0.794162419913;0.151042965894
0.165638881834;0.794974287847;0.151148005641
0.165710866375;0.796596813442;0.151192383533
0.165829253256;0.798229350319;0.151218821128
0.165933460219;0.799348315657;0.151226494888
0.165937589985;0.799635125567;0.151235442471
0.166310554393;0.799838194092;0.151432977338
0.166311959267;0.801293283959;0.151488052761
0.166574276975;0.801409264566;0.151503667361
0.166642139686;0.802737320301;0.151515136114
0.166704227601;0.80338033579;0.151576978476
0.166825886444;0.805752613622;0.151630151808
0.167013515878;0.806806560631;0.151679389813
0.167265897544;0.808532173467;0.151704654833
0.167359083737;0.809342711359;0.151758360012
0.167519449494;0.811443969578;0.151860940355
0.167705864218;0.813965246608;0.151916260546
0.167711154018;0.815217183286;0.152141746003
0.167803142278;0.815488633811;0.15216116563
0.167827063001;0.815642869484;0.152209712694
0.167855504466;0.819022269322;0.152238520943
0.167963960448;0.819262345096;0.152287877767
0.16801181673;0.821870426626;0.152381075237
0.168018736923;0.823116192802;0.152528502191
0.168075297696;0.823490303559;0.152598276462
0.168131564396;0.82397943928;0.15260756901
0.168410509648;0.827975617982;0.152632753054
0.16849030809;0.829225449459;0.15270276155
0.16869042865;0.831076253419;0.152713258459
0.168697470847;0.831117647408;0.152749819133
0.168877437423;0.8317754755;0.152856892132
0.168967090369;0.832293409969;0.152973873893
0.168996247886;0.833645320449;0.153088021139
0.169081169135;0.833816467934;0.153119795367
0.169363085419;0.834371771999;0.15316703097
0.169386308618;0.834470884464;0.153262519889
0.169424348892;0.8348554199;0.153429195422
0.169449692796;0.834876741497;0.153516527477
0.169459152894;0.835058130329;0.153584470072
0.169561191566;0.835649293406;0.153602272608
0.169759197224;0.836084549482;0.153633519153
0.169823248443;0.83625628324;0.153702532638
0.170056920953;0.837042568174;0.1537653038
0.170538328205;0.837460954275;0.153774775494
0.170558461602;0.83804908682;0.153828097987
0.170574282014;0.838085984073;0.153836529944
0.170579245587;0.838748361925;0.15385558143
0.17070883104;0.842380451182;0.153895146304
0.17071026952;0.842789810074;0.153983727773
0.170764953429;0.843053243923;0.154061249961
0.170839269574;0.843395455092;0.154244576461
0.170900898752;0.843984083199;0.154289659799
0.171395858503;0.845126671465;0.154292958314
0.171427054089;0.84518144905;0.154314954762
0.171937468747;0.84809950245;0.15435744611
0.172010807515;0.848596331755;0.154665081464
0.172099176888;0.848636775827;0.154733424359
0.172114089349;0.848851451662;0.154792850744
0.172251029075;0.84974370582;0.15489054547
0.172359948795;0.850208350219;0.154892985621
0.172389719394;0.852436042516;0.154939433024
0.172408131099;0.853637424604;0.15501620983
0.172607480043;0.85390242768;0.155019816816
0.172651012688;0.854574411207;0.155184362109
0.172964369505;0.856811652235;0.155417095684
0.173145116335;0.857329446735;0.155427789564
0.173180319912;0.857902451816;0.155436703134
0.173267890357;0.858265009861;0.155461800651
0.173482675267;0.858443107485;0.155590642696
0.173822541956;0.858605349861;0.155813884076
0.173870644019;0.859237220238;0.155834978368
0.173976162747;0.859545319455;0.155840389977
0.174082935943;0.861214037259;0.155870955729
0.174129402981;0.861259908277;0.155887996589
0.174256392222;0.861700560042;0.155981183328
0.174381635041;0.861785258605;0.156041090948
0.174412825806;0.861963613236;0.156108051715
0.174681932556;0.862795140778;0.156132393619
0.174774534586;0.864052013101;0.156142262381
0.175293556461;0.864172773236;0.156172188338
0.175297459555;0.865304770514;0.156209999898
0.17532249775;0.86699977837;0.156270820716
0.17541678258;0.867569656766;0.156581730153
0.175465691473;0.868168565631;0.156712014065
0.175608621097;0.869578610829;0.156835128919
0.175660192038;0.869860397117;0.156836865954
0.175701536924;0.870865117601;0.156849983146
0.176232882519;0.873965746724;0.156857838006
0.176251693236;0.874460596935;0.156942851773
0.176253050337;0.87748888682;0.156997691014
0.17632742656;0.878836749076;0.157018934882
0.176610626996;0.879400776017;0.15712945797
0.176901066375;0.879760570267;0.157141551701
0.176939764301;0.879779616694;0.15715221684
0.176998857691;0.880900925685;0.157161859055
0.177040435044;0.881245364863;0.157253526292
0.177091123183;0.882907702452;0.157291502844
0.177181431381;0.884082033385;0.157307114196
0.177295170937;0.884294885877;0.157404193403
0.177500986353;0.888215646864;0.157582601217
0.177781544808;0.888908300647;0.157701040533
0.177943554332;0.889830045746;0.15786873182
0.178066888759;0.890104820741;0.157875829309
0.178175423757;0.892175644807;0.157900409372
0.178346390404;0.892897365484;0.157916751025
0.178489584491;0.893082509972;0.158006458401
0.178493399337;0.893822951359;0.158235278226
0.178497534502;0.894536905013;0.158245813403
0.178546738913;0.899184387895;0.158363805056
0.178738418602;0.899689562902;0.15845582996
0.178775333345;0.900317122479;0.158507392623
0.179014663247;0.901297022781;0.158542210531
0.179016172818;0.901817450719;0.158544062853
0.179016694343;0.901835930834;0.158661844154
0.179148686269;0.903151973908;0.158690003275
0.179488078697;0.904826408483;0.158879096439
0.17950481513;0.905455273645;0.158902671791
0.179547806607;0.90569760482;0.15890891673
0.17994888731;0.906843822526;0.15916128113
0.179969414503;0.907162886844;0.159182009247
0.180134426426;0.907210193764;0.159380041876
0.180195483619;0.907414971689;0.159390273164
0.180239197615;0.908329884764;0.159480818963
0.180443568095;0.908667413395;0.159598191793
0.180647888845;0.909459228844;0.159603564149
0.180769444205;0.909600192297;0.159613317437
0.18079603436;0.910313158416;0.159958068825
0.180841325686;0.911464210904;0.160009704091
0.180888064187;0.911648507959;0.160285630697
0.18088994789;0.912248960109;0.160290269298
0.180916221533;0.912829716727;0.160327143327
0.181024018843;0.913228718349;0.160413526481
0.181438630141;0.914211991023;0.160632057697
0.181811713829;0.915513090076;0.160668788283
0.181897943755;0.916620694521;0.160673674341
0.181935940423;0.917462944994;0.160754783154
0.181948863766;0.917697490194;0.160881215078
0.18198367882;0.917796797146;0.160886919954
0.182034658509;0.918413882271;0.160920986717
0.182146991094;0.91850506579;0.161111087332
0.182306267434;0.920925414758;0.16118972553
0.18244644917;0.922816525957;0.161279017793
0.18245097104;0.92289095737;0.161648766459
0.182524801597;0.924057467081;0.161684240742
0.182587326326;0.92426846572;0.161705422459
0.182633800751;0.926540936244;0.161787921463
0.182676051459;0.926875277358;0.161870658912
0.182706989844;0.92849688381;0.161943494098
0.182755309155;0.929344492723;0.162218181055
0.183036739663;0.93340845543;0.162321417925
0.183068845273;0.933773773481;0.162457945206
0.183179161266;0.933904681464;0.162469263251
0.183398536935;0.934077999588;0.162562067389
0.183593581313;0.934689444687;0.16262961361
0.183675733654;0.935036927739;0.162653617105
0.184151839443;0.936722987062;0.162802548724
0.184379369357;0.936975265452;0.162864109374
0.184423949294;0.937250773188;0.162875147807
0.184713237944;0.937415287612;0.16299070891
0.184719325194;0.939636617886;0.163037353225
0.18476043613;0.940170393931;0.163039353846
0.184796146521;0.94340670259;0.16322317629
0.184823911328;0.943474845519;0.163237624529
0.184876939793;0.943695580137;0.163253494933
0.185041824862;0.943829863464;0.163262220184
0.185352890923;0.945542957483;0.163526665571
0.185354220779;0.945711432826;0.163549336555
0.185600634778;0.94619863933;0.163653148169
0.185662816662;0.946913683162;0.163654251368
0.185713361517;0.947595883642;0.163654697576
0.18571902239;0.94844707191;0.163674267353
0.185720272106;0.949049134893;0.163681344796
0.185730736569;0.951033254777;0.164049661849
0.185967070677;0.952163714493;0.164065715298
0.186349526263;0.952643734845;0.164103848309
0.186795675281;0.952853358531;0.164144573328
0.187123428213;0.954382646831;0.164421028535
0.187131525366;0.956156371735;0.164434409898
0.187316924228;0.957643686356;0.164495579284
0.187350678808;0.958572904724;0.164628085604
0.18735114056;0.958867050949;0.164747378169
0.187353508618;0.960517965198;0.164768843503
0.187357421348;0.961315155814;0.164858450345
0.187391065812;0.962444415902;0.165000027833
0.187425711599;0.962599063659;0.165141724502
0.187571719112;0.96293781415;0.165414044362
0.187584012303;0.965264102882;0.165518773077
0.187610332487;0.965968451042;0.165722312994
0.187668759228;0.967777829047;0.165787086425
0.187882527536;0.969911025739;0.165888984139
0.188048997688;0.970724360297;0.165976455894
0.188113443385;0.972952312338;0.166170635246
0.188170337836;0.975325809151;0.166294087143
0.188236944713;0.976956476381;0.166565498576
0.188340550841;0.977157258137;0.166577550654
0.188414897959;0.978830829331;0.166632258319
0.188511169312;0.982836670639;0.166670006736
0.188594594622;0.983520204546;0.166705218554
0.188620779869;0.985523370174;0.166709929251
0.188836737261;0.986627900016;0.166813519598
0.188915914617;0.987674679111;0.167024362916
0.189038102183;0.988007983687;0.167039268114
0.18904573469;0.989051284099;0.167055881891
0.189169530652;0.989421718341;0.167535484506
0.189314412618;0.992446182975;0.167612765398
0.189340832758;0.992714540214;0.167868141383
0.189428898616;0.993882670714;0.167963287786
0.189540810294;0.993960504106;0.168017361487
0.189577540722;1.00312133508;0.168137459205
0.18966224099;1.00370110883;0.168161890552
0.189662867745;1.00723836615;0.168220343743
0.189669746959;1.00959409852;0.168432814565
0.189700340422;1.01304434583;0.168597104616
0.18971721255;1.01372998009;0.168748256074
0.19077299333;1.01374365099;0.168751962295
0.190983929249;1.01413681981;0.168845189589
0.191030817645;1.01466198034;0.169075357341
0.191038788023;1.01506688238;0.169103750165
0.191131175296;1.01517616718;0.169210118418
0.191182226509;1.01558502067;0.169274989845
0.191255158887;1.01721591607;0.169320501067
0.191260457929;1.01840591863;0.169348066004
0.191276402846;1.01846475824;0.169389488618
0.191318073926;1.01864459185;0.169515364843
0.191321161089;1.01971959522;0.169565512777
0.191338633477;1.02007455647;0.169607433146
0.191403867086;1.02094827775;0.169629777592
0.191427551361;1.02135401022;0.169636924251
0.191454032643;1.02398948727;0.169667425678
0.19148196842;1.02515396702;0.169678344821
0.191617348812;1.02585530098;0.169698967424
0.191964617108;1.0272253173;0.169739944689
0.192176941735;1.0278481437;0.169840120867
0.192277934803;1.0290533796;0.169851682262
0.192319459572;1.03137921897;0.169968608189
0.192329744828;1.03202154358;0.170076147423
0.19247599477;1.033089009;0.170132403013
0.192634955572;1.03499162414;0.170416666574
0.192772764117;1.03567982409;0.170469775395
0.192861956858;1.03702262395;0.170526474023
0.193284463597;1.03738198373;0.170628164199
0.193571518381;1.03764746279;0.170694816778
0.193996996937;1.03881565945;0.170799916945
0.194020981516;1.04145031261;0.170893686178
0.194082645665;1.04154791462;0.17089850122
0.194231149908;1.04168762249;0.170924387613
0.194269905996;1.04201291468;0.171018685082
0.194395878051;1.04419086578;0.17108899325
0.194427575021;1.04446540339;0.171205911889
0.194449357915;1.04474444311;0.171214601909
0.194520626782;1.04514456154;0.1713036438
0.194605076036;1.04551591276;0.171493270005
0.194648290515;1.04655862606;0.171630203158
0.194887181596;1.04852415251;0.171672147885
0.195005609597;1.05042428755;0.171718256411
0.195090655144;1.05149042108;0.171737948639
0.195131908027;1.05370722617;0.171792854121
0.195194691054;1.05571158148;0.171879108871
0.195231077142;1.05851994265;0.171909753538
0.195266681264;1.05866464571;0.171944698092
0.195340825531;1.05880917847;0.172125513144
0.195382400576;1.05965206993;0.172327095253
0.19541948986;1.05989696411;0.172373856624
0.195741149424;1.05991891206;0.172385531121
0.195789097205;1.06110220142;0.172401455272
0.195801381732;1.06130526169;0.172612423656
0.19587488286;1.06158071166;0.172669240634
0.196202182687;1.06171731619;0.172952948108
0.196230896203;1.06324621686;0.173284875086
0.196405587306;1.06394144054;0.173533507889
0.196482036453;1.06405613093;0.173660267778
0.196645747968;1.06578325171;0.173723151393
0.196769918821;1.06651649623;0.173755218234
0.196957928745;1.0685710702;0.173828961717
0.196972053012;1.06924996831;0.173860209767
0.197029518296;1.06968623012;0.173993457902
0.197043670146;1.07034567365;0.17435740891
0.19755068124;1.07035193465;0.17456774824
0.197919253952;1.0705430994;0.174632759515
0.197961391118;1.07351594531;0.175049307649
0.198144911765;1.07612128458;0.175075262276
0.198156876375;1.07681297141;0.175367999463
0.198178952117;1.07692415207;0.175409780072
0.198235145633;1.07748108809;0.175573630917
0.198325827675;1.07875057101;0.175581146071
0.198396442328;1.0800621714;0.175594737623
0.19847947291;1.08061120526;0.175610111972
0.198537078643;1.08178585572;0.175690897109
0.19869969445;1.08381637445;0.175704419066
0.198765459746;1.08442146418;0.175708594657
0.198807249013;1.08476729067;0.175915477674
0.19886252389;1.08501344689;0.175971987168
0.198961495686;1.08621502878;0.175972958546
0.198980480924;1.08775861365;0.175976338793
0.199108913452;1.08924717202;0.175992773163
0.199516040409;1.09028417618;0.176004566753
0.199717498165;1.09096098258;0.176115381682
0.199729310278;1.09225355604;0.176162428088
0.199767827437;1.09242385999;0.176224912184
0.199771185759;1.09243184542;0.176303356453
0.199856261756;1.09255343474;0.176370373597
0.199861592043;1.09354024306;0.176460421732
0.199863600933;1.09399356415;0.176563475778
0.199957475953;1.09461833659;0.176630618172
0.200011001802;1.09473668336;0.176639041799
0.201023570212;1.09590606115;0.176681654569
0.201127952064;1.09621807387;0.176760336103
0.201409765538;1.09622882417;0.176797894148
0.201443161706;1.09759280483;0.176826995482
0.201621926488;1.09817886627;0.176831194528
0.201690641345;1.09968716106;0.17683290823
0.20169551778;1.10100461812;0.176955795997
0.201739626275;1.10180095523;0.177099216192
0.201786142774;1.10272206035;0.177276341863
0.202000244654;1.10380868385;0.177315429384
0.202040193089;1.10492931263;0.177544055349
0.202066862504;1.10639583379;0.177602730548
0.202371637073;1.10759770298;0.177657494229
0.202440041596;1.11437872712;0.177741309599
0.202701649888;1.11474992106;0.177825883251
0.203134097847;1.1157437515;0.17786930917
0.203336140836;1.11688225163;0.177916160851
0.203520206874;1.11728370403;0.178305933107
0.203633592159;1.11764806597;0.178310290831
0.203741553783;1.11790045738;0.178322526612
0.203818652253;1.12400830233;0.178393630209
0.204043828606;1.12627640783;0.178467322083
0.204112289409;1.12998486513;0.178525836499
0.2042120488;1.13352810256;0.17871741058
0.204366117517;1.13369536014;0.178938526252
0.204592867661;1.13554205906;0.178952976025
0.204597523386;1.13671025852;0.1790725966
0.204650585775;1.13846889082;0.179184767487
0.204674348263;1.13871332455;0.179225975202
0.204676532185;1.13963438437;0.179314964324
0.20488184698;1.139856784;0.179470364679
0.204897606556;1.14364687765;0.179574250152
0.204917583212;1.14412855172;0.179605925079
0.205268142566;1.14513185974;0.179673665604
0.205322889112;1.14732133781;0.18015984543
0.205342705047;1.14858377887;0.180215400801
0.205347166046;1.14928809311;0.18024053493
0.205382213907;1.14985310022;0.180370288661
0.205601658639;1.14993204648;0.180420937334
0.206103849684;1.14993910963;0.180492363192
0.206398858784;1.15036275227;0.180878317321
0.206624984246;1.15151121386;0.180918354307
0.206890132062;1.1515992731;0.181249748698
0.20709228496;1.15210411881;0.18127597627
0.20718107419;1.15291963569;0.181368221877
0.207271867658;1.15348253402;0.181426402331
0.207313010136;1.15348700897;0.181572295623
0.207313322944;1.15359501377;0.181651136199
0.20735182257;1.15430178747;0.181828935943
0.207361331009;1.15449029722;0.181976909433
0.207581145537;1.15665459185;0.182012414277
0.207660037533;1.15705206469;0.182022372079
0.207683307991;1.1599793014;0.182200979913
0.207775073603;1.16012972126;0.182297204683
0.207980711343;1.16143644791;0.182342480059
0.208023658278;1.16170041429;0.182386508521
0.208030204108;1.16207899242;0.182391970357
0.208334834142;1.16256985542;0.182622331592
0.208888298911;1.16451100109;0.182868187729
0.209085317011;1.16666543424;0.182884964347
0.209244312468;1.16682336904;0.18294323676
0.209776244117;1.16736972442;0.183163694997
0.209892938917;1.16741922933;0.183329463503
0.210141743426;1.16789028288;0.183429343233
0.210191440906;1.16903130534;0.183446781443
0.210200131254;1.17039256994;0.183494932312
0.210379896434;1.17087874096;0.183722683378
0.210502176058;1.17119058349;0.183747653997
0.210554421595;1.17328509395;0.183783298
0.210712874696;1.17629208568;0.183789148668
0.211256429045;1.17725453716;0.183812382842
0.211337803156;1.1773869087;0.183899644127
0.21134995945;1.17807316457;0.183948126918
0.211518656166;1.17813311362;0.184341930482
0.211625387798;1.17897933181;0.184614704394
0.211726094295;1.17932285113;0.184814241082
0.211835746721;1.18197484246;0.184822195106
0.212346373182;1.18342427627;0.185013106173
0.212415707257;1.18429360377;0.185199964705
0.212557446345;1.18491488094;0.185261206291
0.212588787039;1.18670524556;0.185299180968
0.212623347733;1.18759648756;0.185310210018
0.212734147587;1.18837021242;0.185355517128
0.212814057261;1.19062563769;0.185410945707
0.212822480547;1.19095744418;0.185634032605
0.213162661938;1.19176230061;0.185642304258
0.213723548358;1.19217709839;0.185777166813
0.213811878399;1.19431575824;0.185937153541
0.214048183006;1.19488837806;0.185943730989
0.214190946653;1.19644607587;0.186078153921
0.21442009346;1.1968963389;0.186094475167
0.214442731823;1.19697963483;0.186127210878
0.214516546461;1.19936941872;0.186284241472
0.214718730889;1.2028544939;0.186344005333
0.214720762668;1.20329424496;0.186641675139
0.214756430092;1.20382118945;0.186835990254
0.214757694821;1.20405900593;0.186898569673
0.214771471454;1.20406604576;0.18705904438
0.21487376182;1.20412036128;0.187134203869
0.214967004542;1.20480990256;0.187281838406
0.215180469782;1.20557068741;0.187420473358
0.215307848116;1.20629144467;0.187421756584
0.215358096763;1.20684187248;0.187451395443
0.215476623377;1.20697530212;0.187483703735
0.215516872919;1.20765009707;0.187697448588
0.215578194816;1.20918908334;0.187704289536
0.215813636425;1.21041306553;0.187860904761
0.215985502785;1.21361589174;0.187959029917
0.216006518366;1.21445413114;0.18803389868
0.21601130444;1.21551685802;0.188068163083
0.216049368818;1.21593804554;0.188189545109
0.216123563191;1.21804775298;0.188368219703
0.21617459348;1.2254566766;0.188867558397
0.216347657463;1.22828233989;0.18897928681
0.216352926638;1.23412016753;0.18904215882
0.216574473776;1.23434286844;0.189143590919
0.216660255972;1.23599756527;0.189175708015
0.216664839425;1.23880117045;0.18924806558
0.21681421694;1.24511497345;0.189337365397
0.216931906646;1.24645468941;0.189361949984
0.217192123052;1.24736950477;0.18946934031
0.217196799461;1.2486750757;0.189500584061
0.217230812214;1.24925757946;0.189574082857
0.217242943638;1.24991482822;0.18964638469
0.217256284399;1.25102418019;0.189728004494
0.217266757395;1.25232827351;0.18975452143
0.217267917151;1.25520315778;0.189797363899
0.217403939974;1.25589591898;0.189884977361
0.217495206222;1.25621796404;0.189931980353
0.21758302396;1.25652294602;0.189986707794
0.217585830457;1.25990171069;0.190095302621
0.217668870572;1.26220535149;0.190212561804
0.217735449002;1.26266995153;0.190232216773
0.21790971932;1.26331508881;0.190439618369
0.217924205542;1.26407022758;0.190513013848
0.218296594489;1.26441872266;0.190642994261
0.218350878347;1.2651249735;0.19079081977
0.218427096321;1.26829313772;0.190833602198
0.218460048897;1.2710313907;0.190838748519
0.218709411397;1.27139803812;0.191101745321
0.218949789139;1.27166314357;0.191322461401
0.218973789967;1.27247678786;0.191327013044
0.219030700054;1.27407798092;0.191412238857
0.2191012662;1.27860473433;0.191666032719
0.21925344753;1.28052633727;0.19176725475
0.219257570068;1.28075719576;0.191904373722
0.219331657459;1.28273977233;0.19196654732
0.219395429099;1.28541823624;0.192100012362
0.219570231393;1.28748985548;0.192283107016
0.219695447088;1.29233168173;0.192469953025
0.219751412497;1.29329671682;0.192648071672
0.21977794324;1.29391889667;0.192866864763
0.219855210595;1.29643206496;0.193140308398
0.220070767991;1.29839348041;0.193377676661
0.2201305673;1.30030191019;0.19339862374
0.220268800729;1.30059307307;0.193416845602
0.220451153378;1.30331097913;0.19343758384
0.220463969296;1.30549454292;0.19358823984
0.220592488846;1.30909502635;0.193702555731
0.220634124428;1.31244829716;0.193789023517
0.220727330018;1.3140057553;0.193936721452
0.221155841064;1.31583956002;0.19418145348
0.222035382219;1.31672101241;0.194239216428
0.22209283318;1.32042598813;0.194290564192
0.222193948055;1.32255897977;0.194455112549
0.222223913525;1.32573989346;0.194509205865
0.222343189587;1.33416712545;0.194671522983
0.222503863363;1.33444003747;0.194822674119
0.22264142207;1.33577808822;0.195262492372
0.222760223822;1.33877186922;0.195428874921
0.222761022795;1.34260249968;0.195490205847
0.222862736332;1.34369655906;0.195855724687
0.223183816627;1.34742493494;0.195906657204
0.223219198167;1.35162563569;0.196170530348
0.223265367986;1.3522686659;0.196216587664
0.22336075076;1.35378823386;0.196222347546
0.223376953724;1.35786269434;0.196246013534
0.22347042935;1.361632748;0.196357386197
0.223692242038;1.36825332751;0.196446849807
0.223764315768;1.37150977084;0.196615370196
0.223772557188;1.37224556706;0.196681988809
0.224038935056;1.37608057469;0.196892084035
0.224041489212;1.37882453291;0.197154423409
0.224245354276;1.38039529732;0.197271534553
0.224324237728;1.38384298837;0.197518889314
0.224367106503;1.38556059893;0.19762531558
0.224584245712;1.38651289933;0.197665110277
0.224635557869;1.38874809603;0.197798271493
0.224761146351;1.39037655842;0.19786846543
0.224851223637;1.39341498985;0.197933976927
0.224934723736;1.3945027085;0.198062474793
0.224996737687;1.39504806064;0.198290561609
0.225078704914;1.40285093583;0.198364562631
0.225108209901;1.40405850514;0.198432228479
0.225400963067;1.40532146746;0.198446241948
0.225495531594;1.40876860737;0.198462566749
0.22573725034;1.40922573459;0.198676675538
0.225769279761;1.41321139618;0.198955340678
0.22602407767;1.41565777934;0.198981228467
0.226097051516;1.41647845308;0.198990939836
0.226264823064;1.42208952002;0.198996298849
0.226471289758;1.42325706658;0.199058782408
0.226520450044;1.42344984456;0.199128182562
0.226648504839;1.42391242333;0.199225972799
0.226856364449;1.43647112467;0.199238766472
0.226951181209;1.44059136198;0.199563932426
0.226997277695;1.44371494704;0.199625855636
0.227056888417;1.44560634878;0.199742345977
0.227219417289;1.44741281575;0.199920366156
0.22735611636;1.45011799132;0.200044594762
0.227368404156;1.45039318061;0.200105656537
0.227397148134;1.45388562879;0.200492771259
0.227850375293;1.45557153653;0.200495757874
0.228157106856;1.45681543324;0.200508111804
0.228443549312;1.45789310345;0.200763849247
0.228497702555;1.4607671975;0.201042841826
0.228551895934;1.46122966352;0.201123489621
0.228776834291;1.46164860006;0.20115122243
0.228822184619;1.46237659919;0.201726043585
0.228890479538;1.46329802468;0.201905975338
0.228926530052;1.46623955529;0.202017272941
0.229327700754;1.46984443389;0.202150597637
0.229356948076;1.47139901232;0.202359353069
0.229543293552;1.4731464557;0.202812685148
0.229980646669;1.47378470232;0.203021089196
0.230294862632;1.47390867767;0.203063279679
0.230353017835;1.47408074922;0.203280279974
0.23060635856;1.47552819856;0.203324586832
0.230718100969;1.47589306105;0.203539073078
0.23072225819;1.47952697647;0.203544829734
0.231223161992;1.48250315216;0.203631208779
0.231405808011;1.48464176942;0.203828791804
0.231788541062;1.48718734169;0.203935222078
0.232180702478;1.48721054115;0.204056638273
0.232392325477;1.48948875194;0.204072772047
0.232572988214;1.49065082469;0.204146429979
0.232830728242;1.49077079906;0.204178587347
0.233216906022;1.49230120763;0.204179690264
0.233491189126;1.49468204074;0.204643350858
0.233723495949;1.49987268385;0.204727250555
0.233825263415;1.50101011294;0.204884247226
0.23415529125;1.5054918276;0.20502242292
0.234172946013;1.50692154246;0.205044361672
0.234213249449;1.50708553268;0.205144064719
0.234282615532;1.50951106868;0.205198577175
0.234606311635;1.51314577466;0.205330955174
0.234802578236;1.51618514669;0.205589707633
0.234809415489;1.51643158508;0.206054928055
0.234843992165;1.51711920441;0.206155281982
0.234884919222;1.51850013828;0.206170412439
0.235144628225;1.51908559313;0.206322444665
0.235487586111;1.52131162218;0.206324869865
0.235490544217;1.52591547782;0.206359845023
0.235922843447;1.53406138433;0.206413560271
0.235951200602;1.5355231176;0.206764642917
0.236045197716;1.53763103579;0.206779340296
0.236051700768;1.53786196526;0.206919807035
0.236269885358;1.53828598923;0.207218079158
0.236350782984;1.54211028503;0.207645267757
0.236358352919;1.55158282748;0.207821760974
0.236442251484;1.55241207495;0.208419191678
0.237066735378;1.55292757857;0.208551956953
0.237087246969;1.55442911599;0.208734340829
0.237163879593;1.5555272943;0.208991528742
0.237229096908;1.55592103467;0.209052917185
0.237372270795;1.55609537998;0.20912912864
0.237421172644;1.55632163578;0.209543594071
0.237501821363;1.56274893228;0.209757293021
0.237997990454;1.56296131071;0.209843915074
0.238267858959;1.56466512169;0.209975292148
0.238450159087;1.56684215776;0.209984762847
0.238500411457;1.56708639742;0.210222372351
0.238526580512;1.56713235426;0.210409342378
0.238626780103;1.56810449666;0.210544977886
0.23867368288;1.56884001631;0.210588884999
0.239077284192;1.56928048549;0.2109497713
0.23959959183;1.57831501842;0.211119921346
0.239627062359;1.57914679616;0.211189313487
0.239697944923;1.58040228968;0.21125301431
0.239757487967;1.58485967959;0.211350392906
0.239761920573;1.58499904403;0.211428564413
0.240306684546;1.58537559741;0.211564220319
0.240757406302;1.58726715448;0.211726069945
0.241164395817;1.59014087612;0.211764175449
0.241179162771;1.59030801155;0.211922980781
0.241999652253;1.59040812999;0.211941111343
0.242579002636;1.59408843762;0.211966965509
0.242597158571;1.59615315733;0.212108074031
0.243194875349;1.59741282202;0.212158332473
0.243369163226;1.59748883675;0.212257520334
0.243502854844;1.59774809877;0.212480155776
0.243607801697;1.59784965956;0.212489584467
0.244065467754;1.59900683819;0.212922573958
0.24417820596;1.59989483122;0.213099430024
0.24418895626;1.60025300406;0.213130040157
0.244247404833;1.60140226247;0.2134822193
0.244275966543;1.60253460555;0.213560433456
0.244438769757;1.60347640299;0.213608620756
0.244442285717;1.6038681595;0.21366638961
0.244581561747;1.60409781683;0.213697100815
0.244945300526;1.60436977386;0.213728145981
0.245171245017;1.60450348598;0.213778771129
0.245368293428;1.60458017519;0.213812916132
0.245585203629;1.60549665067;0.214211745028
0.245692304155;1.60569903562;0.214557965027
0.246226073608;1.60659315151;0.214695522733
0.24667180302;1.60679239317;0.214817079207
0.247193768099;1.61005209985;0.215059260839
0.247273620705;1.61144402778;0.215271136634
0.247387809097;1.61201490106;0.216094704266
0.247510808015;1.61646796193;0.216112214434
0.247567538948;1.61695311971;0.216177813049
0.247859558416;1.61853525711;0.216491763914
0.248199623373;1.62013215085;0.216653111182
0.248243905653;1.62031445697;0.217330238294
0.24850418713;1.62208436685;0.217532352954
0.248804807305;1.6248166077;0.217717139076
0.249099301085;1.62761219754;0.217732140883
0.249237875553;1.62789070838;0.217800873588
0.249757171712;1.63139237739;0.217855293953
0.249806468815;1.63158487242;0.218066096847
0.249856034497;1.63415338598;0.218372040161
0.25068099797;1.63796959468;0.218566078984
0.250711181136;1.64004562944;0.218644686122
0.25089622037;1.64079528035;0.218656320673
0.251122582615;1.6410914652;0.218677182057
0.2512346224;1.64393016108;0.218812567502
0.251309022515;1.64415485188;0.219104682677
0.252057387547;1.6452817959;0.219292573353
0.252078634619;1.64543734096;0.21930825436
0.252246840272;1.64576117285;0.219411410596
0.252415815191;1.64661575091;0.219794748491
0.252535244394;1.64761119231;0.220521791602
0.252708399536;1.64984691354;0.220575385157
0.253984141743;1.6505749926;0.220617325056
0.254095785911;1.65095057589;0.220625727073
0.25458985733;1.65389677741;0.220639632929
0.254657967087;1.6577066696;0.220725693768
0.255328028096;1.66062781654;0.222113897426
0.255420504825;1.66264500454;0.222175529576
0.255530347175;1.66426206315;0.222180959016
0.255696349937;1.66502511477;0.222317426933
0.25575041264;1.66879530465;0.222399425176
0.255785476163;1.67014283181;0.222411241351
0.256181609122;1.67084048246;0.222950588287
0.256577910347;1.67102487079;0.222990383623
0.256796210809;1.67583132248;0.223037813703
0.256847547174;1.67687755371;0.223178782731
0.257156136386;1.67992547246;0.22317898251
0.257862772025;1.68225511705;0.223280496486
0.258075807612;1.68344376139;0.223686431213
0.258261452661;1.68798649446;0.224057523029
0.258662663342;1.68986711158;0.22414062938
0.258709334435;1.69483833262;0.224402111178
0.25902498284;1.69712271513;0.224714057641
0.259030954745;1.69830160818;0.224715231076
0.25904116916;1.69904530049;0.22500866828
0.2591319039;1.70102542765;0.225091725366
0.259415534316;1.70356630947;0.225135261891
0.259804211322;1.70549743161;0.22537836917
0.259977650666;1.70580211937;0.22545343905
0.260318086177;1.70583908565;0.225801591646
0.260546642578;1.70768726132;0.226120536199
0.260561745381;1.70826541026;0.226489861763
0.260621929791;1.70877243555;0.226854957384
0.260685824505;1.70973882015;0.227044880666
0.26071345777;1.71055901622;0.227516770054
0.261460369847;1.71272416432;0.22779602923
0.261536838889;1.71277648858;0.227816566039
0.261574794258;1.71448099715;0.227827486102
0.261576162878;1.71674604564;0.228406857677
0.261666097052;1.71710067057;0.228458601197
0.261687057396;1.71741432448;0.22855117785
0.261740440485;1.71743696231;0.228663970219
0.261988909477;1.71989992141;0.229090505303
0.262209983391;1.72001239512;0.229156768567
0.262630352305;1.72515025848;0.229805790053
0.262757942117;1.72840530959;0.229819841258
0.263272865783;1.72845178445;0.229904235237
0.263284228547;1.73035045277;0.230160316426
0.264167756393;1.7311818224;0.230602873098
0.264266837876;1.73121280022;0.230829654255
0.265047111093;1.73210446462;0.231698509149
0.265391244812;1.73415196759;0.231713783291
0.265869615787;1.73448356256;0.232404166301
0.265916088105;1.73681221189;0.232415254796
0.267905881957;1.73766687112;0.232923862236
0.268151468358;1.7384320985;0.233048677817
0.268222417441;1.73940260116;0.233085446277
0.268376194114;1.75439263873;0.233098583301
0.268390139841;1.76016451397;0.233262009599
0.268511160975;1.76121204202;0.233354282175
0.26874869502;1.77308435306;0.233389813879
0.268984597657;1.77475064703;0.233581097701
0.269224023256;1.77977666257;0.233814621676
0.269583669045;1.7799130354;0.23382060872
0.269618653594;1.78275979645;0.234062057487
0.269814627233;1.78373914297;0.234258497741
0.270053276527;1.78669552874;0.234269788841
0.270118861147;1.78985614962;0.234286078807
0.270309270003;1.79024054152;0.234293456995
0.270636997542;1.792838481;0.234425190364
0.270642500283;1.79297384639;0.234504786532
0.271314456917;1.79773552171;0.234669124151
0.271562077891;1.79892270431;0.234798231681
0.272022751201;1.80077575827;0.234886371567
0.272190198277;1.80393391881;0.235197045186
0.272406840929;1.80397501044;0.235241538058
0.272521461057;1.80638749679;0.235713555596
0.272678224446;1.81126775733;0.23572280449
0.272701075113;1.81534690653;0.236028564348
0.272757427373;1.81552850181;0.236107512815
0.272943114643;1.8194509493;0.2361685224
0.27298134808;1.81985023178;0.236329575775
0.272992665517;1.82150186674;0.236390913322
0.273443463147;1.82359307446;0.23646905516
0.27357449325;1.83407679523;0.236513274467
0.273738033926;1.8404392682;0.236633320149
0.273926703676;1.85097117121;0.236819417748
0.274522926808;1.85572778203;0.236995063769
0.274636443324;1.85600318023;0.237370437268
0.274924669298;1.85797451586;0.237626108288
0.275434155948;1.85835796123;0.237741808555
0.27561053456;1.86094426632;0.23804724988
0.275813558025;1.86279807439;0.23864594238
0.276295616118;1.86303103803;0.238765509655
0.276393633925;1.86521341561;0.238941528865
0.277185914214;1.86610677899;0.238948749948
0.277265957258;1.86716499618;0.238998975303
0.277393953952;1.86722542433;0.239345400664
0.27764073717;1.86882671219;0.239368126349
0.277695758619;1.87554966171;0.239516528687
0.277873849083;1.87723558045;0.239693290399
0.278217612094;1.87802181814;0.23971306897
0.278277153804;1.87960916228;0.239763805507
0.279272959528;1.88268540073;0.239964751049
0.279320161573;1.88363602903;0.24015651151
0.27933883455;1.88914527314;0.240521675716
0.279547965272;1.89058699953;0.240688407844
0.279896676783;1.89092927077;0.241227232228
0.280746072139;1.89366317563;0.241353964237
0.280984104814;1.89639970562;0.242410830436
0.281005241073;1.89651132343;0.242426993563
0.281144536786;1.89676675852;0.242503660851
0.28124509826;1.8982970198;0.242622093304
0.281625813648;1.90219295385;0.242647586121
0.281626191119;1.90260311292;0.242718310614
0.281743499144;1.90540040954;0.242812359193
0.281943207787;1.91117904267;0.242874435586
0.282395845651;1.91317057153;0.243013873706
0.282681486172;1.91430461504;0.243050494107
0.283595176998;1.91597052408;0.243056110212
0.284241590321;1.91766546726;0.243554182349
0.284242344889;1.91843043296;0.243754861136
0.284273041417;1.91964891678;0.243776159973
0.284632986432;1.92287026525;0.244029863501
0.28477831525;1.92667461762;0.244130443231
0.28504070998;1.92821043359;0.244358135796
0.285215154905;1.92946379294;0.244639484264
0.28537061544;1.93015592949;0.244907354552
0.285941973503;1.9313309496;0.245072051141
0.285993503592;1.93442947585;0.245432364431
0.286130750918;1.93495085996;0.245495978323
0.286296755939;1.9356314672;0.245588323309
0.286604839412;1.93645347531;0.245752992944
0.286999909784;1.93646447381;0.245868859004
0.287289535951;1.93666968891;0.24618852026
0.287544243115;1.93999761953;0.246237910199
0.287790877631;1.9400968846;0.246918741592
0.287835825046;1.94037837398;0.246963234695
0.288101438923;1.94295292094;0.247373195723
0.2881482149;1.94445323702;0.247386958212
0.288286568065;1.94473741285;0.247540745984
0.288390880695;1.94491667486;0.247628470661
0.289215082011;1.94499794488;0.247686301897
0.289273950402;1.94528594641;0.247782937685
0.289348523486;1.94555333894;0.247872099261
0.289410170257;1.94659622998;0.247887580432
0.289836007892;1.9482857575;0.248152925669
0.290238960583;1.95390379553;0.248239851388
0.290341879085;1.95822654867;0.248307968665
0.290882910803;1.95933597403;0.249401962834
0.291062280809;1.96032783585;0.249561349595
0.291649078727;1.96790017615;0.249566888834
0.292519283698;1.97580432125;0.250053410145
0.293199335655;1.97584018982;0.250160865003
0.293241147783;1.97728234883;0.250301833996
0.293376968154;1.97735873074;0.250412953805
0.29348567343;1.97898914094;0.25083788259
0.293873672015;1.98262207383;0.250961026641
0.294019742092;1.9828247829;0.251542069742
0.294218101398;1.98352724466;0.251632472265
0.294351366751;1.98363647032;0.251763260421
0.294837987275;1.98818341049;0.251948453383
0.295230345218;1.98850131431;0.25197478328
0.295423343932;1.99006735721;0.252135929622
0.295588449459;1.99234784392;0.252193204601
0.295680800579;1.99820620694;0.252259185028
0.296041011692;1.99974978343;0.252665354857
0.296398635996;2.00304625959;0.252924443897
0.296649021066;2.00525313257;0.25303353636
0.296823254966;2.00849619889;0.253398097543
0.296973210759;2.00879501412;0.253469226391
0.296997268462;2.0094457205;0.253477169756
0.297052269388;2.01480809967;0.253777825189
0.297327397244;2.01512081653;0.253942049392
0.297344170475;2.0154679881;0.25397828917
0.297637020765;2.01600646716;0.254147725942
0.298043198775;2.01638073835;0.254388424478
0.29831109061;2.01698983574;0.254444295801
0.298312789033;2.01770979832;0.255118131659
0.298356129791;2.01813556947;0.255294543076
0.298440724917;2.02025432267;0.255325782794
0.298728567298;2.02147963653;0.255399497373
0.2987792474;2.02411274083;0.255452384524
0.299055899411;2.02438344401;0.255471337888
0.299812048829;2.0248568451;0.255671485917
0.300390590631;2.02688532331;0.255785955476
0.300484199087;2.02689878479;0.255901428508
0.300564988712;2.02710692392;0.256273129659
0.300633523046;2.02764084558;0.256576637118
0.300697216699;2.02765990893;0.256661598831
0.300736820625;2.02790742572;0.257691111454
0.300978693026;2.03070851231;0.25805052745
0.301305912881;2.03160234072;0.25812989452
0.301505919802;2.03849493112;0.258482214735
0.302236492887;2.03860595018;0.258674176574
0.302603885309;2.03952524818;0.258688622072
0.302670790093;2.03964125184;0.258693563306
0.302900185809;2.04080006476;0.258770289413
0.302972020002;2.04309405978;0.258856118533
0.303637595427;2.04345299268;0.258926366232
0.303968688305;2.04526130836;0.25934255348
0.304035928774;2.04578559264;0.259426321185
0.304066869297;2.05159253668;0.259608648805
0.304103191215;2.05172993234;0.259945169452
0.304334073345;2.05240293777;0.26014180259
0.304485225315;2.05345011694;0.260412556241
0.304581801577;2.05542636119;0.260447333087
0.305018803482;2.05562175974;0.260472900949
0.305335101433;2.05606232134;0.260978507026
0.305416114011;2.05680660159;0.26098877302
0.305583106837;2.0572084156;0.261259571557
0.30560466051;2.0584493197;0.261338208189
0.305869792576;2.059814369;0.261435082349
0.30620440142;2.0605415753;0.26151338666
0.306495627805;2.06086505618;0.26196961597
0.30678388653;2.06340510684;0.2625452215
0.307114437999;2.06692900657;0.262623292648
0.307141199296;2.06743532092;0.262808087793
0.307525826315;2.06756937401;0.263138647444
0.307542995936;2.06862704771;0.263350583599
0.307723372645;2.06877168583;0.263417848938
0.308075759313;2.07432221682;0.263479490625
0.308232037844;2.07462638428;0.263635274158
0.308384808102;2.07517604803;0.263746217523
0.308440018033;2.07667094255;0.264150180126
0.308913276332;2.08547793978;0.264175749589
0.312319936345;2.08552905664;0.264520457703
0.312504751144;2.08693106138;0.264684085454
0.313004116261;2.08823824839;0.26496375716
0.313625892733;2.08828954725;0.265932496891
0.313789755269;2.08983484985;0.266615923891
0.314303831451;2.09084469246;0.266801612313
0.314731885371;2.09092201055;0.267030076627
0.314809502043;2.09194668967;0.267445157463
0.314817432697;2.09210655594;0.267854426304
0.315079865403;2.09424951995;0.267872921032
0.315311772969;2.09564106254;0.268039892967
0.315396203083;2.09643958108;0.26877672364
0.315492155215;2.09867493778;0.268930870631
0.315505613646;2.09992237257;0.268992432318
0.315693016177;2.10399185459;0.26971038102
0.315798941423;2.10419980473;0.270205762024
0.315957948786;2.1048478528;0.270496176828
0.316016699235;2.10487171601;0.271583573766
0.316308539963;2.10525890337;0.272328009681
0.316554401238;2.10527604646;0.27264202028
0.316655459565;2.10597187402;0.273173155999
0.317245863644;2.10635881602;0.273301833823
0.317336282202;2.10696917896;0.273503064429
0.318087869006;2.10756946369;0.274190417675
0.318290118906;2.10921515454;0.274282186478
0.319017663061;2.10960052845;0.274308341886
0.319420369149;2.10989298206;0.274861434406
0.319758371207;2.11045707108;0.275434706787
0.319984301729;2.11255339951;0.275651992378
0.320413599508;2.11352182819;0.276019264572
0.320674717859;2.11444746116;0.277598189109
0.320784361116;2.12125736977;0.27818114475
0.320809785111;2.12310803349;0.27819668451
0.320917623917;2.12338368832;0.278284372891
0.320949994242;2.12347355989;0.27829375683
0.321085248883;2.12423781342;0.27837385988
0.32153533658;2.12839017976;0.278444542519
0.321595683732;2.12861890435;0.278805757133
0.321932507182;2.13507016242;0.279625742989
0.322016765583;2.13741534789;0.279820184171
0.322053050325;2.1413690352;0.280083232044
0.322355952084;2.14293717082;0.280287356545
0.322735863184;2.14325279068;0.280341873189
0.32292040404;2.14458108679;0.280366821917
0.323030571181;2.14605607238;0.281234535283
0.323282330622;2.14940573349;0.281308536422
0.323427562813;2.15100032941;0.281538380338
0.323462634968;2.15330154917;0.281893116868
0.32435641096;2.15385654145;0.282825422806
0.324765771205;2.15425029596;0.282983428978
0.324928291187;2.15728860635;0.283179203681
0.324988397189;2.16148207979;0.283926946119
0.325056712493;2.16987043758;0.28397194144
0.325087666643;2.1704578116;0.284038973014
0.325135061093;2.17168766419;0.28486478653
0.325580991485;2.17216399233;0.285007776772
0.326841356981;2.1730888306;0.285408554574
0.327524274426;2.1762959818;0.286016980765
0.327751238309;2.18053352373;0.286318976608
0.328900443852;2.18101944002;0.286789454078
0.330145544366;2.181987558;0.287649247895
0.330458509544;2.19283631394;0.287971608743
0.330567889457;2.19321607942;0.288768757572
0.330889214335;2.19382001926;0.288919986145
0.331789693887;2.19686481969;0.289668029948
0.332024334618;2.19749789947;0.290145605018
0.332638998914;2.19850720289;0.290289219686
0.332926083204;2.20016418271;0.290658698207
0.333609116432;2.20177348941;0.290861629726
0.33379364566;2.20373881263;0.291370168833
0.333932494909;2.20381381226;0.291605977452
0.334182201438;2.20407009253;0.292307428702
0.334310328519;2.20541265898;0.292922391798
0.334435571406;2.20615908587;0.293478166479
0.334556739479;2.20901743994;0.293570605347
0.335193511627;2.21165652745;0.293707495313
0.335418221691;2.21279853008;0.29415103423
0.336455440353;2.21499548453;0.294799718156
0.336574502149;2.21883003695;0.295080231131
0.337900576197;2.21897750879;0.295643567479
0.338265926318;2.22074560557;0.296142756335
0.338457588127;2.22187569915;0.297013937039
0.338546404904;2.2229746412;0.297072064802
0.339346983757;2.22503047;0.297446491104
0.339688537017;2.22701764651;0.298266110568
0.339734911232;2.22800933096;0.298272294277
0.341441489437;2.22899024769;0.299198760951
0.341804718215;2.23345800589;0.301393275193
0.341896672844;2.24691529255;0.301522599902
0.342470038736;2.2477910811;0.30201674557
0.342680136176;2.24958300308;0.303499785058
0.343375436105;2.24970455839;0.303887760727
0.344306203665;2.25594679561;0.303964479518
0.3443368268;2.25602390366;0.304251345561
0.344462981086;2.25688890281;0.304557771965
0.344580808761;2.26138162887;0.304829526347
0.344867293622;2.2652258158;0.305365942556
0.345343706878;2.26716088602;0.305558346398
0.345670890067;2.27338715821;0.305759882143
0.346082406423;2.27538187361;0.305902815029
0.346108055148;2.27542181006;0.305977563926
0.346821628056;2.27684868083;0.306120460967
0.347131128955;2.2942661783;0.306362885768
0.348567211002;2.29477828533;0.307364364828
0.34869681543;2.29823720002;0.307909402652
0.35065989063;2.30022401334;0.308129638525
0.351045842253;2.30356901808;0.308160033015
0.351691410431;2.30514874316;0.308242326788
0.35274219443;2.30745031877;0.310488612437
0.355167062888;2.31193930658;0.310744998255
0.3555855982;2.31374240925;0.311953795501
0.35572010678;2.31854555797;0.313793601266
0.35576754011;2.32638517108;0.313856991954
0.356218151604;2.34381132001;0.31397256168
0.357395557409;2.34896511189;0.314377162978
0.35745632418;2.3502226883;0.314677864206
0.35759988421;2.35142061343;0.314841584515
0.358558184076;2.36011589151;0.315158422878
0.359548872246;2.36390416897;0.316159318961
0.359689643595;2.36606411069;0.316854152553
0.36006693505;2.37011207837;0.317036980209
0.361267580181;2.37845664313;0.317160446968
0.361899304106;2.37959849024;0.31718816894
0.361911954599;2.39285751041;0.317855815581
0.363209528553;2.39336732694;0.317857357428
0.36354917023;2.40015382279;0.318305922501
0.363571878242;2.40149704476;0.318862478354
0.363824334794;2.40170727868;0.319555807462
0.363993813345;2.41069528617;0.319856938708
0.366709835719;2.41654162385;0.3202316399
0.367872667199;2.41978430651;0.320885679117
0.368927472821;2.42790932744;0.321142307619
0.369319853052;2.43980343413;0.321149618708
0.370029563797;2.44870491877;0.322772198075
0.370144235108;2.45062691132;0.323105331568
0.371450678865;2.45189203331;0.323174983376
0.372472558523;2.46456756237;0.323346816324
0.374437298587;2.46523779022;0.323404407454
0.374770089582;2.46539834779;0.324780335197
0.374994706855;2.47789377314;0.324884675254
0.375859947492;2.47966298814;0.325355566348
0.377388543629;2.48007636312;0.325797085154
0.378333086749;2.48087015202;0.326889561856
0.379143615077;2.48623499147;0.327158400371
0.381218997629;2.49520854657;0.327392855942
0.381588583324;2.49588305334;0.327506590774
0.381861412958;2.51069869833;0.327805459871
0.382178187575;2.51689217365;0.329158715166
0.382994694114;2.52077148203;0.329205657659
0.383334884026;2.52877800838;0.330432348678
0.383654724781;2.53059430619;0.330781109776
0.385242615199;2.54229184004;0.331082263666
0.385587571481;2.54653121183;0.331807074599
0.385717407265;2.55385571512;0.332171539835
0.387388311489;2.55429770734;0.332893104915
0.38783230168;2.55871538644;0.333278816382
0.388054366494;2.56053817291;0.334150996378
0.388290404483;2.56208529866;0.335703683178
0.388302686439;2.56526108032;0.335743942459
0.38837680575;2.56795918998;0.335965009703
0.388595845613;2.5734120998;0.336069872707
0.389611700515;2.57361634619;0.33619490704
0.389657482289;2.57388569809;0.33633415598
0.38994419012;2.57483337076;0.336370809587
0.390026062914;2.57990130591;0.336463960763
0.391522785481;2.58022954109;0.336716185954
0.391860581845;2.58703893529;0.336721134529
0.393431728936;2.58766302712;0.337789971685
0.395089829665;2.59997719201;0.337927079414
0.395796072176;2.60382688675;0.338248423235
0.395933525854;2.60536977785;0.338326649956
0.397103116495;2.60897562935;0.33864520221
0.397364835399;2.61406425791;0.339346247709
0.397958930296;2.61717394814;0.340916406876
0.400136150213;2.61806815291;0.341809433258
0.400314704353;2.6184269847;0.341827900647
0.400345560356;2.62470774284;0.342988800019
0.400507311136;2.6259840191;0.343074925994
0.400781906217;2.62971177035;0.343809056173
0.401991624461;2.63165365972;0.343931394005
0.402064870724;2.63447816354;0.344068805696
0.404341621178;2.64471518215;0.346049221124
0.404520637258;2.64603069948;0.3490880982
0.405306503101;2.65263269279;0.349132461939
0.406777857963;2.65430305145;0.349748530936
0.406863911052;2.65948253211;0.350446404252
0.407004034857;2.66022973962;0.350737784052
0.407328580732;2.66463866038;0.350778413678
0.407385446786;2.66682614652;0.350809257002
0.407447713894;2.66950272118;0.350967205097
0.40776450753;2.66979514076;0.352236005528
0.408638864603;2.67041324605;0.353036549651
0.411722904882;2.67393786937;0.354201019597
0.411745876394;2.67397533429;0.355841381723
0.412410712653;2.67624142797;0.35641604136
0.412458538364;2.67793955817;0.356894449752
0.415682712308;2.67919335292;0.357699357471
0.416016244668;2.68514138504;0.358354377775
0.416812617915;2.68735814765;0.358588091069
0.417985645401;2.6887917275;0.358759121417
0.41925773178;2.68920646;0.358877574836
0.41933558383;2.69014687799;0.359068237522
0.420427098031;2.69355636095;0.359326197043
0.420933604987;2.69505003132;0.359927880872
0.421122845493;2.69954990144;0.360092028386
0.422167217719;2.70303656471;0.361502385845
0.422761593486;2.7089351604;0.361872338331
0.425174977005;2.71011110179;0.361940032696
0.426410970609;2.7165410567;0.36330593328
0.427138844777;2.72115072354;0.364299503784
0.427227832278;2.7225017159;0.364912761221
0.427355680889;2.72479528961;0.365147395211
0.427711891453;2.72750049964;0.367206159691
0.428042166634;2.73640648415;0.367896387806
0.42824137509;2.74314222352;0.369449276481
0.428556299977;2.74559287843;0.369474629029
0.428708255381;2.74726339895;0.369963737877
0.429027543916;2.75412769782;0.37256546718
0.430263886379;2.75422969182;0.37418495248
0.430481062646;2.75655136362;0.376110307524
0.431273961327;2.76277663354;0.376213275214
0.431524553739;2.76963430615;0.377913009736
0.433090674441;2.78520887135;0.378366295962
0.434207953456;2.80044637516;0.379399033287
0.436992306772;2.80316768532;0.380380134954
0.437310585766;2.80381646526;0.380403645043
0.438070643252;2.80734410468;0.380589938411
0.438278559031;2.80774643912;0.380855565942
0.438497702787;2.80868796081;0.381011105898
0.438562006951;2.81923697685;0.38217890948
0.439441675365;2.8398605781;0.382228765724
0.439892223463;2.84443818738;0.383977565089
0.440065979349;2.84803305496;0.384351132919
0.440857704894;2.85199935996;0.384993170446
0.443858390084;2.85427229378;0.386041228645
0.445260469047;2.86409641122;0.386574281597
0.447385606142;2.86535486741;0.38800719284
0.447562207459;2.86606388908;0.38901114483
0.447897912811;2.87030689967;0.39117227535
0.448053731375;2.88887385692;0.392853317732
0.448667307735;2.89636767952;0.393570364675
0.450294680131;2.8979996602;0.394813192884
0.452842031993;2.90075076946;0.39602479147
0.454897023952;2.90256795146;0.398078689238
0.455497248944;2.90382397543;0.398227815919
0.455594731272;2.90621889924;0.399192114449
0.457632702342;2.93374934313;0.399510789304
0.457845746425;2.93793451986;0.401301599583
0.458618939582;2.93820352853;0.401557163491
0.4596991001;2.94749997968;0.402793988513
0.460211785621;2.95019478132;0.403841182252
0.460224319895;2.95497510379;0.404583532059
0.461331913578;2.95769314493;0.405232420201
0.461480986122;2.95895310634;0.405516932333
0.46177950219;2.96249534523;0.406458211214
0.461939151014;2.96688912252;0.406478129318
0.462091700927;2.97900960538;0.407419589883
0.464191826416;2.98349264727;0.407522647439
0.468760949091;2.99009519001;0.407715668435
0.469397407986;2.99833753421;0.40782446671
0.470662745321;2.99895627751;0.409188173827
0.472551992609;3.00125473861;0.411637673882
0.474013709538;3.00605228624;0.411760127322
0.474412524933;3.00860783904;0.412069594279
0.474629838281;3.01019163425;0.412751116246
0.476629077622;3.0120612968;0.413807322876
0.476662202637;3.02257861503;0.414736261742
0.476783836643;3.02717634483;0.415141068247
0.476912113913;3.02783058807;0.415974698816
0.477263093876;3.02812730964;0.416543429467
0.478996651288;3.02871612243;0.417303490778
0.479003526937;3.03411392229;0.41763545561
0.481589757134;3.03747318355;0.418013920311
0.482796912414;3.0384863907;0.418550835045
0.48326296788;3.04560778499;0.419782788887
0.484220367382;3.0472987566;0.421564045627
0.486012046202;3.04869036734;0.421777307641
0.492469718034;3.0496039474;0.422453409002
0.493639266835;3.06238219374;0.423633278825
0.49547902026;3.0634897861;0.423733294707
0.49687349598;3.068384403;0.42520016542
0.497598225946;3.07078142268;0.427328639886
0.498432173842;3.07162944971;0.432799623123
0.499732455785;3.07246639788;0.433721886914
0.49985387939;3.0859653451;0.435555484337
0.506280880925;3.08847998963;0.436503596113
0.511142128398;3.0913844159;0.437459521099
0.512471858546;3.0933380238;0.438910959428
0.513766137188;3.10274052967;0.439829222985
0.514228249874;3.11783917213;0.44377453098
0.519140431702;3.12356317754;0.454400714947
0.520449524002;3.13318510696;0.458346688499
0.520772224936;3.14432068574;0.461891330476
0.522519630334;3.14626085312;0.462311548756
0.523658734276;3.14896586305;0.464933255171
0.52387100636;3.15244761681;0.469307864134
0.526426486282;3.15457896052;0.472336137367
0.531254302425;3.15480217358;0.474482199702
0.531346624105;3.15804239522;0.475246931937
0.532914378274;3.15893827284;0.476648579493
0.532988664981;3.16448345396;0.478809616809
0.537414075239;3.16824227362;0.483913048973
0.544352104037;3.17660185745;0.484082428053
0.54695958147;3.17902168574;0.486384234911
0.550381874394;3.19228079275;0.489254388366
0.551800105729;3.19477793529;0.492635690678
0.559671279293;3.20193758782;0.494507938981
0.560015954936;3.20402915624;0.49557464726
0.561131624415;3.20504109854;0.499430975203
0.566345783872;3.21230151395;0.499906945737
0.56923776833;3.21694117602;0.504763915647
0.575930279396;3.21739690056;0.507137769807
0.578896086108;3.21753245951;0.50738369388
0.58772805851;3.22660369073;0.508376279346
0.59302936957;3.23967807127;0.511034680404
0.594347774707;3.24173250688;0.512088721131
0.595620281873;3.2510803138;0.512282501444
0.596655353735;3.25419624325;0.517188301974
0.597536540288;3.25694485148;0.518997886669
0.59950287484;3.25873706634;0.519952514617
0.600105932663;3.26195400097;0.521916089669
0.601709219888;3.26282262422;0.52263935326
0.602771813694;3.26426488049;0.528306975295
0.608912140489;3.27077925573;0.539972943985
0.611380373688;3.27259148758;0.542349949718
0.614736082568;3.27516825056;0.546797525372
0.615832214851;3.29907148207;0.550067718652
0.617003387957;3.30012792907;0.555802177065
0.617399860417;3.30383441714;0.568036283132
0.621777954572;3.31111872368;0.572090209265
0.630349807762;3.31168465457;0.578802189897
0.640140525683;3.318341465;0.583400915672
0.656902529808;3.33509114028;0.590005984085
0.657064427168;3.33850982924;0.593509223246
0.667908894824;3.33985597599;0.596817208163
0.671119061021;3.34537166102;0.608675662932
0.676104367241;3.36328619193;0.608756773941
0.679825264526;3.36649110572;0.610412254621
0.68330359747;3.37147198635;0.61510256262
0.69328552669;3.3885425207;0.616439858489
0.705996298409;3.40643531871;0.622953637514
0.711287953672;3.40972861276;0.627345934773
0.729624976401;3.41125478003;0.636042565118
0.737657927783;3.41492151881;0.638227283176
0.739566314391;3.42630612218;0.666394028101
0.747912553392;3.50924485008;0.673943488564
0.750900752323;3.546314002;0.675687447219
0.763534870176;3.55565520136;0.692173459779
0.776003655543;3.56551753307;0.694082103955
0.792179857169;3.56733275672;0.721240961576
0.809783801021;3.5720155173;0.732385029498
0.815548150589;3.64101614479;0.7380234341
0.825410795507;3.65329123194;0.750890196886
0.90986576659;3.65440027418;0.769643151897
0.92685663721;3.66928956737;0.800257682354
0.975243748073;3.71256127795;0.827484382174
1.03945040693;3.72149093241;0.860845817378
1.11076523976;3.73178959036;0.872210202515
1.1555886093;3.76306023644;0.879660499392
1.32947307562;3.77613130084;0.906833159031


==> fig/eval-compare/cnn-compare-classification-win3.Rt.txt <==
0.0302
0.0444
0.0342
0.0494
0.0177
0.0235
0.0188
0.0177
0.0303
0.0289
0.0494
0.0327
0.0343


==> fig/eval-compare/cnn-reg.Rt.txt <==
0.2877
0.1492
0.2290
0.0648
0.0757
0.1357
0.0812
0.1308
0.1970
0.2716
0.2373
0.2823
0.2655


==> fig/eval-compare/cnn-reg.translation.txt <==
0.0084
0.0079
0.0076
0.0166
0.0089
0.0056
0.0036
0.0077
0.0077
0.0096
0.0098
0.0128
0.0102


==> fig/eval-compare/loam-full.Rt.txt <==
0.0225
0.0396
0.0461
0.0191
0.0148
0.0184
0.0160
0.0192
0.0287
0.0239
0.0322
0.0295
0.0268


==> fig/eval-compare/loam-full.translation.txt <==
0.0152
0.0368
0.0383
0.0120
0.0076
0.0092
0.0088
0.0137
0.0214
0.0107
0.0368
0.0213
0.0186


==> fig/eval-compare/loam-online.Rt.txt <==
0.0516
0.0385
0.0550
0.0294
0.0150
0.0246
0.0335
0.0380
0.0433
0.0349
0.0430
0.0399
0.0376


==> fig/eval-compare/loam-online.translation.txt <==
0.0193
0.0255
0.0293
0.0117
0.0085
0.0096
0.0130
0.0155
0.0197
0.0145
0.0380
0.0196
0.0208


==> fig/eval-compare/origins.txt <==
49-joined-46transl-33rx-31ry-34-rz-wineval/evaluation-win-3
61-LOAM-forpaper-ros-ref-0b6310f
62-LOAM-forpaper-wo_ros-ref-488bd0f


==> fig/eval-compare/seq-labels.txt.txt <==
0
1
2
3
4
5
6
7
Train avg.
8
9
10
Test avg.

